A Hierarchical MPC Approach to Car-Following via Linearly Constrained Quadratic Programming

Single-lane car-following is a fundamental task in autonomous driving. A desirable car-following controller should keep a reasonable range of distances to the preceding vehicle and do so as smoothly as possible. To achieve this, numerous control methods have been proposed: some only rely on local sensing; others also make use of non-local downstream observations. While local methods are capable of attenuating high-frequency velocity oscillation and are economical to compute, non-local methods can dampen a wider spectrum of oscillatory traffic but incur a larger cost in computing. In this article, we design a novel non-local tri-layer MPC controller that is capable of smoothing a wide range of oscillatory traffic and is amenable to real-time applications. At the core of the controller design are 1) an accessible prediction method based on ETA estimation and 2) a robust, light-weight optimization procedure, designed specifically for handling various headway constraints. Numerical simulations suggest that the proposed controller can simultaneously maintain a variable headway while driving with modest acceleration and is robust to imperfect traffic predictions.

==> data/7050_solution.csv <==
t,preced_s,preced_v,preced_a,consdr_s,consdr_v,consdr_a,s_min,s_max,v_min,v_max,a_min,a_max
0.0,0.0,30.67329477971975,0.3164140603205436,-30.0,25.0,0.590615374529575,-23.235260129897508,-97.57630064948754,0,35,-3,1.5
2.0,61.95086709965835,31.10739215370777,0.324839882298262,21.115342364076128,26.11534236407613,0.5576711820380652,38.71560696976084,-35.625433549829175,0,35,-3,1.5
4.0,124.8012108080802,31.44158347377545,0.1299691732886094,74.3954810713215,27.16479634316924,0.5247269895465554,101.29610769555364,26.325433549829178,0,35,-3,1.5
6.0,188.31206676031437,31.58567070121593,0.0892341322895456,129.70863935174575,28.148361937255007,0.49178279704288336,164.60880997464412,88.72603895386928,0,35,-3,1.5
8.0,252.12071020805888,31.906401136840596,0.2805897410269338,186.92304043533292,29.066039146332187,0.4588386045385904,228.32811717373554,151.90663878419727,0,35,-3,1.5
10.0,316.45187376853573,32.35309400082412,0.3687540896023675,245.9069075520798,29.91782797041466,0.4258944120412363,292.5025247003927,215.56638848418663,0,35,-3,1.5
12.0,381.7129048584611,32.787113880075864,0.2687249624108707,306.52846393202367,30.703728409529248,0.3929502195572931,357.48459553148354,279.63629198829733,0,35,-3,1.5
14.0,447.8970044831367,32.98868642036587,0.0368664591087106,368.6559328052683,31.4237404637154,0.36000602709307755,423.39177459573403,344.43238931349845,0,35,-3,1.5
16.0,514.5419683904256,33.01473632122196,-0.01729914829815,432.15753740200984,32.07786413302612,0.3270618346553563,489.8984792182389,410.15495467079893,0,35,-3,1.5
18.0,581.2403077262279,32.936547300646055,-0.012519439898742,496.9015009525662,32.66609941753028,0.2941176422520844,556.5808059254872,476.59030772622793,0,35,-3,1.5
20.0,647.834722959913,32.935517829009896,0.0042011931796315,562.7560466874133,33.18844631731685,0.26117344989328406,623.2063983898075,543.2411380583268,0,35,-3,1.5
22.0,714.4091876374005,33.02875010935531,0.0412509522742282,629.5893978372316,33.64490483250131,0.22822925759223092,689.7868482341541,609.8875153430705,0,35,-3,1.5
24.0,781.0966397877091,33.12287524436846,0.0326077321302,697.2697776329708,34.03547496323795,0.19528506536831983,756.4404041426164,676.4719552986568,0,35,-3,1.5
26.0,848.0087668208762,33.17473284619732,0.0133429658368831,765.665409305956,34.36015670974729,0.16234087325466537,823.2851287109261,743.3587668208762,0,35,-3,1.5
28.0,915.0939805486778,33.19676455574336,0.008817235693091,834.6445160880868,34.618950072383434,0.1293966813180756,890.3184164303373,810.4439805486778,0,35,-3,1.5
30.0,982.1405469810816,33.17784870533439,0.0055245979103308,904.0753212122902,34.81185505182006,0.09645248971831354,957.3765770513604,877.4905469810816,0,35,-3,1.5
32.0,1049.1957185821084,33.17663303654934,-0.0222968742051426,973.8260479138228,34.9388716497125,0.06350829894621891,1024.4291671018002,944.5457185821083,0,35,-3,1.5
34.0,1116.2424572469936,33.12545145906592,-0.0014268749615728,1043.7649194363057,34.999999872770395,0.030564111528946964,1091.478435647528,1011.5924572469935,0,35,-3,1.5
36.0,1183.2278157718574,33.110683414128395,-3.990132218475644e-07,1113.7649192998824,34.99999999080622,5.901791170010748e-08,1158.4822082143983,1078.5778157718573,0,35,-3,1.5
38.0,1250.15436996708,33.13304898494389,5.146419429629238e-05,1183.7649192814952,34.99999999080648,1.3126602990619682e-13,1225.4264037085131,1145.5043699670798,0,35,-3,1.5
40.0,1317.1169001729904,33.17625616413284,0.0028863353384155,1253.76491925621,34.99999998390837,-3.44905622710158e-09,1292.3781411112172,1212.4669001729903,0,35,-3,1.5
42.0,1384.1935499037718,33.16113764,-0.0089961614029684,1323.7366743747314,34.97175513461303,-0.014122424647667943,1359.4205549845371,1279.5435499037717,0,35,-3,1.5
44.0,1451.254272800259,33.079467258758605,-0.0225440736123916,1393.5860514313895,34.877621922045066,-0.0470666062839819,1426.4860559313126,1346.604272800259,0,35,-3,1.5
46.0,1518.0835148426595,32.699372700389226,-1.297772529571437,1463.181273683134,34.717600329699344,-0.08001079617286051,1493.3847422299393,1413.4335148426594,0,35,-3,1.5
48.0,1584.09547196532,30.72927588417506,-1.2089119428426025,1532.3905643675905,34.491690354757466,-0.11295498747093867,1559.6418848285216,1480.0188938214592,0,35,-3,1.5
50.0,1646.5608063237196,30.17362906641392,-0.1365149383593877,1601.0821467185954,34.199891996247345,-0.1458991792550621,1623.1712060161997,1546.4394934039897,0,35,-3,1.5
52.0,1707.6119760154288,30.052227562462345,0.0040974570188132,1669.1242439685498,33.8422052537071,-0.1788433712701226,1684.646625107916,1610.6781391445197,0,35,-3,1.5
54.0,1768.4111895171773,30.36121492345685,0.5194972712438382,1736.3850793491144,33.41863012685755,-0.21178756342477542,1745.5214254666525,1672.436391169574,0,35,-3,1.5
56.0,1829.651175581741,31.096993237338737,0.7070317983432871,1802.7328760914447,32.92916661547274,-0.24473175569240516,1806.6291797623717,1733.361582766303,0,35,-3,1.5
58.0,1892.3210711946667,31.770470294112933,0.0581425553340907,1868.0358574261757,32.373814719258206,-0.27767594810726653,1868.870102510789,1794.381182549459,0,35,-3,1.5
60.0,1955.879363632812,31.01876552735977,-0.9689209169368292,1932.1622465827209,31.75257443728708,-0.31062014098556306,1932.1618759013684,1856.3361233882038,0,35,-3,1.5
62.0,2018.372503639519,30.14136843521785,-0.3120659812068326,1994.975078220543,31.060257200535162,-0.3461586183759598,1994.9745616375067,1919.4502174137392,0,35,-3,1.5
64.0,2079.4306257769317,30.0610189987613,-0.0922098435900695,2056.3197777799123,30.284442358834415,-0.38790742085037305,2056.4631891357076,1982.4759336361653,0,35,-3,1.5
66.0,2140.2222751436457,29.5764451722417,-0.6676289260041762,2116.0221179648174,29.417897826070693,-0.433272266381861,2117.3347803336314,2044.2515647082253,0,35,-3,1.5
68.0,2200.266611531002,28.639629116222608,-0.9882389543926836,2173.9006393884433,28.460623597555088,-0.4786371142578023,2177.603310614795,2105.176450460289,0,35,-3,1.5
70.0,2258.4631985135966,27.4221956938429,-0.8928669651378801,2229.7738826586615,27.41261967266314,-0.5240019624459739,2236.354222418818,2165.594443337324,0,35,-3,1.5
72.0,2314.274045368504,26.82389206267086,-0.4314279522737353,2283.4603883824684,26.273886051143776,-0.5693668107596822,2292.8807913120318,2224.7149050222993,0,35,-3,1.5
74.0,2368.6625886701004,26.00634965061888,-0.9202151661770634,2334.778697166461,25.04442273284896,-0.6147316591474081,2347.696025679622,2281.7186219410505,0,35,-3,1.5
76.0,2421.5223426092743,24.642221001324764,-1.779352653265163,2383.5473496169893,23.724229717679478,-0.6600965075847403,2401.014416427522,2336.8183170193024,0,35,-3,1.5
78.0,2471.71364921207,22.053306645665163,-2.865594716112998,2429.5848863402384,22.313307005569644,-0.7054613560549176,2452.0062572312313,2390.4424656396873,0,35,-3,1.5
80.0,2516.9324190898697,19.26109596117328,-1.988583679421339,2472.7098479422866,20.811654596478594,-0.7508262045455245,2498.7167881265295,2441.967995910672,0,35,-3,1.5
82.0,2556.424158266029,17.71478122112786,-1.6443469989677415,2512.7407750291495,19.219272490384192,-0.7961910530472016,2539.926636513181,2489.6730341509697,0,35,-3,1.5
84.0,2592.545461944861,15.727562196735906,-1.8546603767178644,2549.4962082068137,17.53616068728012,-0.8415559015520366,2577.0590708412115,2532.028288677949,0,35,-3,1.5
86.0,2624.7198778042693,14.186262598826694,-1.652805223859626,2582.79468808127,15.762319187176356,-0.8869207500518812,2610.4175530464468,2569.834810105445,0,35,-3,1.5
88.0,2653.5844538715137,10.649393524971453,-4.768473151518053,2612.45475525855,13.89774799010337,-0.9322855985364925,2640.2750810513403,2603.982669874565,0,35,-3,1.5
90.0,2675.9584376513885,6.195805999376482,-3.0063720564544125,2638.2949503447812,11.942447096127815,-0.9776504469877779,2664.596242517426,2634.5021658378914,0,35,-3,1.5
92.0,2689.1153827355665,4.858930690074709,-0.60713727873227,2660.1338139463355,9.89641650542659,-1.0230152953506126,2679.4653827355664,2660.121445761451,0,35,-3,1.5
94.0,2699.000605822788,3.777567411363832,-0.9619399537816552,2677.7898867193117,7.759656267549659,-1.068380118938465,2689.350605822788,2677.8869101934774,0,35,-3,1.5
96.0,2707.1147531837887,3.37506617591747,-0.4447757377440694,2691.275756367032,5.726213380170692,-1.0167214436894838,2697.4647531837886,2689.4079942791773,0,35,-3,1.5
98.0,2713.991517909417,2.2812733016665194,-1.186053519799697,2700.992104538957,3.9901347917539636,-0.8680392942083645,2704.341517909417,2698.4076795032884,0,35,-3,1.5
100.0,2718.803532692124,1.210117280039295,-0.4966513360214864,2707.5336598332437,2.5514205025326304,-0.7193571446106665,2709.153532692124,2705.9031355466027,0,35,-3,1.5
102.0,2721.53791266961,1.0064264874082576,0.0897557689237548,2711.4951508482472,1.4100705124712094,-0.5706749950307106,2711.8879126696097,2711.7475253007706,0,35,-3,1.5
104.0,2723.6902647318566,1.4770234617354523,0.8943540350901089,2713.9760550855626,1.0708337248439792,-0.16961839381361504,2714.0402647318565,2714.0402647318565,0,35,-3,1.5
106.0,2726.7898699772777,3.106366455468115,1.373136011235895,2717.2137671364753,2.166878326068778,0.5480223006123992,2717.1398699772776,2717.1398699772776,0,35,-3,1.5
108.0,2732.850539475694,4.341012709479049,1.3031928988399477,2723.1727088415855,3.792063379040864,0.8125925264860432,2723.200539475694,2720.590067354567,0,35,-3,1.5
110.0,2741.5249142812827,5.649458846940895,0.8536118750391368,2731.876600862662,4.911828642035834,0.5598826314974847,2731.8749142812826,2725.1702047264857,0,35,-3,1.5
112.0,2752.791369807332,6.45945672066843,0.6805342542603894,2742.290991459007,5.502561954309132,0.29536665613664925,2743.141369807332,2732.5377268784882,0,35,-3,1.5
114.0,2765.6637660707456,7.101873439011564,-0.5130550762904578,2753.3342045893037,5.540651175987604,0.019044610839235625,2756.0137660707455,2742.5081420443075,0,35,-3,1.5
116.0,2779.6626166249844,4.205131344230365,-3.446385453884088,2763.90095207153,5.026096306238658,-0.2572774348744725,2770.0126166249843,2754.577567939039,0,35,-3,1.5
118.0,2788.836140844469,1.043931513214765,-2.2333022900082087,2772.8859457226085,3.9588973448400266,-0.533599480699316,2779.186140844469,2768.013191347865,0,35,-3,1.5
120.0,2791.5313476592564,0.0,0.3465399815805798,2779.183897359199,2.3390542917500654,-0.8099215265449805,2781.8813476592563,2779.5993787347265,0,35,-3,1.5
122.0,2792.2639709975483,0.8603517986343664,0.4469451900543532,2782.52048154862,0.9975298976709925,-0.6707621970395365,2782.613970997548,2782.613970997548,0,35,-3,1.5
124.0,2794.0486776330727,1.2611121200000002,0.1325944474190914,2784.470277250683,0.9522658043921128,-0.022632046639439837,2784.3986776330726,2784.3986776330726,0,35,-3,1.5
126.0,2796.5572414834787,1.3512856868013416,0.1119417759130749,2786.8103893202874,1.387846265212394,0.21779023041014053,2786.9072414834786,2786.9072414834786,0,35,-3,1.5
128.0,2799.359049634273,1.4722234,0.0152611575166583,2789.693816547944,1.4955809624440133,0.05386734861580965,2789.709049634273,2789.709049634273,0,35,-3,1.5
130.0,2802.3936819590017,1.396198092080304,0.0069546090660703,2792.689037859532,1.4996403491440682,0.0020296933500274475,2792.7436819590016,2792.7436819590016,0,35,-3,1.5
132.0,2805.3731130422457,1.542064792986184,0.0052954439451614,2795.728456954754,1.5397787460777044,0.02006919846681813,2795.7231130422456,2795.7231130422456,0,35,-3,1.5
134.0,2808.567147071597,1.6305568600000002,0.0047017618724703,2798.9187053904684,1.6504696896365558,0.0553454717794257,2798.917147071597,2798.917147071597,0,35,-3,1.5
136.0,2811.9770934382905,1.839840189760941,0.3580939950761035,2802.304258618677,1.7350835385722865,0.04230692446786529,2802.3270934382904,2802.3201300569212,0,35,-3,1.5
138.0,2815.6588627435594,2.105287421947988,0.0339502917661873,2805.842890310316,1.8035481530661566,0.03423230724693512,2806.0088627435593,2805.6221202549436,0,35,-3,1.5
140.0,2819.9728918488872,2.131265220732645,-1.6668959982583362e-05,2809.5340448455795,1.8876063821977738,0.04202911456580853,2810.322891848887,2809.167978090925,0,35,-3,1.5
142.0,2824.3068579623578,2.175994362739797,-0.0010507101562195,2813.4089094537403,1.9872582259628193,0.04982592188252275,2814.6568579623577,2813.1658772962232,0,35,-3,1.5
144.0,2828.7572562243804,2.10555724,-0.0485192902935842,2817.4986713669737,2.102503687270829,0.05762273065400489,2819.1072562243803,2817.4898749056224,0,35,-3,1.5
146.0,2833.0554777790057,1.9538435909682712,0.0050863607396187,2821.8345178928594,2.2333428386148935,0.06541957567203228,2823.4054777790057,2821.882057093369,0,35,-3,1.5
148.0,2837.137181090122,2.1954927743633,0.6970918764917136,2826.5427148825806,2.4748541511062943,0.1207556562457004,2827.487181090122,2826.256367001693,0,35,-3,1.5
150.0,2841.5843571061014,3.579653399464022,1.3214277535995405,2831.9396850605553,2.9221160268684003,0.2236309378810531,2831.9343571061013,2830.4463294345637,0,35,-3,1.5
152.0,2848.537401233724,4.4870310318347135,0.4032767570280806,2838.362338192887,3.5005371054634784,0.28921053929753904,2838.8874012337237,2834.7107690981115,0,35,-3,1.5
154.0,2857.617484737661,4.7777816,0.081210126871008,2845.9984013223416,4.135526023990997,0.3174944592637595,2847.967484737661,2840.4108791699127,0,35,-3,1.5
156.0,2867.1492973846835,4.902129904939897,0.0689422649648906,2854.961010127623,4.82708278129068,0.34577837864984134,2857.4992973846834,2848.4274429856923,0,35,-3,1.5
158.0,2877.066050288053,5.351888632482056,0.5537689552710487,2865.3633002859524,5.575207377038513,0.3740622978739162,2867.4160502880527,2857.7333910611724,0,35,-3,1.5
160.0,2887.8201511220577,6.398866050788532,1.3061408810550197,2877.318407473881,6.37989981088989,0.4023462169256888,2878.1701511220576,2867.457673836368,0,35,-3,1.5
162.0,2900.5857646478544,7.870070777378346,1.341752876910696,2890.939467366764,7.241160081993303,0.4306301355517063,2890.9357646478543,2877.793100705055,0,35,-3,1.5
164.0,2916.307404189949,9.299388624268405,1.3146000269295968,2906.287777573777,8.10715012501941,0.43299502151305364,2906.657404189949,2889.552957884956,0,35,-3,1.5
166.0,2934.8935418813853,10.567584150648065,0.8788237891716566,2923.32095957248,8.926031873683842,0.409440874332216,2924.6677005739543,2903.7965844189016,0,35,-3,1.5
168.0,2956.077489559946,11.038340824488088,0.0944246460705006,2941.9447967721367,9.69780532597261,0.38588672614438324,2945.072305256378,2920.950473035667,0,35,-3,1.5
170.0,2978.4161323140725,10.799884811284317,-0.39597354917209,2962.065072579417,10.422470481307998,0.36233257766769483,2967.0645394878343,2940.8355157206656,0,35,-3,1.5
172.0,3000.3343377178244,10.300665896153356,-0.0931475533806843,2983.587570400163,11.100027339437382,0.33877842906469186,2989.108876096699,2962.596810937009,0,35,-3,1.5
174.0,3021.3410911932806,10.741093416303343,0.8129448178384664,3006.418073639791,11.730475900191319,0.31522428037696865,3010.3890651506435,2984.7252350159483,0,35,-3,1.5
176.0,3043.0970208312865,12.284219768104068,1.494182671264786,3030.4623657033503,12.313816163367765,0.2916701315882231,3031.920241939885,3006.1877144555524,0,35,-3,1.5
178.0,3067.6377783279786,13.790634809111795,1.3138478861175544,3055.6262299951727,12.850048128454494,0.2681159825433647,3055.6255510789706,3027.5690560122835,0,35,-3,1.5
180.0,3095.328151328111,15.105792036142224,1.0565758142583883,3081.805945115292,13.32966699166508,0.2398094316052927,3082.3710394280715,3050.7173995796325,0,35,-3,1.5
182.0,3125.661456720358,16.101324564758098,0.8285881662662056,3108.878780055508,13.743167948550708,0.2067504784428134,3111.911465102684,3076.8329648280446,0,35,-3,1.5
184.0,3158.10322336022,16.94334604005136,0.7243224666711694,3136.7124990019383,14.090550997879735,0.1736915246645139,3143.7206933682614,3105.8448040242342,0,35,-3,1.5
186.0,3192.289182538924,17.734974119339313,0.547231851015451,3165.174866139224,14.371816139405816,0.14063257076304003,3177.3833947853127,3137.232340040289,0,35,-3,1.5
188.0,3228.070244394501,18.020319335232017,-0.1719017429401672,3194.1336456516647,14.586963373035193,0.10757361681468909,3212.6859258378277,3170.546202949572,0,35,-3,1.5
190.0,3264.5544644078327,17.24482330253164,-0.923156022366654,3223.456601723434,14.73599269873367,0.07451466284923798,3248.9591984038334,3205.5297134667126,0,35,-3,1.5
192.0,3299.722121123632,15.72279266935814,-1.5164711384361371,3253.0114985386717,14.818904116504743,0.04145570888553679,3284.5218241088924,3241.662354401167,0,35,-3,1.5
194.0,3331.980560952896,14.102979670643542,-1.4053039173312527,3282.6661002815695,14.835697626392765,0.008396754944010662,3317.653029004117,3277.4882927657322,0,35,-3,1.5
196.0,3360.8686375401594,12.728018158750393,-1.201153033047505,3312.2881711364935,14.786373228531454,-0.02466219893065522,3347.55221456398,3311.201341038264,0,35,-3,1.5
198.0,3386.9303892637326,11.76730980908036,-0.8091796594229832,3341.745475288585,14.670930923560272,-0.057721152485591114,3374.4618637466606,3341.774599246528,0,35,-3,1.5
200.0,3410.9146405842985,10.892089462052205,-0.4913152624907964,3370.964024840027,14.547618627881592,-0.06165614783933982,3399.0693651881284,3369.249513401946,0,35,-3,1.5
202.0,3433.2379702204853,11.027786600000002,0.2636773742879461,3399.986327725598,14.47468425768939,-0.036467185096101376,3421.8909713296293,3394.2725149240155,0,35,-3,1.5
204.0,3455.5515471529,11.59129980106857,0.6046841429415346,3428.9131397966803,14.452127813393362,-0.011278222148013568,3444.2074740731755,3417.426305402392,0,35,-3,1.5
206.0,3478.9512696604834,12.430565500000002,0.7954348459387643,3457.845216905159,14.479949295084804,0.013910740845720748,3467.2813529082086,3439.744758686693,0,35,-3,1.5
208.0,3503.963830135144,13.464603513548116,0.9535278758447644,3486.8833149029897,14.55814870274613,0.03909970383066343,3491.8100619927454,3462.601408406692,0,35,-3,1.5
210.0,3531.020440937602,14.473096561716636,0.8633886624548193,3516.1281896419846,14.686726036248839,0.06428866675135382,3518.2534576968646,3486.8075498978133,0,35,-3,1.5
212.0,3560.1395402398266,15.42135899639344,0.6083968702209295,3545.680596973464,14.865681295230996,0.08947762949107906,3546.753810449159,3512.8421355363726,0,35,-3,1.5
214.0,3591.1096205446847,15.497694746945902,-0.1081787377818612,3575.641292747578,15.095014478882902,0.11466659182595339,3577.1685964532276,3540.929990588714,0,35,-3,1.5
216.0,3622.554472130694,15.467341187474664,0.0110669869843426,3606.111032812741,15.374725586280253,0.13985555369867486,3608.471016654891,3570.9745803922556,0,35,-3,1.5
218.0,3653.933432469359,15.521827803175489,0.1359991860420328,3637.190573015827,15.704814616805471,0.16504451526260983,3639.8697443677597,3602.1820463376894,0,35,-3,1.5
220.0,3685.46959639424,16.031834581450873,0.4799437495988081,3668.9806692026436,16.085281570011542,0.19023347660303455,3671.3587472167756,3633.5939523000266,0,35,-3,1.5
222.0,3717.8650815823166,16.592185572242897,0.401847930196024,3701.5820772181087,16.516126445453448,0.2154224377209533,3703.4964360258937,3665.0515144317997,0,35,-3,1.5
224.0,3751.426698752919,17.02950389867629,0.3668858942377582,3735.0955529061575,16.997349242595305,0.2406113985709286,3736.7082136017384,3697.0173389882784,0,35,-3,1.5
226.0,3785.846505618898,17.528551383883293,0.439127396149343,3769.621852109532,17.52894996077929,0.26580035909199307,3770.870563559104,3729.9958901676177,0,35,-3,1.5
228.0,3821.190197853812,18.11187465565165,0.5859307723496938,3805.261730669489,18.110928599177793,0.2909893191992506,3805.937090183338,3763.9866021859084,0,35,-3,1.5
230.0,3857.7263080330263,19.367300047514476,1.528635895758211,3842.115944425108,18.743285156440848,0.316178278631527,3842.115474979262,3798.868351736355,0,35,-3,1.5
232.0,3896.583735391607,20.99337991347216,1.4452478244483211,3880.2786771709466,19.419447589397823,0.3380812164784877,3880.276507184033,3834.808252943419,0,35,-3,1.5
234.0,3938.787329618772,22.443359321567502,1.0428521767965715,3919.8005887993213,20.102464038977214,0.3415082247896955,3921.4762513506225,3872.5050217123166,0,35,-3,1.5
236.0,3983.939609285029,23.29717118204293,0.611573267017669,3960.6650075263483,20.7619546880497,0.3297453245362425,3965.7439253851517,3913.0355325051896,0,35,-3,1.5
238.0,4030.981445610341,23.87150200367575,0.354868912543933,4002.824881750561,21.397919536162835,0.3179824240565689,4012.2188947127474,3956.7134694519004,0,35,-3,1.5
240.0,4079.210330952268,24.150684218379432,0.1012054936538348,4046.233159869885,22.01035858316154,0.3062195234993525,4060.0916653496897,4002.8105274476848,0,35,-3,1.5
242.0,4128.09259471517,24.209404062916565,-0.0740004711749268,4090.8427902820144,22.59927182896755,0.29445662290300406,4108.7779155863,4050.445888281304,0,35,-3,1.5
244.0,4177.14292666383,23.93350910533623,-0.2711944378197762,4136.606721384516,23.164659273535207,0.28269372228382955,4157.777827079232,4099.001462833719,0,35,-3,1.5
246.0,4225.734835769399,23.60775020001909,-0.1079959157234965,4183.477901574888,23.70652091683618,0.2709308216504852,4206.507263037729,4147.9677606895,0,35,-3,1.5
248.0,4273.593469185667,23.58006321771718,0.0047057303110595,4231.409279250576,24.224856758851722,0.259167921007772,4254.585879160788,4196.788881216615,0,35,-3,1.5
250.0,4321.318719701376,23.62430756906811,0.0495483664145946,4280.353802808994,24.71966679956704,0.24740502035765954,4302.351144546664,4245.014152477534,0,35,-3,1.5
252.0,4369.098297245557,23.80258072671649,0.1920739695422329,4330.264420647527,25.190951038966265,0.2356421196996123,4350.1144239823025,4292.806094443522,0,35,-3,1.5
254.0,4417.26537993869,24.250945025576787,0.4915465431086722,4381.094081163522,25.638709477027906,0.22387921903081964,4398.165255130751,4340.558508473467,0,35,-3,1.5
256.0,4466.256599773216,24.9652811270442,0.5927853117761156,4432.79573275427,26.06294211372041,0.21211631834625264,4446.909233822858,4388.531838592124,0,35,-3,1.5
258.0,4516.616514292546,25.644030477659527,0.5307964235009759,4485.322323816988,26.463648948997427,0.20035341763850817,4496.858539936747,4437.110989855953,0,35,-3,1.5
260.0,4568.30816265296,26.216387526877845,0.3915712611705541,4538.626802748779,26.840829982793274,0.18859051689792386,4548.150668144835,4486.786557032881,0,35,-3,1.5
262.0,4621.191116990605,26.619465740000003,0.3077230536110357,4592.662117946591,27.19448521501966,0.17682761611319278,4600.6762306893115,4537.812338472753,0,35,-3,1.5
264.0,4674.963987476709,27.04734681786273,0.3475857971366271,4647.381217807175,27.524614645563748,0.16506471527204467,4654.1821263308775,4590.099639821783,0,35,-3,1.5
266.0,4729.562177019314,27.51655583970264,0.2824019308318782,4702.737050727024,27.831218274286172,0.15330181436121118,4708.532720156532,4643.4275522336575,0,35,-3,1.5
268.0,4785.11153925168,27.74662891206021,0.0454601086271853,4758.682565102328,28.11429610101781,0.1415389133658188,4763.79673058197,4697.613082248012,0,35,-3,1.5
270.0,4841.212405785234,27.8750223,0.066090186191604,4815.170709328906,28.373848125559498,0.12977601227084465,4819.732145825168,4752.6868581354975,0,35,-3,1.5
272.0,4897.662219020072,28.05636426212969,0.0578012348864652,4872.154431802148,28.609874347683228,0.11801311106186524,4876.077275049621,4808.511972518458,0,35,-3,1.5
274.0,4954.3263874147815,28.182432091438184,0.0625815403152872,4929.586680916956,28.82237476712453,0.10625020972065072,4932.677136896368,4864.787312402654,0,35,-3,1.5
276.0,5011.334593357336,28.421650615122555,0.2423763574386616,4987.420405067635,29.011349383555245,0.0944873082153576,4989.58213157457,4921.344303217427,0,35,-3,1.5
278.0,5068.768835154049,28.773570479191918,0.2358127025776908,5045.608552647712,29.17679819652089,0.08272440648282192,5046.888562615035,4978.180490386059,0,35,-3,1.5
280.0,5126.742694055491,29.1163769154742,0.2652680011445067,5104.104072049521,29.318721205289165,0.07096150438413783,5104.700536385058,5035.401714255693,0,35,-3,1.5
282.0,5185.41316416251,29.347612838636977,0.0524001326445986,5162.859911663202,29.437118408391886,0.05919860155135931,5163.162023130404,5093.10576460477,0,35,-3,1.5
284.0,5244.785728260038,29.386302703202865,0.028694344726263,5221.8290198744235,29.53198980282875,0.04743569721843259,5222.323959030779,5151.427929109001,0,35,-3,1.5
286.0,5304.2125350750175,29.45968436187086,-0.0058390986509547,5280.964345062643,29.603335385390555,0.03567279128090202,5281.7344930305235,5210.449446211274,0,35,-3,1.5
288.0,5363.757132882187,29.38122222621049,-0.1161236721997629,5340.218835602118,29.65115515408574,0.023909884347592447,5341.243753540036,5269.849131667528,0,35,-3,1.5
290.0,5423.121941860856,29.14003569410685,-0.099682682408357,5399.545439863759,29.675449107555032,0.012146976734646299,5400.662499167255,5329.334833978603,0,35,-3,1.5
292.0,5482.048423362652,29.10835662000001,0.0324952929664933,5458.897106215996,29.676217244682928,0.00038406856394768407,5459.720478912113,5388.789537371522,0,35,-3,1.5
294.0,5540.87194553452,29.23180935974501,0.0380827087346977,5518.226783024888,29.653459564208767,-0.011378840237080207,5518.574888882959,5447.9351826117545,0,35,-3,1.5
296.0,5599.804949726429,29.239228456627327,0.0185514938916274,5577.487418652771,29.607176063673588,-0.023141750267588652,5577.475048468856,5506.810184448586,0,35,-3,1.5
298.0,5658.85262181727,29.321855881708363,-0.0185417686250517,5636.458778882999,29.364184166554036,-0.12149594855977681,5636.4883201900175,5565.688447630475,0,35,-3,1.5
300.0,5718.020374345368,29.1254673686283,-0.2294905526695591,5694.574264327114,28.7513012775616,-0.3064414444962183,5695.620048586938,5624.67878577185,0,35,-3,1.5
302.0,5776.87909037717,28.580826865183383,-0.8299911450686082,5751.094092980298,27.768527375622483,-0.4913869509695572,5754.571475567629,5683.786498081319,0,35,-3,1.5
304.0,5834.68238277304,27.187589023425723,-1.6257805968533938,5805.2784828159065,26.415862459985696,-0.6763324578183946,5812.6913950542785,5742.799732361269,0,35,-3,1.5
306.0,5889.785239947196,24.85329016477638,-1.987740260890265,5856.387651806292,24.693306530399337,-0.8612779647931792,5868.604382794949,5801.130736575105,0,35,-3,1.5
308.0,5940.412638326277,22.964928247340893,-2.3511956359048605,5903.681817923431,22.600859586739926,-1.0462234718297057,5920.574418812553,5857.5838113601185,0,35,-3,1.5
310.0,5986.975403239056,19.64339335770953,-4.231044505205982,5946.421199139106,20.138521628935475,-1.2311689789022255,5968.356573765222,5910.448939136737,0,35,-3,1.5
312.0,6027.157482485316,12.942710174531806,-7.408844242974764,5983.866013424986,17.30629265694388,-1.4161144859957964,6010.452858711438,5959.044020782667,0,35,-3,1.5
314.0,6054.792487341427,6.574297615771848,-5.137452488047318,6015.2764787526785,14.104172670748993,-1.6010599930974447,6041.851985884593,6002.416442862186,0,35,-3,1.5
316.0,6069.04971194877,2.613346523120951,-2.892933133101596,6039.912813093798,10.532161670370547,-1.7860055001892223,6059.39971194877,6036.324984913372,0,35,-3,1.5
318.0,6074.896931900683,1.1432102685963856,-0.3477957488599998,6057.035234420132,6.590259655963076,-1.9709510072037355,6065.246931900683,6057.271099645099,0,35,-3,1.5
320.0,6077.300185747092,1.2965103795769997,0.5518716616196134,6066.3756911535165,2.750197077422256,-1.92003128927041,6067.650185747092,6067.323321924727,0,35,-3,1.5
322.0,6079.998297665399,2.9188237223478413,0.9553585640438154,6070.504854157177,1.3789659262378133,-0.6856155755922214,6070.3482976653995,6070.3482976653995,0,35,-3,1.5
324.0,6085.261604313851,2.7305417845156725,-0.1675403967854724,6074.063856946554,2.180036863139487,0.40053546845083665,6075.611604313852,6073.999241706246,0,35,-3,1.5
326.0,6090.857353015632,2.5443368284125643,0.293672880402629,6079.205512826127,2.961619016433552,0.3907910766470326,6081.207353015632,6077.979950989626,0,35,-3,1.5
328.0,6096.163799224189,3.818918029526731,1.6339848739129912,6085.890844237924,3.7237123953641564,0.38104668946530235,6086.513799224189,6083.409478664742,0,35,-3,1.5
330.0,6103.729833828282,5.555119684684137,0.955549520361968,6094.080873632725,4.466316999436996,0.3713023020364196,6094.079833828282,6088.860576119911,0,35,-3,1.5
332.0,6114.5818854850295,6.170547220008428,0.5991168895179422,6103.722066199759,5.1748755675969935,0.3542792840799987,6104.93188548503,6095.2968165262355,0,35,-3,1.5
334.0,6126.795589047229,6.810966457718839,0.6599021379262874,6114.731772606437,5.834830839079904,0.32997763574145555,6117.14558904723,6104.505859656656,0,35,-3,1.5
336.0,6140.4654011306775,7.550273883470648,0.4815278384951319,6127.012786258795,6.446182813278714,0.30567598709940474,6130.815401130678,6116.03873726613,0,35,-3,1.5
338.0,6155.671116185935,7.85808802011218,0.1992881452843579,6140.467900561982,7.0089314899077015,0.2813743383144938,6146.021116185935,6128.980495088954,0,35,-3,1.5
340.0,6171.577363353907,8.29124557434768,0.436353146037902,6154.999908920703,7.523076868814203,0.25707268945325107,6161.927363353907,6143.4182586583065,0,35,-3,1.5
342.0,6188.288376806562,8.870165044309475,0.5809237128788665,6170.51160473943,7.988618949912868,0.2327710405493321,6178.625072770766,6158.974239769921,0,35,-3,1.5
344.0,6206.182652965388,9.653543226827544,0.8388958826152423,6186.905781422494,8.405557733151305,0.20846939161921882,6196.16437011774,6175.282870080235,0,35,-3,1.5
346.0,6225.643809373854,10.88334204,1.0013494052408407,6204.085232374144,8.773893218498008,0.18416774267335176,6215.155462451314,6192.5855148859755,0,35,-3,1.5
348.0,6247.427783997406,11.409785122395842,-0.1299420814264026,6221.952750998582,9.093625405940825,0.15986609372140803,6236.24259161034,6211.263231169622,0,35,-3,1.5
350.0,6270.407132488628,10.800953101962964,-0.5163513869451187,6240.411130700018,9.364754295494562,0.13556444477686866,6258.863327941261,6231.88579668563,0,35,-3,1.5
352.0,6292.389992390021,10.189560056338026,-0.51010061620959,6259.363164882726,9.58727988721377,0.1112627958596033,6281.145134419603,6254.267458243017,0,35,-3,1.5
354.0,6313.124719451374,9.60834102,-0.4666002783366623,6278.711646951169,9.761202181229319,0.08696114700777514,6302.254301332969,6276.748562439325,0,35,-3,1.5
356.0,6332.671196523927,8.965629344576385,-0.6051234685850924,6298.359370310314,9.886521177916284,0.06265949834348306,6322.157253402162,6298.107355920698,0,35,-3,1.5
358.0,6350.954576793818,8.191312149630726,-0.5859025189810998,6318.209128368167,9.96323687993614,0.03835785100992713,6340.819562712852,6318.247957987651,0,35,-3,1.5
360.0,6367.639091363424,8.040942102427238,0.3063237121664944,6338.241373776706,10.069008528602302,0.052885824333080596,6357.983736992542,6337.162886658873,0,35,-3,1.5
362.0,6383.929403216138,8.646799442248046,0.6434528897669062,6358.5918776686885,10.281495363381191,0.10624341738944543,6374.279403216138,6354.646834078621,0,35,-3,1.5
364.0,6401.453494358397,9.374867124435749,0.1008843334972943,6379.47407041699,10.600697384919577,0.15960101076919286,6391.546267015719,6371.134247289781,0,35,-3,1.5
366.0,6420.261252948949,9.144507383179564,0.4360428010851714,6401.101382395265,11.026614593356276,0.21295860421834995,6409.968925371783,6388.041448787268,0,35,-3,1.5
368.0,6438.889783959628,10.565484877569777,1.6882550941088983,6423.687243977315,11.559246988693708,0.2663161976687156,6428.651224656425,6406.207373653673,0,35,-3,1.5
370.0,6459.973595513777,12.339617077938495,1.585143639215723,6447.445085536834,12.198594570824802,0.31967379106554744,6448.998452047532,6424.925518454289,0,35,-3,1.5
372.0,6484.636228279775,13.771858670462894,1.0405630524975746,6472.58833744696,12.9446573393016,0.3730313842383984,6472.587438449976,6444.781689736703,0,35,-3,1.5
374.0,6512.247417632156,14.691379268635806,0.6864466751572709,6499.317844126639,13.784849340377429,0.4200960005379141,6499.314060826442,6467.654911896776,0,35,-3,1.5
376.0,6541.794303959807,15.242078842720762,0.3088987299724612,6527.756311884952,14.653618417935949,0.4343845387792598,6528.280238061511,6493.7918229559655,0,35,-3,1.5
378.0,6572.575723822916,15.696585793478642,0.630402003835528,6557.9079286709975,15.497998368109263,0.4221899750866576,6558.691297863984,6522.370860795982,0,35,-3,1.5
380.0,6604.23595655059,16.8932024440945,1.205656375365709,6589.723916228113,16.317989189006347,0.40999541044854143,6590.087886732288,6552.535013891362,0,35,-3,1.5
382.0,6638.170234402103,18.12485162035992,1.1390933902582414,6623.155496295346,17.11359087822631,0.39780084460998333,6623.33995104665,6583.755840186754,0,35,-3,1.5
384.0,6674.642054273445,19.487818767467093,1.326409049601064,6658.153890604428,17.88480343085576,0.3856062763147236,6659.050508312042,6616.553095476347,0,35,-3,1.5
386.0,6713.743181411479,20.69168322,0.7740425823378493,6694.670320878252,18.631626842968082,0.3734117060561616,6697.362843270069,6651.7561443377745,0,35,-3,1.5
388.0,6755.340269818425,21.319032328178483,0.6931135644157826,6732.656008834914,19.354061113694303,0.3612171353631097,6738.211143296341,6689.542617842462,0,35,-3,1.5
390.0,6798.075803867716,22.359876212428794,0.7457095830947018,6772.06217619134,20.05210624273143,0.3490225645185636,6780.605143652929,6729.8917256149525,0,35,-3,1.5
392.0,6842.902329201646,22.238311073196275,-0.4439143864166741,6812.840044664003,20.725762229930773,0.3368279935996706,6824.804371601467,6772.058036843071,0,35,-3,1.5
394.0,6888.0992345238665,22.080988933017007,0.2645581067475153,6854.940835969136,21.375029075202846,0.32463342263603817,6869.8901629272,6815.8390665346815,0,35,-3,1.5
396.0,6932.78793155992,22.868670409940563,0.7898506125753093,6898.3157718228285,21.99990677848971,0.3124388516434318,6914.7313224491045,6860.850781862757,0,35,-3,1.5
398.0,6978.900073594472,23.933876531455624,1.1984821541564368,6942.916073941067,22.60039533974849,0.30024428062939007,6960.416430984106,6905.793583041894,0,35,-3,1.5
400.0,7027.08174116529,25.27592268760183,1.1294170907775516,6988.692964039758,23.176494758943097,0.2880497095973032,7007.977240894044,6951.194002577196,0,35,-3,1.5
402.0,7077.893011606891,26.186830688599592,0.5491671385039517,7035.597663834745,23.728205036042976,0.27585513854993854,7057.999630474411,6998.340907379881,0,35,-3,1.5
404.0,7130.653454019601,26.662000539371324,0.3741915127121013,7083.581395041812,24.255526171025153,0.26366056749108857,7110.175321295788,7047.837376386091,0,35,-3,1.5
406.0,7184.519082615418,27.15926582233346,0.4142619957916679,7132.595379376714,24.758458163876163,0.25146599642550604,7163.709394036672,7099.623232813246,0,35,-3,1.5
408.0,7239.412752832548,27.648778706964347,0.3714064875239317,7182.590838555182,25.237001014592316,0.23927142535807547,7218.294651767409,7152.9362683175095,0,35,-3,1.5
410.0,7295.271420752757,28.08126775640686,0.2562117398745123,7233.518994292954,25.691154723179288,0.2270768542934868,7273.863820376693,7207.315917723983,0,35,-3,1.5
412.0,7351.963786001674,28.43635884467412,0.2619904585394075,7285.331068305785,26.120919289652058,0.2148822832363851,7330.306076426998,7262.692086792653,0,35,-3,1.5
414.0,7409.435845787346,28.704628982995157,0.1655058679571709,7337.978282309473,26.526294714035515,0.20268771219172768,7387.544227851644,7318.967603377216,0,35,-3,1.5
416.0,7467.522712061629,28.9697998516957,0.1236200631257352,7391.411858019875,26.907280996366165,0.1904931411653249,7445.446652179344,7376.04981589451,0,35,-3,1.5
418.0,7526.00292641452,29.192882346809213,0.1230822148651914,7445.583017152937,27.26387813669552,0.17829857016467893,7503.808862108652,7433.829278924488,0,35,-3,1.5
420.0,7584.962531279751,29.234411977963696,-0.3689612667296909,7500.442981424729,27.596086135096648,0.16610399920056315,7562.624649820181,7492.112819238075,0,35,-3,1.5
422.0,7644.079791785381,28.422332223139115,-0.673905642234224,7555.942972551503,27.903904991677393,0.15390942829037252,7621.694613633692,7550.8327288471355,0,35,-3,1.5
424.0,7701.880748506403,27.719120167049272,-0.5865382716982385,7612.034212249794,28.187334706613804,0.1417148574682047,7679.890461490097,7609.8711615325665,0,35,-3,1.5
426.0,7758.1788823023235,27.07050036709562,-0.4613812957645289,7668.667922236697,28.44637528029001,0.1295202868381029,7736.639442163547,7668.330270145892,0,35,-3,1.5
428.0,7813.06844791125,26.738791425382853,-0.0546352944496207,7725.795324231755,28.68102671476748,0.11732571723873511,7791.9515782285725,7725.379815404363,0,35,-3,1.5
430.0,7867.213321213032,26.757514709889247,0.0069261771383776,7783.367639959809,28.891289013285817,0.1051311492591703,7846.319859222498,7780.973665106787,0,35,-3,1.5
432.0,7921.434123195948,26.8150871659444,0.1874391341395481,7841.336091150635,29.07716217754115,0.0929365821276652,7900.517882601072,7835.490884562141,0,35,-3,1.5
434.0,7975.73526790004,27.17525262146217,0.2209232583743854,7899.65189953605,29.23864620787345,0.08074201516615132,7954.794924488812,7889.67372220449,0,35,-3,1.5
436.0,8030.704820406896,27.383993712233725,0.0257734174267195,7958.266286848352,29.37574110442879,0.06854744827766887,8009.563954654839,7943.934695547994,0,35,-3,1.5
438.0,8086.09236678814,27.40557748,0.0102225126174164,8017.130474820071,29.488446867289973,0.05635288143059081,8064.826102873767,7998.570044153468,0,35,-3,1.5
440.0,8141.569861505108,27.42126355969992,-0.020006559416461,8076.19568518387,29.576763496509642,0.04415831460983612,8120.276613090016,8053.748593597518,0,35,-3,1.5
442.0,8197.085523683276,27.35130346242357,-0.067159851750726,8135.413139672503,29.64069099212281,0.031963747806583405,8175.780825029826,8109.181114146624,0,35,-3,1.5
444.0,8252.537587823914,27.27478838787828,-0.0354094338169569,8194.734060018778,29.680229354152154,0.019769181014670824,8231.251968581722,8164.677692594192,0,35,-3,1.5
446.0,8307.790206202597,27.29552076701967,-0.0431876738589653,8254.10966795554,29.695378582610164,0.0075746142290053055,8286.564420688992,8220.161555753595,0,35,-3,1.5
448.0,8363.03379949071,27.296543103332272,0.0601779439540249,8313.49118521565,29.686138677499898,-0.004619952555132163,8341.810721504276,8275.513897013256,0,35,-3,1.5
450.0,8418.30880766391,27.474727786419983,0.1116959116067242,8372.829833531965,29.65250963881487,-0.01681451934251423,8397.076305211951,8330.762002846654,0,35,-3,1.5
452.0,8473.927997886665,27.783987952219665,0.2585499806065818,8432.076834637319,29.59449146653829,-0.029009086138289404,8452.592240819838,8386.02130357731,0,35,-3,1.5
454.0,8530.064303586798,28.13253002720212,0.2394444750154662,8491.183410264499,29.512084160641926,-0.04120365294818254,8508.573411876758,8441.468402775288,0,35,-3,1.5
456.0,8586.908158230148,28.43082876954421,0.1073224101174012,8550.100782146224,29.40528772108499,-0.05339821977846794,8565.205001837143,8497.346150736732,0,35,-3,1.5
458.0,8644.395520120714,28.593458008715757,0.0549646208416418,8608.780172015124,29.27410214781401,-0.06559278663549034,8622.499311553544,8553.836230908473,0,35,-3,1.5
460.0,8702.137942949434,28.640815257485,-0.0137987256066736,8667.172801603703,29.118527440764638,-0.07778735352468519,8680.165216100817,8611.001839175431,0,35,-3,1.5
462.0,8759.952479779458,28.554986214104844,-0.0329239999541295,8725.229892644333,28.93856359986498,-0.08998192044982871,8737.95811873045,8668.616731535074,0,35,-3,1.5
464.0,8817.91662898969,28.479835756543697,-0.0199262939596964,8782.902666869237,28.7342106250391,-0.10217648741294102,8795.87738422662,8726.395211364446,0,35,-3,1.5
466.0,8875.56536498648,28.388911600000004,-0.0438163470464042,8840.142346010487,28.50546851621071,-0.11437105441419619,8853.620744187443,8784.284554384574,0,35,-3,1.5
468.0,8932.94292558245,28.25004796302344,-0.0729949126235468,8896.900151800004,28.252337273306146,-0.1265656214522801,8911.07965740366,8842.090996988085,0,35,-3,1.5
470.0,8990.10355327394,28.130571644508542,-0.0242395497071871,8953.127305969565,27.974816896255945,-0.13876018852510047,8968.305364966493,8899.604145284466,0,35,-3,1.5
472.0,9047.064079842268,28.03342306688098,-0.0569280839554101,9008.77503025082,27.67290738499607,-0.15095475562993899,9025.32592187177,8956.873239428196,0,35,-3,1.5
474.0,9103.874717114904,27.93893704997994,-0.0302415978900093,9063.794546375284,27.346608739469186,-0.16314932276344035,9082.181525933112,9013.933816558105,0,35,-3,1.5
476.0,9160.41153688696,27.997752778340427,0.0229738851528542,9118.137076074378,26.995920959625778,-0.1753438899217045,9138.800490955344,9070.819398478587,0,35,-3,1.5
478.0,9216.926109034452,28.028094462998105,-0.0069386203989435,9171.753841079428,26.62084404542476,-0.1875384571005085,9195.321737390204,9127.493127000933,0,35,-3,1.5
480.0,9273.613925155332,27.87937674269837,-0.2621794312394105,9224.596063121688,26.221377996833887,-0.19973302429543668,9251.957580319067,9184.018822960707,0,35,-3,1.5
482.0,9330.092218144257,27.45651642793952,-0.3331331315999684,9276.61496393235,25.79752281383028,-0.21192759150180357,9308.498730247578,9240.620017094892,0,35,-3,1.5
484.0,9385.75914047391,27.01730365713816,-0.3338870234333873,9327.761765242582,25.349278496400988,-0.2241221587146464,9364.409063775014,9297.203071649794,0,35,-3,1.5
486.0,9440.432460618176,26.661186120532538,-0.3174259864684029,9377.987688783527,24.876645044543647,-0.23631672592867067,9419.380464574897,9353.275679309085,0,35,-3,1.5
488.0,9494.457440704522,25.93651510596345,-0.8360558830840741,9427.243956286338,24.37962245826803,-0.24851129313780787,9473.599946678618,9408.445800546044,0,35,-3,1.5
490.0,9547.232461324678,24.281913861224844,-2.558822510976184,9475.481789482206,23.858210737599865,-0.2607058603340826,9526.749955138632,9462.79495066135,0,35,-3,1.5
492.0,9596.836152756869,20.81765607955788,-3.210000963610192,9522.652410102397,23.312409882591012,-0.27290042750442606,9577.305045327212,9516.1949510146,0,35,-3,1.5
494.0,9639.67710557336,18.6887166050402,-1.18955548577697,9568.707039878345,22.74221989335698,-0.2850949946170161,9622.174819728412,9567.384307040775,0,35,-3,1.5
496.0,9677.697528669778,18.25252311285206,-0.2700215831229409,9613.596900542127,22.147640770424026,-0.29728956146647867,9661.641401740853,9613.606629165115,0,35,-3,1.5
498.0,9714.53344440588,17.354073699055334,-1.2625113472761431,9657.292671072752,21.548129760201494,-0.299755505111266,9698.832669685049,9654.037317121569,0,35,-3,1.5
500.0,9749.79249470316,15.997665147910764,-0.4659230016264823,9699.803944941777,20.963144108823766,-0.2924928256888624,9734.564779613976,9691.465486537829,0,35,-3,1.5
502.0,9782.436333987876,16.41824948071647,0.2388031449069205,9741.159772867117,20.392683816514896,-0.2852301461544357,9767.993182202461,9727.512969554522,0,35,-3,1.5
504.0,9815.591205846158,16.65882082303718,0.1699965086599592,9781.38920556698,19.83674888334941,-0.277967466582742,9800.994744288673,9761.464414345519,0,35,-3,1.5
506.0,9849.15848097808,16.900023232241395,0.1963961782671461,9820.521293759677,19.295339309346275,-0.2707047870015678,9834.438298438503,9794.363769917018,0,35,-3,1.5
508.0,9883.225569064958,17.19040831009714,0.4868049555236046,9858.585088163505,18.768455094482388,-0.26344210743194413,9868.355442638895,9827.72484341212,0,35,-3,1.5
510.0,9917.935278900568,18.080300932506244,0.8719947570529402,9895.60963949668,18.256096238692873,-0.256179427894758,9902.872365949885,9861.54202502152,0,35,-3,1.5
512.0,9954.337520946448,19.08346022529079,0.8061898761625514,9931.623998477242,17.758262741867682,-0.24891674841259445,9938.766848332683,9895.930423982763,0,35,-3,1.5
514.0,9992.75842514311,19.724701182219277,0.2560046273379851,9966.657215822981,17.274954603871386,-0.24165406899814904,9976.582153884112,9931.48639992351,0,35,-3,1.5
516.0,10032.58623242547,19.647237940000004,-0.3667117057444215,10000.738342251441,16.806171824590418,-0.23439138964048348,10015.987890240762,9968.897973044779,0,35,-3,1.5
518.0,10072.372276843627,17.861407607644637,-2.505044234038059,10033.896428479991,16.35191440395841,-0.22712871031600318,10055.78646351818,10008.022328784291,0,35,-3,1.5
520.0,10109.020931462575,16.208081164794006,-0.8436705769331099,10066.160525225896,15.91218234194859,-0.21986603100491067,10093.37633507689,10047.82925463455,0,35,-3,1.5
522.0,10141.806769164075,14.838116544060082,-1.2149052039273296,10097.559683206411,15.486975638565704,-0.2126033516914434,10127.321017853625,10086.046604153102,0,35,-3,1.5
524.0,10172.159694033597,14.073662211917272,-0.3124972154917277,10128.122953138827,15.076294293851058,-0.20534067235732323,10158.40381657274,10120.763850313326,0,35,-3,1.5
526.0,10200.691580901992,14.24866377988942,0.3632419012948062,10157.879385740576,14.68013830789751,-0.1980779929767741,10187.482014841473,10152.333231598837,0,35,-3,1.5
528.0,10229.374360881724,14.845765351137516,0.1316465121095394,10186.858031729329,14.298507680854442,-0.19081531352153408,10216.119526887804,10181.775637467796,0,35,-3,1.5
530.0,10259.084853504304,14.0827526311073,-1.2377988438407843,10215.08794182309,13.931402412907437,-0.18355263397350235,10245.52170571753,10210.382970891858,0,35,-3,1.5
532.0,10287.68799673015,12.290812624591052,-1.5625514088595134,10242.59816674026,13.578822504262188,-0.17628995432262404,10274.457053762397,10239.579607193014,0,35,-3,1.5
534.0,10312.810827349917,11.144941680003653,-0.885927508428619,10269.41775719973,13.24076795520759,-0.16902727452729963,10300.623978163987,10268.736425117228,0,35,-3,1.5
536.0,10335.432936050884,10.461919137304116,-0.0397397112106775,10295.57576392173,12.91723876679332,-0.16176459420713457,10323.996303440594,10295.599412040034,0,35,-3,1.5
538.0,10356.735400837097,10.964239329085864,0.1512452638185767,10321.148533864995,12.655531176471124,-0.1308537951610985,10345.694661401232,10319.4718817004,0,35,-3,1.5
540.0,10378.71951756777,10.500649835464074,-0.6317078626360271,10346.307006462626,12.502941421159738,-0.0762948776556928,10367.474282548568,10341.43416844399,0,35,-3,1.5
542.0,10400.070371035676,9.772556886796282,-0.242201651357132,10371.269417385076,12.459469501290297,-0.02173595993472041,10389.015114995304,10363.077459202434,0,35,-3,1.5
544.0,10420.052701749388,10.228223082088292,0.5391119209468784,10396.254002303363,12.525115416997638,0.03282295785367026,10409.408002535274,10384.744944301723,0,35,-3,1.5
546.0,10440.610860097991,11.04690447665907,0.8058231333835063,10421.478996888689,12.699879168327977,0.0873818756651693,10429.79341259341,10405.411536392532,0,35,-3,1.5
548.0,10462.787781743333,12.004532027544515,0.973841076637645,10447.16263681227,12.983760755253037,0.14194079346253055,10451.484705249732,10425.681780923689,0,35,-3,1.5
550.0,10486.81203544345,13.263853244935444,1.3802215077721076,10473.52315774515,13.376760177626444,0.1964997111867035,10474.954759333415,10447.049320920662,0,35,-3,1.5
552.0,10513.40079760008,14.912691901583887,1.4694628219656916,10500.778795357715,13.878877434937115,0.2510586286553358,10500.77416895309,10470.149908593392,0,35,-3,1.5
554.0,10543.134615982965,16.38422384277196,1.290762509708265,10529.083015654722,14.42534286207005,0.2732327135664676,10529.5644704681,10495.456416521765,0,35,-3,1.5
556.0,10575.97644118451,17.50461592901002,0.5688517697308768,10558.459745309865,14.95138679307111,0.26302196550052975,10561.473893624046,10523.617706791523,0,35,-3,1.5
558.0,10611.139437219164,17.226137625064947,-0.7006225444379419,10588.868141329454,15.457009226518826,0.2528112167238582,10595.940538408768,10554.905528583738,0,35,-3,1.5
560.0,10646.108200197566,16.3780735828974,-0.7429697863328983,10620.267360718137,15.942210162163882,0.24260046782252753,10630.967571304045,10588.907939201838,0,35,-3,1.5
562.0,10679.44338579112,15.552216546105155,-0.5081716640259386,10652.616560480204,16.40698959990312,0.23238971886961896,10664.792830113054,10623.973818708366,0,35,-3,1.5
564.0,10711.097902293332,15.487850167590215,0.0154830832543949,10685.87489761978,16.85134753967249,0.22217896988468422,10696.951547342669,10658.125792994344,0,35,-3,1.5
566.0,10742.398696892107,15.668382376174216,0.3959824485942027,10720.001529140865,17.275283981412272,0.2119682208698924,10728.358458512475,10690.620644042227,0,35,-3,1.5
568.0,10774.056218981905,16.514800821468064,0.9403122987305,10754.955612047317,17.678798925039402,0.20175747181356476,10759.908962354966,10722.098299592719,0,35,-3,1.5
570.0,10807.289995096042,17.689411536542664,1.00740531779927,10790.696303342756,18.061892370399725,0.19154672268016124,10792.6698622618,10753.577457937006,0,35,-3,1.5
572.0,10842.743934461178,18.7020797762972,0.8512297754855342,10827.182760030257,18.42456431710027,0.18133597335027174,10827.457752651637,10786.023107038975,0,35,-3,1.5
574.0,10880.280642846628,19.63237234968054,0.8119891901859593,10864.374139110021,18.766814762663902,0.17112522278181727,10864.369630330992,10820.36696477861,0,35,-3,1.5
576.0,10919.782260606837,20.32901225006957,0.2950905618016897,10902.166474671185,19.025520798499695,0.1293530179178958,10903.281775278774,10856.862288653903,0,35,-3,1.5
578.0,10960.79387419622,20.53295748720012,0.0907836948982408,10940.329554987358,19.137559517673747,0.0560193595870268,10943.840390119405,10895.381451726733,0,35,-3,1.5
580.0,11002.29608396389,20.73057214,0.121732258926637,10978.570045424529,19.102930919496742,-0.017314299088502804,10985.19542103359,10935.638067401529,0,35,-3,1.5
582.0,11044.178076457436,21.01852989929965,0.249131740648818,11016.594611347757,18.921635003731346,-0.09064795788269735,11026.963478709373,10976.894979080056,0,35,-3,1.5
584.0,11086.602996075992,21.19562256789637,-0.0815276492447696,11054.109918121743,18.59367177025567,-0.163981616737838,11069.225520190425,11018.587080210664,0,35,-3,1.5
586.0,11129.54645278582,20.69729278276576,-0.78509439441104,11090.822631111,18.119041219001648,-0.2373152756270119,11112.013415772872,11060.740536266714,0,35,-3,1.5
588.0,11171.558670324594,19.068908778148163,-1.8762385713752263,11126.439415679937,17.497743349935448,-0.3106489345331009,11154.30500506296,11103.424724430906,0,35,-3,1.5
590.0,11210.430188586191,16.28867444776459,-3.5591133046021115,11160.666937192922,16.729778163050355,-0.3839825934425448,11194.118733107713,11145.902561555207,0,35,-3,1.5
592.0,11244.122416120226,12.250435778976756,-3.788703281081064,11193.211861014343,15.81514565837053,-0.45731625233991313,11229.364747860016,11186.344429455392,0,35,-3,1.5
594.0,11269.52327984343,9.334846365675377,-1.82045855061026,11223.7808525087,14.753845835986425,-0.5306499111920522,11257.253020726468,11222.626302353208,0,35,-3,1.5
596.0,11288.64766641597,8.44117935081206,0.0188123693384362,11252.080577041157,13.545878696471457,-0.6039835697574845,11278.260350444209,11252.172847981828,0,35,-3,1.5
598.0,11305.826751257147,9.643420207704818,1.2396166899931125,11278.002241859263,12.375786121634333,-0.5850462874185621,11296.023025804796,11274.4354731297,0,35,-3,1.5
600.0,11324.820260814937,10.82490763912593,0.2559753465564786,11301.80613797381,11.428109992912933,-0.4738380643607001,11314.4722079476,11292.58720883656,0,35,-3,1.5
602.0,11346.188920740316,9.499793573106484,-1.918716298041427,11323.937098277178,10.702850310455707,-0.3626298412286129,11335.128322762703,11310.673506036042,0,35,-3,1.5
604.0,11365.6580988259,7.754421907533904,-0.9938112076847884,11344.8399556619,10.200007074266967,-0.2514216180943697,11355.167345400225,11330.854590777628,0,35,-3,1.5
606.0,11381.372292843073,7.386685302906888,0.5769553933835729,11364.959543020486,9.919580284318581,-0.1402133949741929,11371.722292843073,11351.273509783108,0,35,-3,1.5
608.0,11396.47402106857,9.233647557565828,2.0468912711704164,11384.74069324535,9.86156994054656,-0.029005171886010643,11386.82402106857,11368.865195834485,0,35,-3,1.5
610.0,11414.761243994464,10.68889744,0.5350009411910998,11404.628239228548,10.025976042650756,0.08220305105209802,11404.625077116696,11384.273156955822,0,35,-3,1.5
612.0,11436.056069156612,11.23659964524847,1.207219032155642,11425.022744295666,10.368529024466621,0.17127649090793212,11425.017621607967,11400.967632531518,0,35,-3,1.5
614.0,11458.829904412312,13.027678093644028,1.2683860985244713,11446.164515012473,10.773241692340832,0.20235633393710573,11447.347753835602,11420.758656575537,0,35,-3,1.5
616.0,11484.73901831596,13.619310129953558,0.0954252843263959,11468.106153122859,11.16839641804419,0.1975773628516795,11472.316284144865,11442.792986784461,0,35,-3,1.5
618.0,11512.317051286722,12.97196197907122,-0.5931523251379617,11490.828542741874,11.553993200971059,0.19279839146343358,11499.393641395493,11467.134461364138,0,35,-3,1.5
620.0,11538.99484242779,13.37374448664954,0.5455636484147288,11514.312567983805,11.930032040958551,0.18801941999374644,11526.34150508547,11493.878034801342,0,35,-3,1.5
622.0,11565.95713342369,13.63056646,0.2870770898773583,11538.539112962706,12.296512937942866,0.18324044849215756,11553.21844612492,11521.005946857256,0,35,-3,1.5
624.0,11593.67946068266,14.276191531536472,0.5361790281649996,11563.489061792547,12.653435891898503,0.1784614769778191,11580.712762504969,11547.82598792574,0,35,-3,1.5
626.0,11622.56447520166,14.816361479349965,0.3015713284870818,11589.143298587269,13.000800902824063,0.17368250546277936,11609.24897084596,11575.168297053177,0,35,-3,1.5
628.0,11652.594951854517,14.943689342138766,-0.1368220830953743,11615.48270746083,13.338607970737964,0.16890353395695087,11638.93580885866,11603.471967942161,0,35,-3,1.5
630.0,11682.95985194327,14.850546504471987,0.2373139892626499,11642.488172527248,13.666857095679635,0.16412456247083557,11669.200381916642,11632.929713528089,0,35,-3,1.5
632.0,11713.132894068382,15.323266984884294,0.330105435353184,11670.140577900644,13.985548277715893,0.15934559101812876,11699.430981430847,11663.127401898893,0,35,-3,1.5
634.0,11744.19544119492,15.673046263401249,0.1443608623034586,11698.420807695315,14.29468151695456,0.1545666196193332,11730.226677056959,11693.396373005826,0,35,-3,1.5
636.0,11775.90552162379,15.313699080730716,-0.8133959336077992,11727.309746025832,14.594256813564202,0.1497876483048213,11761.742497495128,11724.01416763165,0,35,-3,1.5
638.0,11807.077170707364,14.716558937110808,-0.2454174069323351,11756.78827700721,14.88427416781384,0.1450086771248193,11793.075675982293,11755.400481409355,0,35,-3,1.5
640.0,11836.83114416361,14.046121931228807,-0.5269622945177975,11786.837284755315,15.164733580290696,0.14022970623842718,11823.254952126736,11786.841346165576,0,35,-3,1.5
642.0,11865.419371327043,14.188939235642168,0.2326157738151648,11817.445776207544,15.443757871938894,0.1395121458240993,11852.192903178015,11817.304157435487,0,35,-3,1.5
644.0,11894.146702722412,14.219074859204424,-0.0893982994433273,11848.619003947024,15.729469867541635,0.14285599780137034,11880.8785033038,11846.475257745327,0,35,-3,1.5
646.0,11922.99912557422,13.526776723564089,-1.047335057820357,11880.370343386188,16.021869571622734,0.14619985204054972,11909.693398718679,11875.133037024727,0,35,-3,1.5
648.0,11950.687927534826,12.678314866731936,-0.0038528053559509,11912.713169942353,16.32095698454216,0.14954370645971318,11937.731286946644,11903.922914148316,0,35,-3,1.5
650.0,11976.411675378942,13.281385561167596,0.5963033133067841,11945.660859033336,16.626732106440816,0.15288756094932726,11964.044551025707,11932.193526554523,0,35,-3,1.5
652.0,12003.140027598303,14.246649939229254,1.0640643612140896,11979.226786077154,16.939194937376644,0.15623141546791477,11990.471521932495,11958.899801456884,0,35,-3,1.5
654.0,12031.784411211993,15.778002074934362,1.8203414928081003,12013.42432649187,17.25834547733885,0.15957526998110197,12018.541096127887,11985.125851488623,0,35,-3,1.5
656.0,12063.439600372534,17.894183357966075,1.66432362362414,12048.266855695416,17.58418372620764,0.16291912443439627,12049.293043624373,12012.812219405148,0,35,-3,1.5
658.0,12099.121450381448,19.161250014945956,0.7801037403650899,12083.767749104938,17.916709683314135,0.1662629785532474,12083.766895378774,12042.962005792264,0,35,-3,1.5
660.0,12137.446067576037,19.785694954966583,0.8758499571603111,12119.928429976295,18.24397118804307,0.16363075236446742,12121.298682417659,12076.630525376991,0,35,-3,1.5
662.0,12177.4731868983,21.01241641948778,0.9753635966712828,12156.726417244261,18.554016079924274,0.15502244594060213,12160.815051101621,12113.633758978744,0,35,-3,1.5
664.0,12219.713240801742,21.59420807539673,0.1005175480840576,12194.127277682583,18.846844358396798,0.14641413923626118,12202.39122463071,12152.80962723717,0,35,-3,1.5
666.0,12263.330076560727,21.47423250020567,-0.0476579264014189,12232.09657806425,19.12245602326906,0.1378058324361317,12245.59502583303,12193.943213850021,0,35,-3,1.5
668.0,12306.85587304127,21.430572700000003,-0.0050422453750794,12270.599885161972,19.380851074454526,0.12919752559273234,12289.148134097108,12236.871658681235,0,35,-3,1.5
670.0,12350.205336590348,21.39940318445184,-0.0037333907912152,12309.602765748337,19.622029511910533,0.12058921872800336,12332.550497525624,12280.442974800999,0,35,-3,1.5
672.0,12393.581038384473,21.430615759035742,-0.0339799619384557,12349.070786595865,19.845991335617736,0.11198091185360193,12375.918327846235,12323.88060481581,0,35,-3,1.5
674.0,12436.912946031494,21.26322464971616,-0.0763440399682356,12388.969514477056,20.052736545572913,0.10337260497758857,12419.263373737389,12367.243187487411,0,35,-3,1.5
676.0,12480.093844742412,21.302396574878465,0.0378677387372638,12429.264516164416,20.242265141786284,0.09476429810668627,12462.489575129137,12410.596992207984,0,35,-3,1.5
678.0,12523.223537111284,21.257592040459752,0.0049264475192927,12469.921358430483,20.414577124280743,0.08615599124722954,12505.634629400622,12453.853395386954,0,35,-3,1.5
680.0,12566.343115075251,21.466796352764263,0.3340572464220104,12510.905608047857,20.569672493091968,0.07754768440561191,12548.75724168606,12497.008690926848,0,35,-3,1.5
682.0,12609.766086680262,22.059099683613358,0.4755547305488545,12552.182831789218,20.707551248268935,0.06893937758848367,12592.08919519876,12540.133326093268,0,35,-3,1.5
684.0,12654.244785018243,22.246673958114684,-0.1200339085062167,12593.718596427361,20.82821338987491,0.060331070802987725,12636.251175516849,12583.404600877757,0,35,-3,1.5
686.0,12699.186781752847,21.989693064346078,-0.0986997798333615,12635.478468735226,20.931658917989992,0.05172276405754041,12681.054182732467,12627.355435849253,0,35,-3,1.5
688.0,12743.644833127946,21.89392481490864,-0.4442918513214935,12677.428015485937,21.01788783272039,0.04311445736519969,12725.657417715416,12672.065783385546,0,35,-3,1.5
690.0,12787.860153869944,20.39742781574612,-1.4867177658976467,12719.532803452887,21.086900134228166,0.03450615075388704,12769.945557647345,12716.765807440397,0,35,-3,1.5
692.0,12829.586812060108,19.723062740616527,0.0070046885761073,12761.758399409935,21.138695822820914,0.02589784429637482,12812.41881460306,12761.102493498945,0,35,-3,1.5
694.0,12869.560921377835,20.283158327131517,0.5594252365282277,12804.070370132373,21.17327489961728,0.01728953839818157,12852.918688582517,12804.073482965026,0,35,-3,1.5
696.0,12910.462569171788,21.062618079281883,0.7125761854531463,12846.44050806282,21.196863030828833,0.011794065605777827,12893.542074833602,12844.923866718971,0,35,-3,1.5
698.0,12952.924631413392,21.837653306605947,0.6559425018735027,12888.853056975791,21.215685882142132,0.009411425656649536,12935.536012740911,12885.361745274811,0,35,-3,1.5
700.0,12997.001854210335,22.53143661366341,0.0487818380315706,12931.298486312038,21.229743454104312,0.007028785981090555,12979.128687371252,12927.04360029259,0,35,-3,1.5
702.0,13042.284491402606,21.63538472322367,-0.8415123548245178,12973.767265513148,21.239035747005662,0.004646146450674528,13024.049700244925,12970.313242811864,0,35,-3,1.5
704.0,13086.291805347037,20.70127231149193,-0.7774346623574958,13016.249864021293,21.24356276113925,0.0022635070667917693,13068.439611163707,13014.993172806471,0,35,-3,1.5
704.9,13105.48270809887,20.302794059736417,-0.5512301295642744,13035.36916820938,21.24377987905493,0.00024124212853538093,13088.03877293098,13035.370359542992,0,35,-3,1.5


==> data/7050_sres1000_sigma025.csv <==
t,preced_s,planned_s,actual_s,preced_v,planned_v,actual_v,preced_a,planned_a,actual_a
0.0,0.0,-30.0,-30.0,30.67329477971975,25.0,25.0,0.3164140603205436,0.590615374529575,0.0
0.9999999999999999,30.901639449886716,-4.442328817961938,-4.543638036527005,30.90011901257717,25.557671182038064,25.912723927117646,0.3177446522869749,0.5741432782838202,0.912723927545554
2.0000000000000004,61.95086709965837,21.11534236407614,22.11887743405559,31.10739215370777,26.11534236407613,27.412306215088517,0.324839882298262,0.5576711820380652,1.4995812562426682
3.0000000000000013,93.27006479239941,47.75541171769885,49.625231717539805,31.301191190376915,26.640069353622685,27.60040235188152,0.24136612849951264,0.5411990857923102,0.1880961367974699
4.000000000000002,124.80121080808026,74.39548107132154,77.21404967064983,31.44158347377545,27.16479634316924,27.577233554323435,0.1299691732886093,0.5247269895465554,-0.023168797549251007
4.999999999999998,156.50706043840177,102.05206021153357,105.54118356482815,31.54290811773149,27.656579140212123,29.077038335133366,0.08703144549470446,0.5082548932947194,1.4998196563847404
5.999999999999995,188.3120667603142,129.7086393517456,134.73414105558285,31.58567070121593,28.148361937255004,29.308876646369725,0.08923413228954534,0.4917827970428834,0.23183831121651724
6.999999999999991,220.18872067225283,158.31583989353908,164.22657559662673,31.71291642734569,28.607200541793592,29.67599243571099,0.19016201427307808,0.475310700790737,0.36711578932011585
7.999999999999988,252.12071020805848,186.92304043533255,194.0639499448983,31.906401136840593,29.06603914633218,29.998756260830177,0.28058974102693285,0.4588386045385906,0.32276382511326157
8.999999999999984,284.1657344436567,216.41497399370587,224.79362862196248,32.10835902,29.491933558373418,31.40871520284508,0.3500263272169443,0.4423665082899136,1.2383740637078886
9.99999999999998,316.4518737685351,245.9069075520792,256.8853652978879,32.353094000824115,29.917827970414653,32.702561536857246,0.3687540896023676,0.4258944120412366,1.1055702076058278
10.999999999999977,348.92296424339946,276.217685742051,290.240516697224,32.58850827084067,30.31077818997194,33.9063333526435,0.3472216392151584,0.4094223157992651,0.9453832298103673
11.999999999999973,381.71290485846026,306.5284639320229,324.56378678392537,32.787113880075864,30.703728409529237,34.61865117916815,0.26872496241087396,0.39295021955729353,0.42372090864035633
12.99999999999997,414.70072300391894,337.5921983686451,359.1371841929621,32.92013282437911,31.063734436622312,34.528143638927666,0.12906339753156795,0.3764781233251858,-0.09050754016051654
13.999999999999966,447.8970044831356,368.6559328052673,393.1927885691454,32.98868642036588,31.42374046371539,33.58306511407935,0.03686645910871285,0.3600060270930781,-0.9450785233220843
14.999999999999963,481.21193677266876,400.40673510363786,427.31603466894853,33.01391530000001,31.75080229837075,34.50593451899074,-0.002177774128979724,0.3435339308742176,0.5489616408674406
15.99999999999996,514.5419683904242,432.15753740200853,461.8169238189607,33.01473632122197,32.077864133026104,34.49584378104511,-0.017299148298149176,0.327061834655357,-0.01009073792334669
16.99999999999997,547.8872279453852,464.5295191772871,496.504965933339,32.96828263839716,32.371981775278186,34.824206407862135,-0.028174675985666735,0.31058973845372084,0.1953262113672742
17.999999999999986,581.2403077262273,496.90150095256575,531.3961887785638,32.936547300646055,32.666099417530276,34.9387021688869,-0.012519439898742253,0.29411764225208464,0.06810869909360236
19.0,614.536932566898,529.8287738199898,566.3582565605482,32.94546381716597,32.92727286742357,34.97862440414824,-0.0012156006939397,0.2776455460726842,0.023750648599541457
20.000000000000014,647.8347229599135,562.7560466874138,600.9519259371056,32.935517829009896,33.18844631731686,34.20871435104306,0.004201193179631668,0.26117344989328384,-0.7699100488567521
21.00000000000003,681.1190748937233,596.1727222623233,634.7046597051872,32.97505531706247,33.41667557490909,33.29675318561385,0.02281136027155693,0.24470135374275703,-0.9119611642529845
22.000000000000043,714.4091876374019,629.589397837233,668.1238093552923,33.02875010935531,33.64490483250132,33.54154611457486,0.0412509522742286,0.22822925759223023,0.24479292890161972
23.000000000000057,747.7486486115686,663.429587735103,701.2399934755741,33.083895536213554,33.84018989786964,32.690822126255,0.037128267096696664,0.21175716148027446,-0.8507239876512204
24.00000000000007,781.0966397877115,697.2697776329732,733.7938780170907,33.12287524436849,34.03547496323797,32.41694695680222,0.032607732130200594,0.19528506536831866,-0.27387516938338896
25.000000000000085,814.5351977847996,731.4675934694662,766.3196293524053,33.13982171946604,34.19781583649264,32.634555713822806,0.04027164994435717,0.1788129693114912,0.21760875701225743
26.0000000000001,848.0087668208795,765.6654093059594,799.6067753062391,33.17473284619732,34.360156709747294,33.83832783122939,0.013342965836879871,0.16234087325466373,0.9453830574277791
27.000000000000114,881.5383685347772,800.1549626970253,832.9245832206585,33.163768800797506,34.48955339106537,32.79728799794513,0.001420721332068035,0.1458687772863686,-1.041039832460544
28.000000000000128,915.093980548682,834.6445160880913,866.3744611643527,33.196764555743336,34.61895007238344,34.00105988031934,0.008817235693090711,0.1293966813180735,0.9453831848254415
29.000000000000142,948.5998566500724,869.3599186501934,899.7836277414035,33.20014793413908,34.71540256210176,32.81727327356775,0.009269410755642317,0.11292458551819223,-1.1837866118031983
30.000000000000156,982.1405469810868,904.0753212122956,932.3485646840801,33.177848705334405,34.81185505182007,32.31260061138894,0.005524597910329577,0.09645248971831097,-0.5046726627093984
31.00000000000017,1015.6606458361223,938.9506845630624,964.4579074420606,33.20857853655657,34.87536335076629,31.90608490458147,-0.0041294624607904435,0.07998039433226342,-0.40651570677679194
32.000000000000185,1049.1957185821145,973.8260479138293,997.0318276537229,33.17663303654933,34.93887164971251,33.14311436842194,-0.022296874205143306,0.06350829894621586,0.9773082202091633
33.0000000000002,1082.7646331408025,1008.7954836750712,1030.8209480914468,33.14194019658961,34.969435761241456,34.30310070062139,-0.010824099150032705,0.04703620523757966,0.7743325512897283
34.00000000000021,1116.2424572470006,1043.7649194363132,1065.3897293531666,33.12545145906595,34.999999872770395,34.75700104214609,-0.001426874961572161,0.030564111528943706,0.2699988398737174
35.00000000000023,1149.7422212626775,1078.764919368102,1100.0525852868773,33.11230339100812,34.99999993178831,34.56871082533253,-7.202670297138636e-05,0.015282085273425857,-0.18829021666886336
36.00000000000024,1183.2278157718654,1113.7649192998908,1133.8200555745589,33.11068341412843,34.99999999080622,32.96622975282267,-3.990132218470911e-07,5.901791170010035e-08,-1.6024810665473652
37.000000000000256,1216.6843216095267,1148.764919290698,1167.2292729027156,33.12502650000002,34.999999990806344,33.807028187811724,1.6569052894167247e-07,2.9509021483061146e-08,0.7202093093403146
38.00000000000027,1250.1543699670888,1183.7649192815045,1201.4910983353268,33.133048984943926,34.99999999080648,34.584026198272625,5.1464194296365727e-05,1.3126602944054575e-13,0.46219310732173385
39.000000000000284,1283.6246964329425,1218.7649192688625,1236.2337083317414,33.15482052400884,34.99999998735743,34.854956491792436,0.001200980103015503,-1.7244624805363269e-09,0.16115945277397417
40.0000000000003,1317.1169001730004,1253.7649192562205,1270.6355624987368,33.17625616413284,34.99999998390836,33.94875184357377,0.0028863353384152197,-3.4490583343641767e-09,-0.906204645200882
41.00000000000031,1350.6374729517697,1288.7507968154816,1304.6805418021804,33.19928195711855,34.9858775592607,34.14120676324898,0.00044215839657179174,-0.007061214048364292,0.19245491948646945
42.00000000000033,1384.1935499037827,1323.736674374743,1339.1491505960066,33.16113763999999,34.97175513461302,34.70055229643753,-0.008996161402975175,-0.014122424647673328,0.3327196691823321
43.00000000000034,1417.742269931289,1358.6613629030721,1373.9638617478956,33.11597799016602,34.92468852832903,34.89558662570335,-0.02687920832285355,-0.030594515465830537,0.11601485806371707
44.000000000000355,1451.2542728002709,1393.5860514314018,1408.528925419065,33.07946725875861,34.87762192204504,34.23454071709831,-0.022544073612406738,-0.04706660628398775,-0.6610459075883206
45.00000000000037,1484.675116503678,1428.3836625572744,1442.1051397825563,33.04447088000002,34.79761112587217,32.917888010517856,-0.2742818410679043,-0.0635387012284273,-1.316652705126209
46.000000000000384,1518.0835148426722,1463.181273683147,1475.1064970903267,32.69937270038856,34.7176003296993,33.084826605018755,-1.2977725295718716,-0.08001079617286683,0.16693859448910758
47.0000000000004,1551.4491267839503,1497.785919025376,1508.3483822622165,31.429630506966653,34.604645342228366,33.39894373868672,-1.8008404452517839,-0.09648289182190614,0.3141171334430255
48.00000000000041,1584.0954719653332,1532.3905643676046,1541.3666599574594,30.729275884174818,34.49169035475741,32.63761165207698,-1.2089119428423292,-0.11295498747094546,-0.761332085922018
49.000000000000426,1615.6431967792294,1566.7363555431075,1572.9046214442892,30.30553542022304,34.34579117550234,30.438311322006737,-0.5797056647255093,-0.1294270833630074,-2.1993003290989335
50.00000000000044,1646.5608063237332,1601.0821467186104,1602.8905196064761,30.1736290664139,34.19989199624727,29.533485002420665,-0.13651493835928602,-0.14589917925506934,-0.9048263194408106
51.000000000000455,1677.1285986804278,1635.1031953435881,1632.1351118263478,30.117450492511768,34.02104862497714,28.95569943735314,-0.03536184826992278,-0.16237127526259984,-0.5777855649909508
52.00000000000047,1707.6119760154431,1669.1242439685657,1660.8119253908799,30.052227562462335,33.842205253707,28.39792769173262,0.004097457018862457,-0.1788433712701303,-0.5577717455498091
53.00000000000048,1738.0393726933837,1702.7546616588484,1689.4973201019986,30.056840343625648,33.63041769028222,28.9728617303042,0.22221568457871443,-0.19531546734745697,0.5749340364814262
54.0000000000005,1768.4111895171923,1736.385079349131,1717.0394186024193,30.361214923457027,33.41863012685743,26.111335263792864,0.5194972712439268,-0.2117875634247836,-2.8615264869463357
55.00000000000051,1798.8391453559755,1769.5589777202965,1742.5838058346085,30.703969260104593,33.17389837116502,24.9774392003313,0.6260330489706327,-0.22825965955859873,-1.1338960651327952
56.000000000000526,1829.6511755817571,1802.732876091462,1766.6485798022968,31.09699323733907,32.929166615472596,23.152108735482575,0.7070317983433092,-0.24473175569241382,-1.8253304639678316
57.00000000000054,1860.7763460612687,1835.384366758828,1789.9807174956577,31.566174067248166,32.65149066736532,23.512166651777154,0.6144567077903077,-0.26120385189984474,0.36005791676219606
58.000000000000554,1892.3210711946845,1868.0358574261934,1814.2426440029024,31.77047029411296,32.37381471925803,25.011735358323477,0.05814255533369552,-0.2776759481072757,1.4997383423670436
59.00000000000057,1924.2665404619622,1900.0990520044666,1840.004154028999,31.5375209439657,32.063194578272466,26.511345589638314,-0.6022447423480369,-0.2941480445464242,1.4997304177937372
60.00000000000058,1955.8793636328303,1932.162246582739,1867.2653601681566,31.018765527359456,31.752574437286878,28.011064675217252,-0.9689209169369143,-0.31062014098557345,1.4997156408426016
61.0000000000006,1987.1844693509702,1963.5686624016507,1894.5658917491398,30.39665987611112,31.406415818910915,26.589998487149018,-0.8528701110818069,-0.32838937968077203,-1.4210661869634216
62.00000000000061,2018.3725036395379,1994.9750782205617,1921.9057139088377,30.141368435217725,31.060257200534924,28.089646547222017,-0.31206598120655465,-0.34615861837597256,1.4996542669650446
63.000000000000625,2049.0030906992333,2025.6474280002467,1949.668261009005,30.091505821216362,30.672349779684545,27.435447652749016,-0.048129130856214244,-0.36703301961317947,-0.654198895449762
64.00000000000064,2079.4306257769513,2056.3197777799314,1977.4442522564034,30.061018998761167,30.284442358834138,28.11653484090959,-0.09220984359018022,-0.3879074208503876,0.6810871853467272
65.00000000000058,2109.8159518768475,2086.1709478723824,2005.5422362988033,29.923082624316834,29.8511700924523,28.079433243500084,-0.35864636351426,-0.41058984361613027,-0.03710159901999213
66.00000000000053,2140.2222751436616,2116.022117964833,2034.3033966176456,29.576445172241495,29.41789782607044,29.44288737416795,-0.667628926004302,-0.43327226638187294,1.363454054021196
67.00000000000047,2170.419692331823,2144.961378676644,2063.3187770385534,29.116974519749977,28.939260711812665,28.587873469737044,-0.8431404685338139,-0.4559546903198423,-0.8550138952176158
68.00000000000041,2200.2666115310144,2173.9006393884547,2092.656516131622,28.639629116222327,28.46062359755487,30.087598449884865,-0.9882389543927419,-0.47863711425781164,1.4996792984285192
69.00000000000036,2229.6444716639194,2201.8372610235624,2122.0556094641656,28.01302422106218,27.936621635108928,28.710588216743844,-1.0576940376894786,-0.5013195383518961,-1.3770102288721042
70.0000000000003,2258.463198513605,2229.773882658669,2150.8976485463395,27.422195693842756,27.412619672662974,28.973489947536226,-0.8928669651377844,-0.5240019624459806,0.26290173063914485
71.00000000000024,2286.665920172021,2256.6171355205715,2179.700108747735,27.04629042789435,26.843252861903323,28.631430455353346,-0.5339682430354019,-0.5466843866028335,-0.34205949191510104
72.00000000000018,2314.274045368509,2283.460388382473,2208.822421080512,26.823892062670822,26.273886051143663,29.61319420114912,-0.4314279522737622,-0.5693668107596863,0.9817637743769909
73.00000000000013,2341.5771023614175,2309.119542774468,2238.9165250433252,26.507616876833836,25.65915439199629,30.575013719716672,-0.7041444342476452,-0.592049234953548,0.961819493425182
74.00000000000007,2368.662588670102,2334.7786971664627,2268.1722927644364,26.006349650618844,25.044422732848915,27.93652174094165,-0.9202151661770704,-0.6147316591474097,-2.6384919361034433
75.00000000000001,2395.3545056252588,2359.1630233917253,2296.1031591313304,25.485761596737003,24.38432622526421,27.92521099309268,-1.0912413312843818,-0.6374140833660744,-0.011310747174445418
75.99999999999996,2421.5223426092734,2383.547349616988,2324.7781948496363,24.642221001324817,23.724229717679506,29.424872064280247,-1.7793526532651294,-0.6600965075847393,1.499690516603546
76.9999999999999,2447.100695874889,2406.5661179786116,2353.1421377686515,23.47843181114357,23.01876836162463,27.303013781122644,-2.383899166915599,-0.6827789318198266,-2.1218582665909
77.99999999999984,2471.713649212066,2429.584886340235,2380.16703135836,22.05330664566541,22.313307005569754,26.746773398374756,-2.8655947161129416,-0.705461356054914,-0.5562403825528052
78.99999999999979,2495.095826344767,2451.1473671412577,2407.6636347128297,20.46964601496042,21.56248080102428,28.24644152106437,-2.7977610903399848,-0.7281437803002162,1.4996909519623995
79.99999999999973,2516.932419089864,2472.7098479422807,2435.286850309456,19.261095961173492,20.811654596478796,26.999989671935037,-1.9885836794215757,-0.7508262045455184,-1.2464518499602852
80.99999999999967,2537.2097583674818,2492.7253114857112,2461.5784464466797,18.533169937671346,20.015463543431654,25.583202601695536,-1.4759343996136753,-0.7735086287963556,-1.4167870726820107
81.99999999999962,2556.4241582660215,2512.740775029142,2486.0683471179495,17.714781221128167,19.219272490384498,23.396598731300255,-1.6443469989676307,-0.7961910530471928,-2.1866038886645707
82.99999999999956,2574.9326830311975,2531.1184916179736,2509.9892097253733,16.74407990815087,18.377716588832527,24.445126482753103,-1.8693671945960877,-0.8188734772996091,1.0485277457079525
83.9999999999995,2592.5454619448524,2549.4962082068046,2534.6972734167957,15.72756219673641,17.536160687280535,24.97100089870679,-1.8546603767179526,-0.8415559015520253,0.525874416929001
84.99999999999945,2609.157096174071,2566.1454481440323,2558.16861427914,14.852367497926194,16.649239937228728,21.97171989876433,-1.5143223659315985,-0.8642383258019464,-2.999139862285959
85.99999999999939,2624.71987780426,2582.79468808126,2579.1659888225486,14.186262598827177,15.762319187176898,20.02302918762991,-1.6528052238591886,-0.8869207500518673,-1.9486907137199312
86.99999999999933,2639.5265891470312,2597.6247216699003,2598.3603847196823,13.073464443803,14.830033588640486,18.365762606046328,-3.191545533872728,-0.9096031742941717,-1.657266583097907
87.99999999999928,2653.5844538715037,2612.454755258539,2615.8855176322754,10.64939352497331,13.897747990104047,16.634202344124134,-4.76847315151746,-0.9322855985364761,-2.070735399147986
88.99999999999922,2666.0895508025483,2625.3748528016554,2631.3394379737388,8.020087954251917,12.920097543116356,14.246405036882015,-4.485673898761755,-0.9549680227621175,-2.3823163470657285
89.99999999999916,2675.9584376513812,2638.2949503447703,2644.2730822097324,6.19580599937767,11.942447096128635,11.792867364029755,-3.0063720564557945,-0.9776504469877588,-2.0019560817396727
90.9999999999991,2683.3379938612247,2649.2143821455484,2655.2362468489864,5.164208216087805,10.919431800778117,10.303327058390687,-1.4181187447211385,-1.000332871169175,-0.9900447591141216
91.99999999999905,2689.1153827355615,2660.133813946325,2665.2279863054578,4.85893069007495,9.896416505427565,9.704492806915674,-0.6071372787325645,-1.023015295350591,-0.6413677879579923
92.99999999999899,2694.1731649625494,2668.9618503328147,2674.4051397433846,4.591835271161011,8.828036386489202,8.53310329601007,-0.7990949036453727,-1.045697707144516,-1.5088054708219234
93.99999999999893,2699.000605822783,2677.789886719302,2682.047757120787,3.777567411364274,7.759656267550798,6.688892602896924,-0.9619399537820401,-1.0683801189384408,-1.8881623673254981
94.99999999999888,2703.3930069448684,2684.5328215431646,2688.060482538285,3.5446694195559423,6.742934823861317,5.541293652459781,-0.40309662977096433,-1.0425507813140034,-0.6600916222497833
95.99999999999882,2707.114753183784,2691.2757563670243,2693.227710150317,3.375066175917622,5.726213380171891,4.800815374066522,-0.4447757377436308,-1.0167214436895144,-0.7762705808699081
96.99999999999876,2710.6890142504335,2696.1339304529884,2697.601138517701,2.912464368835532,4.858174085963401,3.852058919940828,-0.958880503493053,-0.942380368949016,-1.189721048367704
97.9999999999987,2713.991517909413,2700.992104538951,2700.845097852419,2.281273301667397,3.990134791755086,2.6998013349059127,-1.1860535197996442,-0.8680392942084606,-0.9443814276786437
98.99999999999865,2716.7140664337758,2704.2628821860962,2703.091723692168,1.6107656829929464,3.270777647144268,1.9016613174496122,-1.0068430264380361,-0.7936982194096158,-0.5247956898884604
99.9999999999986,2718.8035326921217,2707.533659833239,2704.8239587020194,1.210117280039598,2.5514205025336425,1.6325934131202853,-0.496651336022209,-0.719357144610771,-0.07652536763750864
100.99999999999854,2720.3387441913965,2709.5144053407425,2706.4014297590957,1.031932104377769,1.9807455075027551,1.5826746960619347,-0.1428248652382312,-0.6450160698207974,0.06898391086805766
101.99999999999848,2721.5379126696084,2711.4951508482445,2708.033689350136,1.006426487408141,1.4100705124720772,1.6914202764836566,0.08975576892340292,-0.5706749950308236,0.12728863778973057
102.99999999999842,2722.5690373201824,2712.7356029669027,2709.883587303462,1.189475240131293,1.2404521186578619,1.999902517520177,0.3327237361019756,-0.37014669442247916,0.29150436752508657
103.99999999999837,2723.6902647318543,2713.9760550855603,2712.0731795242973,1.4770234617346243,1.0708337248442563,2.4242847846010944,0.8943540350888955,-0.16961839381394275,0.5883909804352754
104.99999999999831,2724.974530159716,2715.5949111110162,2714.8401617447985,2.2707441883016553,1.6188560254554518,3.1495271436287875,1.4654696808936076,0.18920195339878532,0.7050048416151253
105.99999999999825,2726.7898699772736,2717.2137671364726,2717.998549668026,3.106366455466788,2.16687832606782,2.886803765923813,1.3731360112363982,0.548022300611772,-0.776322756840114
106.9999999999982,2729.421298450501,2720.193237989025,2720.7428977686045,3.7301589918945055,2.979470852553354,2.758959218294092,1.14507967458435,0.6803074135489824,0.3482906449592184
107.99999999999814,2732.850539475687,2723.17270884158,2723.7558411419327,4.341012709477427,3.7920633790393516,3.387430930376647,1.3031928988395558,0.8125925264857969,0.9075641227730831
108.99999999999808,2736.823873471897,2727.5246548521154,2727.4665031168424,5.1357427163221,4.351946010537275,4.059150847559365,1.219037273822525,0.6862375789920063,0.7214814738378358
109.99999999999802,2741.5249142812727,2731.8766008626535,2732.076398366734,5.649458846940077,4.911828642034728,5.158621851208445,0.8536118750397075,0.5598826314977343,1.083995683514414
110.99999999999797,2746.934941933385,2737.083796160824,2737.588704211511,6.057648808049981,5.207195298171882,5.8109352081556995,0.712667537868086,0.4276246438173358,0.4707289005303877
111.99999999999791,2752.79136980732,2742.290991458996,2743.3900498169824,6.459456720667641,5.502561954308515,5.818743056328306,0.680534254260474,0.29536665613692553,0.08298227731030702
112.99999999999785,2759.0384927000714,2747.8125980241434,2749.386712675735,6.8198681546053885,5.521606565148327,6.1805030617595875,0.5237921905551729,0.1572056334882389,0.37211907994773263
113.9999999999978,2765.6637660707306,2753.3342045892914,2755.7071037251585,7.101873439011949,5.540651175987562,6.448846246993127,-0.5130550762866273,0.019044610839539948,0.154015285360783
114.99999999999774,2772.680896858003,2758.617578330405,2761.685145974593,6.05394838364711,5.283373741113712,5.11496918611758,-2.584082573072715,-0.11911641201730627,-2.2986893404512045
115.99999999999768,2779.6626166249694,2763.9009520715176,2765.7218031227626,4.20513134423459,5.026096306239254,3.1880669988293766,-3.446385453883738,-0.2572774348741525,-1.2449477291057105
116.99999999999763,2785.1694093365877,2768.3934488970585,2768.5417652687565,2.4676474654446676,4.492496825540609,2.6074095934123074,-3.162376696632737,-0.3954384577865664,-0.21917064440350292
117.99999999999757,2788.8361408444625,2772.8859457225976,2770.9856569272633,1.043931513217601,3.958897344841323,2.3512671481426115,-2.2333022900111414,-0.5335994806989802,-0.10069520897704196
118.99999999999751,2790.7842566982076,2776.034921540896,2773.2909532209824,0.0,3.1489758182970604,2.2453682403215702,-0.7899516353825153,-0.6717605036218046,-0.1698360112279028
119.99999999999746,2791.5313476592546,2779.1838973591907,2775.427926736393,0.0,2.3390542917521255,2.055836667134513,0.34653998157900245,-0.8099215265446291,-0.012952165785494161
120.9999999999974,2791.7887700199863,2780.852189453905,2777.5219390894636,0.5436354036653094,1.6682920947122735,2.168491848208453,0.5127718602134371,-0.7403418617924395,0.12602464376686429
121.99999999999734,2792.263970997547,2782.5204815486154,2779.6943930628995,0.8603517986336356,0.9975298976727751,2.123861763969276,0.4469451900546217,-0.6707621970397214,-0.17961969508632475
122.99999999999729,2793.0583454041634,2783.4953793996488,2781.765111717359,1.100342777871137,0.9748978510316142,1.9755797889741873,0.3185708727068234,-0.34669712184036783,-0.24590131206329457
123.99999999999723,2794.04867763307,2784.4702772506803,2783.519753452145,1.2611121199999078,0.9522658043921756,1.5442115099702296,0.1325944474195952,-0.022632046640337862,-0.3992987098483235
124.99999999999717,2795.2744604029067,2785.640333285482,2784.8802741871245,1.2750010200000337,1.1700560348016373,1.2043912431218409,0.05056715364335059,0.0975790918850104,-0.24284124419930622
125.99999999999712,2796.557241483475,2786.8103893202842,2786.021153703145,1.3512856868009842,1.3878462652117658,1.1261851053642016,0.11194177591295376,0.21779023040979376,0.051270352234059687
126.99999999999706,2797.9285969279476,2788.2521029341115,2787.19408025092,1.4583344999997019,1.4417136138280453,1.222830180016614,0.07502965873499517,0.1358287895132162,0.09134178154445986
127.999999999997,2799.3590496342686,2789.69381654794,2788.466243022592,1.4722234000001666,1.4955809624438519,1.3051299104308776,0.015261157516764372,0.05386734861605541,0.040459597922668004
128.99999999999696,2800.866125963936,2791.191427203734,2789.779464694554,1.4207821933082299,1.4976106557940345,1.316957047793395,0.0011037483230710832,0.027948520982997372,0.005641385785836763
129.9999999999969,2802.3936819589976,2792.689037859527,2791.093363030575,1.3961980920802084,1.499640349144062,1.3186160560989866,0.0069546090660284,0.0020296933501077435,0.03099502810838603
130.99999999999685,2803.8506424406364,2794.2087474071386,2792.4412145415895,1.4777789599997584,1.519709547610823,1.3893222589894865,0.018085058947828567,0.011049445908394333,0.09747426656691512
131.9999999999968,2805.3731130422407,2795.7284569547496,2793.876033521271,1.5420647929859037,1.5397787460776398,1.4767533807599371,0.005295443945203799,0.02006919846678916,0.07645750541072666
132.99999999999673,2806.969104994122,2797.3235811726063,2795.3921107420288,1.593031317205937,1.5951242178569491,1.5535300076691507,0.00018228604069291514,0.03770733512306426,0.07106279990201246
133.99999999999667,2808.5671470715924,2798.918705390463,2796.9997129332864,1.6305568599999827,1.6504696896363718,1.6533715192461358,0.004701761872417021,0.05534547177936704,0.08446645936206044
134.99999999999662,2810.23403959141,2800.611482004567,2798.68084209442,1.6629753681889712,1.692776614104278,1.7240347727514556,0.09971780308676219,0.04882619812366755,0.11463757858027034
135.99999999999656,2811.9770934382846,2802.304258618671,2800.5197323411935,1.8398401897598138,1.735083538572141,1.9953176639215093,0.3580939950754333,0.04230692446788771,0.3912091563627712
136.9999999999965,2813.687077536034,2804.0735744644903,2802.68114910599,2.1462816720300135,1.7693158458191018,2.287874409476307,0.2675281507849105,0.03826961585741432,0.1404483364771831
137.99999999999645,2815.6588627435526,2805.84289031031,2804.93873303134,2.105287421948293,1.803548153066035,2.164114858596144,0.033950291766623036,0.03423230724694947,-0.2491411211531603
138.9999999999964,2817.8576247875485,2807.688467577941,2806.996395881872,2.1055572399998996,1.8455772676318134,1.9803469909395528,-0.0002646473883655129,0.03813071090635775,-0.10424907320612849
139.99999999999633,2819.972891848879,2809.5340448455727,2808.9545325612066,2.1312652207324523,1.8876063821976197,1.9528548700033794,-1.6668959982982982e-05,0.04202911456579424,0.015524681225843136
140.99999999999628,2822.1211001436204,2811.471477149653,2810.9279444115627,2.1552122340513002,1.9374323040801111,2.000034423184622,-6.1109182149261945e-06,0.04592751822415113,0.058705791481639416
141.99999999999622,2824.3068579623487,2813.408909453733,2812.9595610656233,2.1759943627397895,1.9872582259626308,2.063940011919835,-0.0010507101562062969,0.04982592188250801,0.0678420760324912
142.99999999999616,2826.514364496462,2815.453790410349,2815.0687167989995,2.1907373554602625,2.044880956616603,2.1461142534132756,-0.018281894719560328,0.05372432626824886,0.05986087419044776
143.9999999999961,2828.7572562243727,2817.498671366966,2817.20880695863,2.1055572400003246,2.102503687270605,2.1223282949140976,-0.04851929029353705,0.05762273065398971,-0.04724096093081231
144.99999999999605,2830.9441041983177,2819.666594629908,2819.3054014160507,2.018795537801902,2.167923262942603,2.0735819388251957,-0.030637371819839332,0.06152115316300319,-0.04130954509657322
145.999999999996,2833.0554777789976,2821.8345178928507,2821.3649953005142,1.9538435909686644,2.233342838614631,2.0504171612164885,0.005086360739422834,0.06541957567201666,-0.008268804520912219
146.99999999999594,2835.1515757035513,2824.1886163877107,2823.4265700885435,1.935037358687222,2.354098494860103,2.09862788634895,0.17612715108909738,0.0930876159587539,0.1439018381970736
147.99999999999588,2837.137181090114,2826.5427148825706,2825.679006171122,2.1954927743615804,2.474854151105797,2.493539580525703,0.6970918764891546,0.12075565624558636,0.6413507111486171
148.99999999999582,2839.1822517036317,2829.241199971557,2828.5694449797693,2.7853613959626493,2.6984850889864127,3.3322961638408457,1.2547769635209993,0.17219329706316183,0.9319796607723462
149.99999999999577,2841.5843571060896,2831.939685060544,2832.311220231145,3.579653399460924,2.922116026867453,3.8888020581597593,1.321427753600523,0.22363093788083527,-0.29849141849169253
150.9999999999957,2844.69448701703,2835.1510116267073,2835.977261165683,4.19141494825623,3.211326566164698,3.4879109026215245,0.8547246852453415,0.2564207385891554,-0.22370495239169577
151.99999999999565,2848.5374012337056,2838.362338192873,2839.463200186213,4.487031031833616,3.5005371054622207,3.5834449278847553,0.4032767570294878,0.28921053929739643,0.3502443042023753
152.9999999999956,2852.9582220879297,2842.1803697575974,2843.2621025839217,4.665738248992178,3.818031564725839,4.006582801745073,0.19832605893272864,0.303352499280587,0.37462849525622366
153.99999999999554,2857.617484737639,2845.9984013223248,2847.465936223531,4.777781599999723,4.135526023989581,4.3586922950185105,0.08121012687140786,0.3174944592636964,0.24321356753286016
154.99999999999548,2862.300908671624,2850.479705724962,2851.8654112884537,4.834020053272229,4.481304402639276,4.44516481086909,0.042726661380346885,0.33163641895673657,0.10061345337892356
155.99999999999542,2867.149297384661,2854.9610101276025,2856.371288097815,4.9021299049394464,4.827082781289097,4.578166585298816,0.06894226496445481,0.3457783786497766,0.16638233455763055
156.99999999999537,2872.082630852244,2860.1621552067636,2861.1298015908237,5.030604885097488,5.201145079162863,4.960173349913114,0.30673779746641155,0.35992033826181324,0.46377307252584327
157.9999999999953,2877.0660502880287,2865.363300285928,2866.296221567239,5.351888632480484,5.575207377036758,5.4031023923696715,0.553768955270132,0.3740622978738499,0.49356381871024
158.99999999999525,2882.2720965384037,2871.3408538798885,2872.0208194649704,5.706565127291535,5.977553593962292,6.039979104822406,0.8734297898400958,0.3882042573997354,0.6477622533559675
159.9999999999952,2887.82015112203,2877.3184074738524,2878.415685951821,6.398866050785111,6.379899810887958,6.650735590198364,1.3061408810536477,0.40234621692562084,0.1904150904296431
160.99999999999514,2893.817746304447,2884.1289374202893,2885.044205357479,7.156659162968908,6.8105299464395035,6.612741089163028,1.3739757367433705,0.41648817623862877,0.08395060303085287
161.99999999999508,2900.5857646478194,2890.9394673667307,2891.7930708446884,7.87007077737464,7.241160081991185,6.948024675486682,1.3417528769106906,0.43063013555163676,0.48325576760869526
162.99999999999503,2908.0890336658317,2898.6136224702323,2898.852514604001,8.60187944890677,7.674155103504203,7.233937203337992,1.34489546838689,0.4318125785323741,0.4323580381309635
163.99999999999497,2916.3074041899063,2906.287777573739,2906.412839163867,9.299388624265124,8.107150125017231,7.908453513305729,1.3146000269298177,0.4329950215130477,0.7272341698375616
164.9999999999949,2925.262921567409,2914.8043685730854,2914.829634865255,9.979369150409333,8.516590999349543,8.927819240636396,1.203548393027634,0.42121794792269474,1.0211959084719056
165.99999999999486,2934.893541881334,2923.3209595724365,2924.1163244687787,10.567584150645454,8.926031873681735,9.644915747220438,0.878823789173858,0.40944087433227655,0.7155345487814495
166.9999999999948,2945.2010686657445,2932.63287817226,2934.2011251655117,10.919975952558115,9.311918599826218,10.408957746076604,0.4124179727038697,0.3976638002383609,0.43391709110913107
167.99999999999474,2956.077489559889,2941.9447967720876,2944.7880683539015,11.03834082448782,9.697805325970581,10.708595171609023,0.09442464607167676,0.38588672614444514,0.1683542765065181
168.99999999999469,2967.2183935553935,2952.0049346757232,2955.524408504907,11.024047663426172,10.060137903638378,10.747581974664689,-0.12427138012571566,0.3741096519061016,-0.0008583652719141876
169.99999999999463,2978.4161323140124,2962.065072579363,2966.246006441401,10.799884811286246,10.422470481306052,10.664399258922938,-0.3959735491709514,0.3623325776677581,-0.1630097949665464
170.99999999999457,2989.489703040668,2972.8263214897315,2976.9103677315766,10.496129486875507,10.76124891037085,10.645463362771826,-0.42322023066541065,0.3505555033662573,-0.04845811895051734
171.99999999999451,3000.334337717765,2983.5875704001037,2987.55340009635,10.300665896153848,11.100027339435524,10.664368679996457,-0.09314755338306185,0.33877842906475647,0.08561839981003208
172.99999999999446,3010.890734202036,2995.0028220199138,2998.2982165835415,10.466675039997753,11.415251619812604,10.831743903066213,0.3081205067630059,0.32700135472089553,0.17510243735028827
173.9999999999944,3021.341091193221,3006.4180736397275,3009.2993395771373,10.741093416301172,11.730475900189555,11.181805650323051,0.8129448178348267,0.3152242803770346,0.37246202716364707
174.99999999999434,3032.01562785934,3018.4402196715027,3020.65036655502,11.468771066656684,12.022146031777893,11.449679872145913,1.3875534208820628,0.3034472059826625,-0.048508562901445326
175.9999999999943,3043.0970208312206,3030.4623657032816,3031.9081133638724,12.284219768100032,12.313816163366099,11.062603195781216,1.4941826712649748,0.29167013158829036,-0.29852142186138636
176.99999999999423,3054.9574353123303,3043.044297849189,3043.201961682856,13.06305508738242,12.581932145909583,11.593196662662615,1.41143031407611,0.27989305706586187,0.7150324243698414
177.99999999999417,3067.637778327902,3055.6262299950995,3055.029261584891,13.790634809108107,12.850048128452933,12.104590587178302,1.3138478861180427,0.26811598254343333,0.6026641403273529
178.99999999999412,3081.098507563134,3068.7160875551554,3067.2839125295054,14.47611424157492,13.089857560058377,12.406109088248368,1.2232224009793145,0.253962707074412,0.30331289445624166
179.99999999999406,3095.328151328024,3081.8059451152144,3079.717420430779,15.105792036139636,13.329666991663656,12.460906714334957,1.0565758142595132,0.23980943160537677,0.05479762616338629
180.999999999994,3110.1925434029513,3095.342362585319,3092.1924355938277,15.615502560903735,13.536417470106654,12.489123611769292,0.9177020694899153,0.22327995502415218,0.02821689745094993
181.99999999999395,3125.661456720262,3108.878780055426,3104.797982054175,16.101324564754172,13.743167948549457,12.721969308936568,0.8285881662667727,0.2067504784429135,0.232845697182416
182.9999999999939,3141.6449327418804,3122.7956395286383,3117.8787315305913,16.54715240446095,13.91685947321416,13.439529643982853,0.7627463248566344,0.19022100155376465,0.7175603352788166
183.99999999999383,3158.1032233601168,3136.7124990018524,3131.3696747582526,16.943346040049626,14.090550997878664,13.542356811346872,0.7243224666713999,0.17369152466461585,0.10282716737535477
184.99999999999378,3174.997432137794,3150.9436825704925,3145.1034331581372,17.33491583594907,14.2311835686419,13.925159988435071,0.6980199908224131,0.15716204771387984,0.3828031771237379
185.99999999999372,3192.2891825388147,3165.174866139135,3159.1677467804384,17.73497411933684,14.371816139404933,14.203467256178959,0.5472318510171628,0.14063257076314387,0.278307267760741
186.99999999999366,3209.9993718564247,3179.6542558953524,3173.6888856384303,17.961973295411376,14.479389756219824,14.838810459828943,0.21632309248050002,0.12410309378896933,0.6353432037198988
187.9999999999936,3228.0702443943837,3194.133645651572,3188.522391648626,18.02031933523135,14.586963373034504,14.828201560561919,-0.17190174293709218,0.1075736168147948,-0.010608899271089774
188.99999999999355,3246.303128147478,3208.7951236874546,3203.3943521460233,17.703803154155004,14.66147803588395,14.91571943423337,-0.6565337043043596,0.09104413983207019,0.08751787366626251
189.9999999999935,3264.554464407715,3223.4566017233383,3218.369037326536,17.244823302534897,14.735992698733185,15.033650926793918,-0.9231560223646651,0.07451466284934558,0.11793149255738142
190.99999999999343,3282.4225370717536,3238.234050130956,3233.9278975801944,16.52851636554018,14.777448407618934,16.084069580886517,-1.3315313519861338,0.05798518586749591,1.0504186549112045
191.99999999999338,3299.722121123519,3253.011498538574,3250.588072638773,15.72279266936387,14.81890411650447,17.236280536329463,-1.5164711384356329,0.04145570888564625,1.1522109551840158
192.99999999999332,3316.2610062200993,3267.8387994100217,3267.904614915221,14.903569625011011,14.8273008714487,17.39680401657075,-1.5495491434278237,0.02492623191488413,0.16052348024731647
193.99999999999326,3331.980560952792,3282.66610028147,3285.567496891389,14.102979670648377,14.83569762639271,17.92895993582891,-1.4053039173326234,0.008396754944122004,0.532155919451571
194.9999999999932,3346.791931926582,3297.477135708931,3303.6002202052478,13.421536430917936,14.811035427462278,18.13648669189095,-1.2688194522626794,-0.008132721993209996,0.20752675605904056
195.99999999999315,3360.868637540065,3312.288171136392,3321.6963835878773,12.728018158755743,14.786373228531623,18.05584007335686,-1.2011530330484916,-0.024662198930541997,-0.08064661857811602
196.9999999999931,3374.2183925956465,3327.0168232124374,3339.871219311066,12.232645842509084,14.728652076046261,18.29383137292992,-0.9542132792656607,-0.04119167570800901,0.237991299148946
197.99999999999304,3386.930389263644,3341.745475288483,3358.0693176311947,11.767309809083969,14.670930923560674,17.908352352223723,-0.8091796594234131,-0.05772115248547602,-0.9488262728791147
198.99999999999298,3399.1608022004493,3356.3547500642035,3375.34183145136,11.325057693981819,14.609274775721365,16.53578342239909,-0.7627624625834477,-0.05968865016245166,-1.606093933856801
199.99999999999292,3410.9146405842152,3370.9640248399237,3391.080830370388,10.892089462054534,14.547618627882027,14.957289489166984,-0.4913152624941106,-0.061656147839325895,-1.501294149720343
200.99999999999287,3422.260176005642,3385.475176282709,3405.3691137767573,10.869453139998908,14.511151442785751,13.733130246537167,0.024623915576519256,-0.04906166646781045,-0.9238072100806222
201.9999999999928,3433.2379702204057,3399.986327725494,3418.66190266615,11.027786599999043,14.47468425768965,12.910243418647887,0.26367737428682453,-0.03646718509619194,-0.6826402264377625
202.99999999999275,3444.2966857615315,3414.4497337610346,3431.2714533735207,11.270111955627168,14.463406035541457,12.364101376004808,0.43160536061486837,-0.02387270362214875,-0.39156003687318114
203.9999999999927,3455.5515471528165,3428.913139796575,3443.397746530186,11.591299801065905,14.452127813393444,11.969594193942154,0.6046841429403809,-0.011278222148105562,-0.18810601031635377
204.99999999999264,3467.072922903223,3443.379178350813,3455.3743372700096,11.998530357503464,14.466038554238981,11.939241476842279,0.7249981314909434,0.0013162593487608789,-0.16960686766950572
205.99999999999258,3478.951269660394,3457.8452169050515,3467.2511055664804,12.430565499996911,14.479949295084701,11.847247248192357,0.7954348459381037,0.013910740845627321,0.040891209290019666
206.99999999999253,3491.2441403693065,3472.3642659039656,3479.256796646465,12.922421270655537,14.519048998915174,12.198678824921787,0.9087339174179253,0.026505222338097947,0.44476949856177406
207.99999999999247,3503.9638301350456,3486.88331490288,3491.5961860546317,13.464603513543619,14.558148702745836,12.505781015972198,0.953527875844735,0.03909970383056858,0.3670145212619002
208.9999999999924,3517.218752910048,3501.5057522723764,3504.5568802279454,13.988150454092226,14.622437369496996,13.321784077543558,0.9197013681863835,0.051694185290913054,0.547573357413556
209.99999999999235,3531.0204409374933,3516.128189641873,3517.919143195873,14.47309656171315,14.686726036248347,13.42988727004474,0.8633886624551381,0.06428866675125752,0.17442803376829644
210.9999999999923,3545.3374868968367,3530.9043933076105,3531.8287973526067,14.953060220581754,14.776203665739228,14.326357342519813,0.8221300793857584,0.07688314812111943,0.733665225711079
211.99999999999224,3560.1395402397106,3545.6805969733496,3546.513920162484,15.421358996388753,14.865681295230301,14.945882839242119,0.6083968702236955,0.08947762949098133,0.3643461438496518
212.99999999999218,3575.4317725558894,3560.660944860404,3561.5831395194964,15.635818938179133,14.980347887056052,15.209868284557919,0.15234908341478137,0.10207211065841779,0.3175126273412203
213.99999999999213,3591.10962054456,3575.64129274746,3576.815591333303,15.49769474694709,15.095014478881998,15.224172071450962,-0.1081787377813083,0.11466659182585423,-0.05264669256186319
214.99999999999207,3606.8999790714947,3590.8761627800386,3591.97373177481,15.41226113033895,15.234870032580467,15.143430727359384,-0.042772481458819574,0.12726107276221427,0.05340108894286636
215.999999999992,3622.5544721305696,3606.1110328126197,3607.2096514360746,15.467341187473709,15.374725586279137,15.32840859523512,0.011066986984212815,0.13985555369857428,0.1849778679994805
216.99999999999196,3638.201076663602,3621.6508029141587,3622.696538894657,15.531676436637824,15.539770101541535,15.618233195044715,0.01654950774300378,0.15245003448054104,0.21371217750464527
217.9999999999919,3653.9334324692304,3637.190573015701,3638.375562615976,15.521827803175611,15.704814616804134,15.739814247568251,0.13599918604021072,0.16504451526250782,0.12158105251403749
218.99999999999184,3669.6792220929524,3653.085621109106,3654.2494476671122,15.746880018092714,15.895048093406956,16.007955855112396,0.3903663391630366,0.17763899593271948,0.268141608596216
219.9999999999918,3685.4695963941103,3668.980669202513,3670.359590665888,16.031834581449687,16.08528157000998,16.212330142314947,0.4799437495986284,0.1902334766029311,0.20437428674228625
220.99999999999173,3701.5072989011974,3685.2813732102413,3686.661312943328,16.32036293978396,16.300704007730715,16.38009902734682,0.44922275200731326,0.20282795716188978,0.1331429270604532
221.99999999999167,3717.8650815821798,3701.5820772179727,3703.0932752721824,16.592185572238932,16.516126445451654,16.483825630244542,0.4018479301962851,0.2154224377208484,0.10372660260550809
222.99999999999162,3734.487581900575,3718.3388150619926,3719.6127475349326,16.78809967971568,16.75673784402236,16.5723394931476,0.3783383757975433,0.22801691814583536,0.13159125331561505
223.99999999999156,3751.426698752775,3735.095552906016,3736.2694665399017,17.02950389867516,16.997349242593273,16.741098517115848,0.36688589423777157,0.24061139857082228,0.1687590243624842
224.9999999999915,3768.5440607825876,3752.358702507698,3753.1910138260955,17.251055828812667,17.26314960168504,17.088693161643416,0.39266413281996154,0.2532058788313538,0.3308589580360195
225.99999999999145,3785.8465056187497,3769.6218521093842,3770.418800153904,17.528551383880558,17.528949960777016,17.36903601810218,0.43912739614908464,0.2658003590918853,0.28298294965502224
226.9999999999914,3803.3662174426477,3787.441791389357,3787.9781118845544,17.806300306049597,17.819939279976033,17.7261302670078,0.4475626623567214,0.27839483914551333,0.2896902749895192
227.99999999999133,3821.1901978536566,3805.2617306693346,3805.7927048114066,18.11187465564754,18.11092859917527,17.900918749850725,0.5859307723472131,0.29098931919914145,0.18045574024830893
228.99999999999127,3839.314702703574,3823.6888375471376,3823.7777814254655,18.50637225188052,18.42710687780656,18.069720264311492,1.0999303437180357,0.30358379891527887,0.1709443552544878
229.99999999999122,3857.726308032864,3842.1159444249465,3842.0640690438604,19.367300047507058,18.74328515643807,18.468838162004435,1.528635895756584,0.31617827863141634,0.3063337328252543
230.99999999999116,3876.7332839122155,3861.1973107978583,3860.4619889445235,20.195394892249084,19.081366372916346,18.377991715095874,1.5377579603997686,0.32712974755491053,0.042933791888306164
231.9999999999911,3896.5837353914276,3880.278677170777,3879.068067014281,20.993379913465557,19.419447589394817,18.840631839460936,1.4452478244492677,0.3380812164783903,0.4718620611010323
232.99999999999105,3917.280809666961,3900.0396329849573,3898.031283573127,21.7657471244806,19.760955814184463,19.085801278269336,1.3246818150281146,0.3397947206340763,0.24516943889451234
233.999999999991,3938.787329618575,3919.800588799143,3917.142422028365,22.443359321562422,20.102464038974137,19.136475632212225,1.0428521767996752,0.34150822478968007,0.050674353952817684
234.99999999999093,3961.051548119019,3940.2327981626495,3937.028756038489,22.909491445884402,20.432209363510466,20.63619073340859,0.7702090191471828,0.3356267746630223,1.4997118236166331
235.99999999999088,3983.9396092848165,3960.665007526162,3957.985343302995,23.297171182039936,20.761954688046693,21.27698379562624,0.6115732670189469,0.3297453245362962,0.6407930622678754
236.99999999999082,4007.2657392879205,3981.744944638261,3979.6312188469014,23.614974667323033,21.079937112103348,22.014767292200403,0.4834324695946969,0.3238638742964597,0.7377834965983744
237.99999999999076,4030.9814456101208,4002.8248817503663,4001.6367755602223,23.871502003673253,21.3979195361599,21.996346134443765,0.3548689125452463,0.31798242405662325,-0.018421157753367688
238.9999999999907,4054.9561382792263,4024.5290208100214,4024.019631220595,24.042763212222756,21.70413905965934,22.76936518631326,0.2018027070945092,0.3121009737780154,0.7730190518936488
239.99999999999065,4079.21033095204,4046.2331598696824,4046.8563766623874,24.15068421837888,22.010358583158677,22.904125697275653,0.10120549365458258,0.3062195234994075,0.1347605109715009
240.9999999999906,4103.6051190339795,4068.53797507574,4070.265576920612,24.21946382000061,22.304815206061775,23.914274819118635,0.01796728657000411,0.3003380732012336,1.0101491216794922
241.99999999999054,4128.092594714938,4090.8427902818034,4094.4153089110905,24.209404062917407,22.599271828964763,24.38518916183226,-0.0740004711739868,0.29445662290305974,0.4709143426936918
242.99999999999048,4152.6463136669,4113.724755833047,4118.841102719481,24.111653018410586,22.881965551248687,24.466398454952653,-0.17760141378295743,0.28857517259347276,0.08120929312096918
243.99999999999042,4177.142926663595,4136.606721384297,4143.271486778745,23.93350910533919,23.1646592735325,24.394369663578104,-0.2711944378192645,0.28269372228388584,-0.07202879137223248
244.99999999999037,4201.541983422042,4160.042311479476,4167.6658564407435,23.754921501046052,23.435590095183084,24.394369660419443,-0.24322894844842963,0.27681227196721403,-3.1577238131059585e-09
245.9999999999903,4225.734835769165,4183.477901574661,4192.379072144363,23.607750200020412,23.706520916833554,25.03206174678891,-0.1079959157249698,0.2709308216505422,0.637692086276009
246.99999999999025,4249.716406912474,4207.443590412498,4217.395050247591,23.572241079999888,23.965688837841427,24.999894459664727,-0.008588792200353863,0.26504937132918593,-0.032167287135073504
247.9999999999902,4273.593469185435,4231.409279250342,4242.815340609253,23.580063217714482,24.22485675884918,25.840686262805264,0.004705730310940226,0.25916792100782965,0.840791800159944
248.99999999999014,4297.450730936563,4255.881541029544,4268.979060485986,23.57255652604382,24.47226177920694,26.42222586720295,0.030612250221891815,0.25328647068277377,0.27646110377279154
249.99999999999008,4321.3187197011375,4280.353802808751,4294.935270571325,23.62430756906806,24.719666799564585,25.490194303488778,0.049548366414458665,0.2474050203577179,-0.932031563689483
250.99999999999002,4345.176916168561,4305.309111728011,4320.511192916416,23.707441188157855,24.955308919264304,25.570377585082323,0.0878540498688626,0.2415235700286946,-0.13369199006913046
251.99999999998997,4369.098297245317,4330.264420647277,4345.915050383749,23.802580726717263,25.1909510389639,25.237337349459008,0.19207396954092967,0.2356421196996713,-0.33304023591476073
252.9999999999899,4393.112636043637,4355.679250905268,4371.093444582882,23.99152844102419,25.414830257994826,25.120972509168496,0.32239154855048036,0.2297606693652753,-0.10983239366573948
253.99999999998985,4417.265379938443,4381.0940811632645,4395.761363240374,24.250945025573778,25.638709477025635,24.2148648057975,0.4915465431067723,0.22387921903087932,-0.9061077033247821
254.9999999999898,4441.613688882469,4406.944906958632,4420.315570709046,24.618864569958586,25.850825795371993,24.848209738374372,0.6022561701047057,0.21799776868859616,0.5003495828988473
255.99999999998974,4466.2565997729625,4432.795732754004,4445.245165834517,24.965281127041294,26.062942113718233,25.01098051254329,0.5927853117762562,0.21211631834631298,0.16277077410782276
256.99999999998994,4491.256468896578,4459.059028285365,4469.813573666761,25.323453222617626,26.263295531356903,24.12583515302071,0.5664144646957846,0.20623486799243956,-0.8851453577434911
257.99999999999017,4516.616514292295,4485.322323816729,4494.488776234615,25.64403047765579,26.463648948995456,25.22456997944227,0.5307964235011421,0.200353417638566,1.0987348117993097
258.9999999999904,4542.311554415525,4511.974563282627,4520.179157314369,25.952338709361236,26.652239465893537,26.086413799961996,0.504176674411195,0.19447196726827254,0.645229554878659
259.9999999999906,4568.308162652715,4538.6268027485285,4546.52053963122,26.216387526876403,26.840829982791504,26.524146841901057,0.39157126117166524,0.18859051689797904,0.2513074767894878
260.99999999999085,4594.624891961065,4565.644460347437,4573.180677589021,26.416166268417076,27.017657598904847,26.77296616787255,0.32017928364650516,0.18270906650561214,0.17963057497109053
261.9999999999911,4621.19111699037,4592.66211794635,4599.113159541946,26.61946573999811,27.194485215018084,25.091997739168022,0.3077230536109989,0.17682761611324527,-1.680968426118923
262.9999999999913,4648.004606699401,4620.021667876645,4624.135711862145,26.828062312243922,27.35954993029027,24.953106901235703,0.32313491888737295,0.17094616569266988,-0.13889083787198295
263.99999999999153,4674.963987476479,4647.381217806944,4648.985176002556,27.047346817859733,27.52461464556235,24.745821379583834,0.3475857971365209,0.1650647152720945,-0.207285521623073
264.99999999999176,4702.145118369215,4675.059134266871,4673.836607984973,27.28215418141592,27.677916459923697,24.957042585247333,0.3358202325567444,0.15918326481667638,0.21122120567603359
265.999999999992,4729.562177019093,4702.737050726803,4698.795056529546,27.51655583969978,27.831218274284943,24.95985450388721,0.282401930832612,0.15330181436125834,0.002811918648093103
266.9999999999922,4757.234121872437,4730.709807914458,4724.231041832044,27.67322030409041,27.97275718765089,25.912116101125598,0.13781780204110564,0.1474203638635608,0.9522615973058158
267.99999999999244,4785.11153925147,4758.682565102117,4750.585136742646,27.746628912058394,28.114296101016738,26.796073720080614,0.04546010862733732,0.14153891336586327,0.883957618975106
268.99999999999267,4813.125633394088,4786.926637215411,4778.1310369413095,27.800310703554768,28.2440721132877,28.295728722347935,0.060771577859858525,0.13565746281837485,1.4996599161785196
269.9999999999929,4841.212405785034,4815.170709328706,4806.7575012907255,27.875022299999586,28.373848125558574,28.957199976383084,0.06609018619162683,0.12977601227088645,0.6614712537727011
270.9999999999931,4869.383965780466,4843.662570565331,4835.457758697596,27.984061385810957,28.49186123662055,28.443314837661177,0.05949503320579957,0.1238945616663954,-0.5138851381776933
271.99999999999335,4897.662219019883,4872.154431801958,4863.461033302127,28.05636426212963,28.609874347682442,27.56323437142824,0.05780123488650895,0.11801311106190435,-0.8800804661248343
272.9999999999936,4925.985757996071,4900.870556359368,4890.668910872367,28.095649103014154,28.716124557403198,26.85252076907575,0.06115838641331336,0.11213166039129575,-0.710713602251008
273.9999999999938,4954.326387414605,4929.586680916778,4917.667210736146,28.182432091436716,28.822374767123872,27.14407895848074,0.06258154031531984,0.10625020972068716,0.29155818941313727
274.99999999999403,4982.836049381508,4958.503542992123,4945.341134202587,28.253940332162024,28.916862075339324,28.203767974206006,0.10627775427598245,0.10036875896803926,1.059689015140165
275.99999999999426,5011.334593357174,4987.420405067469,4974.294728642724,28.421650615118867,29.011349383554702,29.703422762497407,0.242376357437992,0.09448730821539136,1.4996601333579018
276.9999999999945,5040.012410903511,5016.514478857513,5003.203608315801,28.603305972227922,29.094073790037612,28.114336583964683,0.2567130665202085,0.08860585734912219,-1.5890861776944363
277.9999999999947,5068.768835153896,5045.608552647558,5031.184366191678,28.773570479190685,29.176798196520448,27.847179167777178,0.2358127025776508,0.08272440648285301,-0.26715741617419037
278.99999999999494,5097.6941482749335,5074.856312348468,5059.356043922739,28.933462691492963,29.247759700904666,28.496176294308107,0.26146000992656643,0.07684295543350964,0.648997126455257
279.99999999999517,5126.7426940553505,5104.104072049379,5087.684601179042,29.116376915473502,29.31872120528882,28.16093821829022,0.26526800114469423,0.07096150438416625,-0.3352380760040435
280.9999999999954,5155.97915443727,5133.481991856226,5114.345824435725,29.28389388349465,29.377919806840254,25.16147215028476,0.1650437856660637,0.06508005296777565,-2.999583718851882
281.9999999999956,5185.413164162381,5162.859911663074,5138.59150408301,29.3476128386365,29.437118408391626,23.32988714485716,0.052400132644974125,0.05919860155138505,-1.8315850047163498
282.99999999999585,5215.069565167775,5192.3444657686905,5161.617042404424,29.357624716559975,29.484554105610123,22.721189497950622,0.005863237245316322,0.053317149384920354,-0.608697646858408
283.9999999999961,5244.785728259922,5221.829019874307,5184.288926665387,29.386302703202983,29.531989802828562,22.62257902397054,0.028694344726139902,0.04743569721845566,-0.09861047395558155
284.9999999999963,5274.46187462861,5251.396682468424,5206.940072749885,29.46650680020648,29.56766259410952,22.679713145094063,0.02660536043517437,0.04155424424968904,0.05713412077157676
285.99999999999653,5304.212535074915,5280.96434506254,5230.369684571997,29.459684361870984,29.603335385390434,24.17950777500977,-0.005839098650856477,0.03567279128092241,1.4997864606543072
286.99999999999676,5333.971409662975,5310.591590332284,5255.2990826334435,29.45618620321936,29.62724526973807,25.67928597256622,-0.04400381367689243,0.029791337814266287,1.4997721525525112
287.999999999997,5363.757132882098,5340.218835602029,5281.728245974992,29.3812222262111,29.651155154085668,27.179040054689175,-0.11612367219955529,0.023909884347610166,1.4997530527682514
288.9999999999972,5393.480485084508,5369.882137732856,5309.6571516539125,29.253678525885267,29.66330213082035,28.678719336224713,-0.13390589953888823,0.018028430541135752,1.4995071816205956
289.99999999999744,5423.121941860781,5399.545439863684,5339.085636340154,29.140035694107322,29.675449107555,30.17822787446515,-0.09968268240850055,0.012146976734661342,1.4994283972513922
290.99999999999767,5452.622008982559,5429.221273039809,5368.822965451834,29.103497067496576,29.675833176118978,29.296430349547073,-0.027688725470742213,0.006265522649310698,-0.8817975235729555
291.9999999999979,5482.048423362591,5458.8971062159335,5398.869135169739,29.10835661999992,29.676217244682928,30.79587416098321,0.03249529296637736,0.000384068563960054,1.4993460349613525
292.9999999999981,5511.434338836705,5488.561944620387,5430.080905507249,29.188314604733492,29.664838404445867,31.627666513149784,0.05518475381298056,-0.005497385836555229,0.8317923496342683
293.99999999999835,5540.871945534472,5518.226783024839,5460.423551040915,29.231809359744744,29.653459564208784,29.057624593844256,0.03808270873472101,-0.011378840237070514,-2.5700417852213446
294.9999999999986,5570.333660919065,5547.857100838788,5489.079979804366,29.23057893999998,29.63031781394121,28.255232933321448,0.029837093293324627,-0.01726029525232607,-0.8023916597537956
295.9999999999988,5599.804949726395,5577.487418652736,5517.000199264359,29.239228456627334,29.607176063673617,27.585205987454863,0.018551493891632773,-0.023141750267581633,-0.6700269427785969
296.99999999999903,5629.333956789786,5606.973098767856,5545.335262042415,29.291492544811994,29.48568011511393,29.084863903114208,0.0205869619256723,-0.07231884941363521,1.4995519941108566
297.99999999999926,5658.852621817248,5636.458778882977,5575.169871037911,29.32185588170835,29.364184166554125,30.58432023414781,-0.018541768625008847,-0.12149594855974047,1.4993605979124545
298.9999999999995,5688.44261296665,5665.516521605042,5605.7542494613135,29.23241720066746,29.057742722057974,30.584436612675407,-0.0866917181860731,-0.21396869652795025,0.00011637863221651121
299.9999999999997,5718.020374345359,5694.574264327106,5634.839436297843,29.12546736862832,28.751301277561687,27.58585964140715,-0.22949055266950594,-0.30644144449619204,-2.9988498349334702
300.99999999999994,5747.5049687799965,5722.834178653705,5662.8313890940735,28.933722700888364,28.259914326592067,28.3980459514148,-0.4706374683243526,-0.3989141977328825,0.8121863115340344
302.00000000000017,5776.879090377174,5751.094092980303,5691.955253014069,28.5808268651833,27.76852737562237,29.849681886746193,-0.8299911450686832,-0.49138695096957297,1.4516357774789903
303.0000000000004,5805.993080865702,5778.186287898114,5722.4098837946985,27.9358273564971,27.092194917803823,31.059579658517862,-1.239970227968559,-0.5838597043940127,1.2098977296067446
304.0000000000006,5834.682382773059,5805.278482815922,5753.654983438078,27.187589023425186,26.415862459985156,31.43061962785718,-1.6257805968537786,-0.6763324578184523,0.37103996793993466
305.00000000000085,5862.671215249623,5830.833067311121,5784.990517907454,25.93459136247812,25.554584495191783,31.24044931070644,-2.1514067653331366,-0.7688052113058658,-0.19017031781704444
306.0000000000011,5889.785239947225,5856.387651806317,5814.731421849436,24.853290164775302,24.693306530398207,28.24144923560881,-1.987740260889991,-0.8612779647932791,-2.9987601607484673
307.0000000000013,5915.608706647465,5880.034734864892,5843.040098615764,23.89522029888439,23.647083058568263,28.375904296690617,-1.887613300228362,-0.9537507183115633,0.13445505989288276
308.00000000000153,5940.412638326315,5903.681817923463,5869.9891980833845,22.964928247338833,22.600859586738036,25.522294825709864,-2.351195635906179,-1.0462234718298475,-2.853608919540781
309.00000000000176,5964.238812048554,5925.051508531305,5896.080582063896,21.3675578803912,21.36969060783553,26.660473126496427,-3.1948082705460528,-1.1386962253661286,1.1381782757785464
310.000000000002,5986.975403239099,5946.421199139143,5922.027450809986,19.643393357706177,20.138521628932658,25.233264366022244,-4.231044505209654,-1.2311689789024094,-1.4272087596174776
311.0000000000022,6008.022040124764,5965.143606282088,5946.968865502414,16.83896741755471,18.72240714293654,24.649565017636483,-6.445870153686262,-1.3236417324492158,-0.5836993522643289
312.00000000000244,6027.157482485359,5983.866013425024,5971.107377108188,12.942710174522155,17.30629265693997,23.36526335542934,-7.408844242974065,-1.4161144859960224,-2.3258521349986174
313.0000000000027,6042.957968649109,5999.5712460888735,5993.049777978193,9.285861042688973,15.70523266384216,20.452597091485146,-6.400253739148719,-1.5085872395468676,-2.9999998432067407
314.0000000000029,6054.792487341455,6015.276478752714,6012.002375075183,6.574297615764442,14.104172670743814,17.45259710152977,-5.137452488044285,-1.6010599930977127,-2.9999999913685786
315.0000000000031,6063.255372661741,6027.594645923276,6027.954972181133,4.2534206661486555,12.318167170554187,14.452597108379901,-4.028841893797633,-1.6935327466436227,-2.999999996136767
316.00000000000335,6069.049711948785,6039.912813093827,6040.907569291964,2.613346523116294,10.532161670363937,11.452597114069487,-2.8929331330978783,-1.7860055001895325,-2.9999999933819055
317.0000000000036,6072.754421182438,6048.474023756996,6050.860166411271,1.3830802434166423,8.561210663159754,8.452597128563232,-1.609755057279018,-1.87847825369681,-2.999999970881287
318.0000000000038,6074.896931900689,6057.035234420149,6057.817742454164,1.143210268596784,6.590259655955763,5.51382857261065,-0.34779574885714926,-1.9709510072036385,-2.579411847682704
319.00000000000404,6076.104919179536,6061.705462786844,6062.322197264468,1.1944454000001072,4.670228366684917,3.7059401583059066,0.06115590539804743,-1.94549114823697,-1.3262565852334627
320.00000000000426,6077.300185747097,6066.375691153526,6065.4013470663085,1.2965103795779016,2.750197077419333,2.646769524893078,0.5518716616232014,-1.9200312892677787,-0.5121361350342745
321.0000000000045,6078.516636118125,6068.440272655356,6068.037888143253,1.9259640113573577,2.064581501826956,2.824310081573258,1.3663127774199544,-1.302823432428544,0.6591916209594829
322.0000000000047,6079.998297665407,6070.504854157186,6071.035311339306,2.91882372234905,1.3789659262397032,2.870534564454703,0.9553585640385152,-0.6856155755896591,-0.7128147888955648
323.00000000000495,6082.309093281325,6072.284355551874,6073.405828667206,2.855557839999219,1.779501394690631,1.9338659119167179,0.016636092470179376,-0.14254005356800667,-0.5337616248079919
324.0000000000052,6085.261604313867,6074.063856946567,6075.279710227174,2.7305417845148274,2.180036863141508,1.8880472847996892,-0.16754039678557053,0.40053546845081145,0.08506584497442156
325.0000000000054,6088.107747029111,6076.634684886354,6077.225616259433,2.606713005114516,2.5708279397886296,2.02068544578407,-0.12389752701770997,0.3956632725489083,0.1833991494249899
326.0000000000056,6090.857353015646,6079.205512826145,6079.383676712304,2.5443368284137984,2.961619016435696,2.353617825874647,0.2936728804066915,0.3907910766470052,0.51823773970215
327.00000000000585,6093.445822855037,6082.548178532045,6082.134879672738,2.9827989106221287,3.3426657059010854,3.2591125724072367,1.1002638556997262,0.385918883056139,1.18927351296832
328.0000000000061,6096.163799224208,6085.890844237949,6086.026867425757,3.818918029532283,3.7237123953664146,4.521041931181436,1.6339848739145995,0.3810466894652727,1.1928570911221126
329.0000000000063,6099.514417118023,6089.985858935351,6090.749971792065,4.772956031646159,4.095014697402919,4.623817264709763,1.6458419023939246,0.3761744957508303,-0.4280058388976251
330.00000000000654,6103.729833828313,6094.080873632756,6095.213637519362,5.555119684686856,4.466316999439313,4.4145053625547055,0.9555495203567521,0.371302302036364,0.04751807782177449
331.00000000000676,6108.87688953651,6098.901469916274,6099.786715613824,5.691915107714009,4.820596283519391,4.785297938680475,0.571333850012202,0.3627907930581516,0.5726538283322992
332.000000000007,6114.58188548507,6103.722066199798,6104.971213719098,6.170547220009949,5.174875567599301,5.6265759674573035,0.5991168895171319,0.35427928407991377,0.9045744593231605
333.0000000000072,6120.477044221966,6109.226919403138,6110.979864944425,6.4073344896394175,5.504853203340831,6.282624959396073,0.5792838155872927,0.34212845991063945,0.3944995926238206
334.00000000000745,6126.795589047278,6114.731772606482,6117.420766134297,6.810966457721699,5.83483083908218,6.604859994094476,0.6599021379262028,0.32997763574136507,0.29268145580376287
335.0000000000077,6133.42884236034,6120.872279432663,6124.134927506982,7.184307815962823,6.140506826181655,6.816563214770086,0.6149583812742441,0.3178268114203369,0.22105309570194112
336.0000000000079,6140.465401130735,6127.012786258849,6131.106836027496,7.550273883473781,6.446182813280937,7.12903438462944,0.4815278384932164,0.30567598709930877,0.31520744234250214
337.00000000000813,6147.88411879627,6133.7403434104435,6138.4297783341535,7.742140501879245,6.727557151595495,7.46732338796437,0.2352334029762031,0.2935251627068505,0.2316480747203008
338.00000000000836,6155.671116186,6140.467900562043,6146.025389502797,7.858088020112417,7.00893148990985,7.721058536256282,0.1992881452851572,0.2813743383143923,0.2520579755365011
339.0000000000086,6163.558273267356,6147.733904741404,6153.8031108665255,8.034335911969311,7.26600417936316,7.861656392456911,0.3359088917252045,0.2692235138837682,0.2137545492262842
340.0000000000088,6171.577363353978,6154.999908920771,6161.852974896031,8.291245574350704,7.523076868816255,8.22390813921408,0.4363531460384546,0.25707268945314404,0.30589065139703747
341.00000000000904,6179.789186752707,6162.755756830136,6170.17793442806,8.575738030892618,7.75584790936564,8.36242240283859,0.48832842261735243,0.24492186500118174,0.0016784674243130874
342.00000000000927,6188.288376806642,6170.511604739507,6178.577444395642,8.870165044313216,7.988618949914799,8.472382446942772,0.5809237128801524,0.23277104054921952,0.24143858136068141
343.0000000000095,6197.069982614493,6178.70869308104,6187.169683051616,9.263030991883312,8.197088341534066,8.744780248801803,0.703176608649885,0.2206202160841601,0.34469623084427436
344.0000000000097,6206.182652965479,6186.905781422578,6196.032893259842,9.653543226830411,8.405557733153094,8.997830706191296,0.8388958826176913,0.20846939161910072,0.2965756808166014
345.00000000000995,6215.705283723348,6195.4955068984045,6205.333551065978,10.20507895071661,8.589725475826489,9.56156438281049,1.1165898225663888,0.1963185671461644,0.4576549384570893
346.0000000000102,6225.643809373959,6204.085232374235,6215.112594236066,10.883342040004521,8.773893218499635,9.972261057362063,1.0013494052370637,0.18416774267322814,0.38833410473753743
347.0000000000104,6236.2226108242285,6213.0189916864565,6225.139878369683,11.308706426140091,8.93375931222108,10.15840079460528,0.5390160026238159,0.1720169181972535,0.37630420261202463
348.00000000001063,6247.427783997525,6221.952750998679,6235.389783353178,11.40978512239248,9.093625405942266,10.34618778158255,-0.12994208143278474,0.15986609372127888,0.19382408083084587
349.00000000001086,6258.9681550544765,6231.181940849399,6245.959081173098,11.108662762666047,9.229189850719166,10.695740238694844,-0.490185293108249,0.1477152692490064,0.1433602585040841
350.0000000000111,6270.407132488754,6240.411130700122,6256.7545985734505,10.800953101960152,9.364754295495795,10.863252716265974,-0.5163513869450479,0.13556444477673396,0.08323987942388172
351.0000000000113,6281.54217468341,6249.887147791479,6267.575217208883,10.488149587994684,9.476017091355423,10.769702887774828,-0.5238722899211953,0.12341362031809852,-0.12126698671750291
352.00000000001154,6292.389992390144,6259.363164882838,6278.3549684971,10.189560056335313,9.587279887214773,10.760260201329588,-0.5101006162092367,0.1112627958594631,-0.08964595101209809
353.00000000001177,6302.91068600203,6269.037405917061,6289.035412757687,9.880852965839525,9.674241034222568,10.583031979787146,-0.49281029455003905,0.09911197143354625,-0.22824103845345095
354.000000000012,6313.124719451496,6278.711646951288,6299.430979076514,9.608341019996224,9.76120218123007,10.223573113400388,-0.46660027833622475,0.08696114700762941,-0.31501411773561294
355.0000000000122,6323.043386060783,6288.535508630862,6309.42359866679,9.321579553077207,9.823861679573568,9.785039868024237,-0.46019833916523967,0.0748103226754806,-0.39561998807460863
356.00000000001245,6332.671196524045,6298.359370310438,6319.069120074811,8.965629344572205,9.886521177916762,9.465223574992201,-0.6051234685872416,0.06265949834333179,-0.4432836905372414
357.0000000000127,6342.002883032477,6308.284249339366,6328.382441130448,8.554185942038238,9.9248790289267,9.124295795694504,-0.7092050974018157,0.05050867467655107,-0.4186060552130246
358.0000000000129,6350.95457679393,6318.209128368296,6337.251047613749,8.191312149627647,9.963236879936824,8.659276956603673,-0.5859025189775089,0.03835785101002086,-0.31981423099113454
359.00000000001313,6359.462378138809,6328.2252510725675,6345.774778846594,7.916115047965628,10.016122704269915,8.466403938689249,-0.17886002034294665,0.04562183767159925,0.024749055421297416
360.00000000001336,6367.639091363532,6338.241373776842,6354.297022455403,8.040942102432025,10.069008528603721,8.656151743941042,0.3063237121707547,0.05288582433343698,0.34154215253824693
361.0000000000136,6375.667138790938,6348.416625722835,6363.228138339906,8.333234764264821,10.175251945993189,9.147276483127,0.48981148916759487,0.07956462086162545,0.324596100527272
362.0000000000138,6383.9294032162525,6358.591877668832,6372.4831360361395,8.646799442253327,10.281495363383398,9.33719418968433,0.6434528897692736,0.10624341738981394,0.14443532043100865
363.00000000001404,6392.527634535646,6369.032974042986,6381.9017504239955,9.102434617887141,10.441096374152625,9.479926539015338,0.6561406097533137,0.13292221407969373,0.0668308938704992
364.00000000001427,6401.453494358526,6379.4740704171445,6391.336484436712,9.374867124435223,10.600697384922617,9.317628236465206,0.1008843334882774,0.1596010107695735,-0.3439201079100621
365.0000000000145,6410.818736931994,6390.2877264062845,6400.4445795401225,9.124104976873062,10.813655989141013,8.928717503522808,-0.16475453392162867,0.18627980749415812,-0.29086589057741474
366.0000000000147,6420.261252949083,6401.101382395432,6409.251909375615,9.144507383184648,11.026614593360199,8.827840955709897,0.43604280109721877,0.21295860421874271,0.2946611276563757
367.00000000001495,6429.443952868998,6412.394313186459,6418.466280165861,9.66667440001057,11.292930791028974,9.644600533504416,1.2102735768145538,0.2396374009439316,0.8902910100253532
368.0000000000152,6438.889783959779,6423.687243977495,6428.433150916093,10.56548487758372,11.55924698869856,10.090115213943792,1.6882550941118462,0.26631619766912057,-0.09269370997764365
369.0000000000154,6448.983646275814,6435.566164757258,6438.443350955274,11.47810782302167,11.87892077976418,9.98303092913369,1.6968875201041704,0.2929949943675425,0.08925208858854616
370.00000000001563,6459.973595513953,6447.4450855370305,6448.654287138721,12.33961707795291,12.198594570830632,10.531680841678694,1.5851436392137765,0.3196737910659645,0.7887822281488429
371.00000000001586,6471.866339101029,6460.016711492097,6459.584405112179,13.163365222333045,12.571625955069116,11.358362277342007,1.383081504849973,0.346352587652396,0.8907503676867881
372.0000000000161,6484.636228279989,6472.588337447175,6471.690178135647,13.7718586704709,12.944657339308359,12.834686730106426,1.040563052492766,0.3730313842387769,1.3266187613996914
373.0000000000163,6498.176211495795,6485.953090787018,6485.074801690644,14.260539273834596,13.364753339846366,13.828348669119514,0.8256684487381432,0.39656369238854017,0.6959510396078142
374.00000000001654,6512.247417632393,6499.317844126875,6499.113204983695,14.691379268641612,13.784849340384614,14.174635163340078,0.6864466751545536,0.4200960005380323,0.2578643548003074
375.00000000001677,6526.820906932542,6513.537078006035,6513.444798589727,15.035191838002904,14.219233879163973,14.50333300019006,0.48462168084183715,0.42724026965870676,0.37361260150953307
376.000000000017,6541.794303960065,6527.756311885208,6528.127802807913,15.242078842724004,14.653618417943123,14.852768294359844,0.30889872997120443,0.43438453877915617,0.3180008342326043
377.0000000000172,6557.076628227242,6542.8321202782345,6543.09816003607,15.438542133711875,15.075808393029877,15.09692953021758,0.33810271165778344,0.42828725693285374,0.26799697723408805
378.00000000001745,6572.5757238231845,6557.907928671275,6558.409467240878,15.696585793484086,15.497998368116418,15.539483703140476,0.6304020038432702,0.4221899750865512,0.4947666032426293
379.0000000000177,6588.251014416481,6573.815922449837,6574.050863291189,16.244649992185632,15.907993778565054,15.736701750180831,1.0637800512738367,0.4160926927674917,0.16572933266495316
380.0000000000179,6604.235956550881,6589.723916228412,6589.970767959953,16.893202444106386,16.31798918901347,16.045677378007515,1.2056563753658467,0.40999541044843224,0.20057934802144428
381.00000000001813,6620.8934665845045,6606.439706262032,6606.3068115350015,17.534076302365555,16.71579003362354,16.62656232798301,1.1672555105367775,0.40389812752915183,0.5646478650308189
382.00000000001836,6638.170234402424,6623.155496295668,6623.104469822742,18.12485162037175,17.11359087823339,17.017562800298276,1.1390933902591927,0.39780084460987136,0.5155991412338854
383.0000000000186,6656.083014961837,6640.654693450212,6640.216979151541,18.76547354174859,17.499197154548206,17.226039118114546,1.2454360218523854,0.3917035604622401,0.24234812690004437
384.0000000000188,6674.642054273796,6658.153890604772,6657.6066381377395,19.487818767480736,17.88480343086279,17.553278854723963,1.3264090496002563,0.3856062763146089,0.3272397373521991
385.00000000001904,6693.848386029281,6676.412105741688,6675.8412482945005,20.194272590710487,18.258215136919034,18.91594145531016,1.138899517661473,0.3795089911853265,1.3626625898786628
386.00000000001927,6713.743181411869,6694.6703208786175,6694.85378091847,20.691683220006734,18.63162684297504,19.109123792652746,0.774042582331454,0.3734117060560441,0.19318233733897497
387.0000000000195,6734.319471098332,6713.663164856953,6714.020760843856,21.007594800790578,18.992843978338236,19.224836058112526,0.5601574118267717,0.36731442070951675,0.11571226546974651
388.0000000000197,6755.3402698188465,6732.6560088353035,6733.995455549461,21.319032328184047,19.35406111370119,20.724552582123287,0.6931135644214903,0.36121713536298944,1.4997146861215025
389.00000000001995,6776.700866423091,6752.3590925135195,6754.752222809938,21.822018156394797,19.703083678219834,20.788981938814352,0.9428290945222838,0.355119849940715,0.06442935669607487
390.0000000000202,6798.075803868156,6772.062176191751,6775.653805663242,22.359876212439833,20.052106242738226,21.014183767785102,0.7457095830831327,0.3490225645184406,0.22520182896763638
391.0000000000204,6820.1697476323,6792.451110428087,6796.942918993562,22.567738616476156,20.388934236337974,21.56404289281103,-0.02069979402563039,0.34292527905899267,0.5498591249207885
392.00000000002063,6842.902329202119,6812.840044664437,6818.554890967575,22.238311073189237,20.72576222993747,21.659901055213812,-0.44391438641643083,0.33682799359954474,0.09585816240829688
393.00000000002086,6865.65886034728,6833.890440317008,6840.307573672264,21.972656662706367,21.05039565257358,21.84546435409241,-0.18968775721526593,0.3307307081177272,0.18556329867577318
394.0000000000211,6888.099234524337,6854.9408359695935,6862.192363062945,22.080988933021658,21.375029075209437,21.924114427262232,0.26455810675608593,0.32463342263590955,0.07865007318354304
395.0000000000213,6910.382628953292,6876.628303896445,6884.865963640771,22.38653818176341,21.68746792685294,23.416496118592523,0.6072629481096495,0.31853613713960505,1.4264632797021501
396.00000000002154,6932.787931560409,6898.315771823309,6908.576864486562,22.868670409954188,21.999906778496175,24.005305572666607,0.7898506125779531,0.3124388516433005,0.5888094530061873
397.00000000002177,6955.60989712367,6920.615922882434,6932.419490617739,23.32986055638548,22.30015105912564,23.679946689675152,0.9426318107161907,0.30634156613627817,-0.3253588830037562
398.000000000022,6978.900073594988,6942.916073941571,6956.226009068353,23.933876531473036,22.600395339754826,23.933090211584094,1.1984821541606343,0.3002442806292559,0.2531435225642953
399.0000000000222,7002.683192718962,6965.804518990921,6980.554400820606,24.614738158501243,22.888445049352196,24.723693292109278,1.2629122579667469,0.2941469951132111,0.790603078048766
400.00000000002245,7027.081741165847,6988.692964040285,7005.471417113121,25.27592268761648,23.17649475894929,25.110339292799253,1.1294170907727399,0.2880497095971663,0.38664600039469077
401.0000000000227,7052.164141349098,7012.145313937783,7030.828147707568,25.802798420011257,23.452349897499293,25.603121895852087,0.8729963699104797,0.2819524240734826,0.4927826023817515
402.0000000000229,7077.893011607489,7035.597663835294,7056.816989153818,26.18683068860611,23.728205036049015,26.26604554801412,0.5491671384973905,0.2758551385497989,0.3650944224090677
403.00000000002314,7104.090425771489,7059.589529438834,7083.247897765246,26.42610361197598,23.991865603540163,26.55817250842948,0.3719010281852032,0.2697578530203725,0.19196212091204945
404.00000000002336,7130.6534540202265,7083.581395042384,7109.83366504325,26.66200053937057,24.25552617103103,26.61336204870451,0.3741915127130015,0.2636605674909461,0.055189541905505665
405.0000000000236,7157.4660791437545,7108.088387209842,7134.94725188701,26.902563020199988,24.506992167456588,23.613795330999068,0.41450804938532865,0.2575632819581535,-2.9996007265074622
406.0000000000238,7184.519082616065,7132.59537937731,7158.730372755744,27.15926582234431,24.758458163881862,23.95244640651995,0.41426199579043876,0.2514659964253608,0.33865107566716773
407.00000000002404,7211.8313173872475,7157.593108966549,7183.093777262853,27.426722763763763,24.997729589239995,24.774362607797208,0.3564031075629616,0.24536871089164414,0.8219162015332008
408.0000000000243,7239.412752833218,7182.5908385558,7208.370360967385,27.648778706971424,25.237001014597826,25.77880479644669,0.37140648752414723,0.23927142535792748,1.0044421807737145
409.0000000000245,7267.2248297150545,7208.054916424691,7234.148095234981,27.905577880002724,25.464077868891366,25.776663738732815,0.3170548814082204,0.23317413982563176,-0.0021410577084608846
410.0000000000247,7295.271420753452,7233.518994293594,7260.041820283555,28.081267756407374,25.691154723184603,26.01078635841136,0.2562117398747057,0.22707685429333604,0.23412261969789158
411.00000000002495,7323.530065219163,7259.425031300016,7286.061134346523,28.253852461464913,25.906037006421034,26.027841767515028,0.27501761382871026,0.2209795687647838,0.017055409108235896
412.0000000000252,7351.963786002393,7285.331068306448,7312.577873229779,28.436358844678626,26.12091928965716,27.00563599902913,0.26199045853812747,0.2148822832362316,0.9777942316128928
413.0000000000254,7380.6029207314905,7311.6546753082985,7339.490129515002,28.5656962344372,26.323607001848934,26.818876571406918,0.18820765100364595,0.20878499771390147,-0.18675942761885767
414.00000000002564,7409.435845788087,7337.978282310158,7366.45189978786,28.704628983001545,26.526294714040397,27.104663974298262,0.16550586795750524,0.20268771219157136,0.2857874028983897
415.00000000002586,7438.415864085605,7364.695070165364,7393.578742567824,28.818491337918502,26.716787855205766,27.149021585621607,0.1649507474035795,0.19659042667836857,0.0443576113291768
416.0000000000261,7467.522712062392,7391.411858020581,7420.727764151119,28.969799851689675,26.907280996370815,27.149021580994727,0.12362006312533115,0.1904931411651658,-4.5015573910078866e-09
417.0000000000263,7496.751471812296,7418.497437587119,7447.624607292915,29.062388847033034,27.085579566535536,26.644664702642352,0.134215986962083,0.18439585566484146,-0.5043568782758999
418.00000000002655,7526.002926415306,7445.583017153665,7474.676734779286,29.192882346811825,27.26387813669993,27.459590270223572,0.1230822148634759,0.17829857016451706,0.8149255684977325
419.0000000000268,7555.379062908602,7473.012999289567,7501.98352860389,29.276351864757434,27.42998213590053,27.153997379047635,-0.012979759663665777,0.1722012846824578,-0.30559289103446124
420.000000000027,7584.962531280545,7500.442981425478,7529.593352519235,29.23441197794466,27.596086135100805,28.065650453311576,-0.36896126674095714,0.16610399920039853,0.9116530776463091
421.0000000000272,7614.579048377646,7528.192976988871,7557.763263178861,28.811130939299396,27.749995563391213,28.274170865912247,-0.6637992410996236,0.16000671374530182,0.20852041257828208
422.00000000002746,7644.0797917861855,7555.942972552272,7586.354738014726,28.422332223128024,27.903904991681284,28.908778805785516,-0.6739056422327186,0.15390942829020512,0.6346079398923573
423.0000000000277,7673.1837452270365,7583.988592401425,7615.19839743828,28.061335095127276,28.045619849149524,28.778540041221696,-0.6133911127314337,0.1478121428791198,-0.13023876488849626
424.0000000000279,7701.880748507198,7612.0342122505845,7644.010455886819,27.71912016703937,28.187334706617417,28.845576855837383,-0.5865382716977727,0.14171485746803453,0.06703681461031628
425.00000000002814,7730.223696304951,7640.3510672440425,7673.605940504956,27.355342437108533,28.31685499345555,30.345385470235875,-0.5525203960163173,0.13561757215298223,1.499773625259754
426.00000000002836,7758.178882303106,7668.667922237508,7703.441596049035,27.07050036709424,28.44637528029334,29.325925617880134,-0.46138129576092995,0.12952028683792996,-1.0194598523597957
427.0000000000286,7785.743110987141,7697.231623235043,7732.7701387290135,26.814435277384607,28.563700997532102,29.331159742057807,-0.28066881033499175,0.12342300203824466,0.005234124304687863
428.0000000000288,7813.068447912033,7725.795324232585,7762.016450157027,26.738791425383116,28.68102671477051,29.161463113967635,-0.054635294446051356,0.11732571723855938,-0.1696966280775737
429.00000000002905,7840.1956944127005,7754.581482096618,7790.95355420034,26.739112264530068,28.786157864029704,28.712744972646615,-0.007807408619354471,0.1112284332487756,-0.4487181413274639
430.0000000000293,7867.21332121382,7783.3676399606575,7820.1835833215955,26.757514709892128,28.89128901328854,29.747313269355175,0.006926177138452091,0.10513114925899181,1.0345682952373676
431.0000000000295,7894.316071679205,7812.3518655560765,7850.058788624893,26.74774503594853,28.984225595416227,30.003097337214975,0.025770470614329737,0.09903386569323788,0.2557840678273685
432.00000000002973,7921.434123196756,7841.336091151502,7879.801649133991,26.815087165948203,29.07716217754355,29.482623680965695,0.18743913414500538,0.09293658212748393,-0.5204736562686829
433.00000000002996,7948.510760916379,7870.493995344216,7908.895471213711,27.018143230563272,29.15790419270972,28.70502047846001,0.2818800795142538,0.0868392986467256,-0.7776032025083993
434.0000000000302,7975.735267900865,7899.651899536934,7937.548765122826,27.17525262147035,29.23864620787552,28.60156733975904,0.22092325837218194,0.08074201516596728,-0.10345313870448403
435.0000000000304,8003.111783895485,7928.9590931930925,7966.145393043912,27.353565494972145,29.307193656153203,28.591688502402036,0.13156794887831721,0.07464473172172467,-0.00987883736143439
436.00000000003064,8030.704820407742,7958.266286849254,7994.399260142779,27.383993712227912,29.375741104430517,27.916045695324662,0.025773417424967023,0.06854744827748205,-0.6756428070439464
437.00000000003087,8058.40573694863,7987.69838083512,8022.356070415034,27.375766427296373,29.432093985861123,27.997574849172604,0.007959244567477394,0.06245016485394164,0.08152915384644852
438.0000000000311,8086.092366789005,8017.130474820989,8050.1765730499765,27.40557748000053,29.488446867291348,27.643430420700152,0.010222512617019716,0.05635288143040122,-0.35414442846542027
439.0000000000313,8113.809084050959,8046.663080002896,8078.569833857056,27.456800241975223,29.53260518190119,29.14309350106086,-0.012984186897710245,0.050255598020022496,1.4996697383965574
440.00000000003155,8141.569861505985,8076.1956851848045,8107.010366329633,27.421263559694292,29.57676349651065,27.73797144435545,-0.02000655941612591,0.04415831460964377,-1.405122055849688
441.0000000000318,8169.339061892889,8105.804412429128,8134.830322959042,27.39658924166288,29.60872724431724,27.901941814449707,-0.021900241499748868,0.038061031208016016,0.16397037009254967
442.000000000032,8197.085523684165,8135.413139673453,8163.050410719508,27.35130346242734,29.640690992123442,28.538233706390212,-0.06715985175201289,0.031963747806388276,0.6362918917093922
443.00000000003223,8224.826900981223,8165.073599846596,8191.650515504511,27.29961041554201,29.66046017313812,28.661975863599167,-0.07962111317709905,0.025866464410430598,0.12374215720159525
444.00000000003246,8252.537587824809,8194.734060019742,8219.771205739118,27.27478838787734,29.6802293541524,27.579404605643028,-0.035409433815720925,0.01976918101447292,-1.0825712578259548
445.0000000000327,8280.166188312156,8224.42186398813,8247.268230375537,27.28018147009482,29.687803968381406,27.414644667186217,-0.027187738924317046,0.013671897621638774,-0.16475993845492504
446.0000000000329,8307.790206203508,8254.109667956516,8275.432709411587,27.295520767012963,29.69537858261001,28.914316287615613,-0.04318767385877383,0.007574614228804629,1.4996790815297527
447.00000000003314,8335.43719007961,8283.800426586578,8304.163994180246,27.22852284115598,29.69075863005488,28.548253249682965,-0.00461607969515842,0.0014773308367345087,-0.36606303794419504
448.00000000003337,8363.03379949163,8313.49118521664,8333.241261261,27.29654310333775,29.686138677499336,29.47757540784245,0.06017794395511047,-0.004619952555335612,0.5123804875537643
449.0000000000336,8390.637321930477,8343.160509374804,8362.677868105115,27.396479678125456,29.66932415815682,29.395638280325105,0.07110992338040363,-0.010717235949028032,-0.08193712765522339
450.0000000000338,8418.308807664844,8372.829833532967,8391.532878520955,27.474727786424367,29.65250963881389,28.31438255166661,0.1116959116098132,-0.01681451934272045,-1.0812557277256156
451.00000000003405,8446.073187368505,8402.45333408565,8418.872318078285,27.602131179676682,29.623500552675594,26.364496564017273,0.2098028524221605,-0.022911802740609423,-1.9498859850473118
452.0000000000343,8473.92799788762,8432.076834638332,8445.545739344689,27.783987952224592,29.594491466536876,26.982345968798473,0.2585499806074961,-0.0290090861384984,0.6178494048241355
453.0000000000345,8501.912031202113,8461.630122451928,8472.905082232039,27.966081971479902,29.553287813588685,27.736339805819977,0.2715344465908076,-0.035106369543446356,0.7539938367630171
454.00000000003473,8530.064303587778,8491.183410265523,8500.854309517626,28.13253002720603,29.51208416064007,28.16211476531685,0.23944447501438432,-0.0412036529483943,0.4257749594494222
455.00000000003496,8558.407734667331,8520.642096206391,8529.313852475005,28.320312335542212,29.458685940861592,28.756971150449143,0.20125366743386747,-0.047300936363538396,0.594856386781891
456.0000000000352,8586.908158231156,8550.100782147256,8558.32699534008,28.430828769539815,29.40528772108268,29.269314579579973,0.10732241011489792,-0.05339821977868248,0.5123434287755646
457.0000000000354,8615.601682129127,8579.440477081713,8587.236206137595,28.480938996436134,29.339694934447174,28.549107015046243,0.08389398378409658,-0.059495503207195065,-0.7202075665466425
458.00000000003564,8644.395520121741,8608.780172016164,8615.17763470066,28.593458008710577,29.274102147811238,27.333750111277176,0.05496462083957303,-0.06559278663570765,-1.2153569032493112
459.00000000003587,8673.247020695795,8637.976486810461,8642.499965472975,28.61997367092342,29.196314794286536,27.310911433344355,0.01714107551234468,-0.07169007008030645,-0.022838677921564597
460.0000000000361,8702.13794295047,8667.172801604751,8670.231410429642,28.640815257484498,29.11852744076139,28.151978479955137,-0.013798725609079352,-0.07778735352490528,0.8410670465159793
461.0000000000363,8731.080620573104,8696.201347125072,8698.473512184435,28.596137308996322,29.02854552031154,28.33222502961677,-0.06404359950421559,-0.08388463698747842,0.18024654966365072
462.00000000003655,8759.952479780506,8725.229892645388,8725.864715801588,28.554986214102904,28.938563599861247,26.450182204950757,-0.03292399995288368,-0.08998192045005157,-1.882042823994105
463.0000000000368,8789.312880366922,8754.066279757844,8751.87525263101,28.51287893597961,28.836387112448286,25.570891453938863,-0.013474530782438883,-0.09607920393160911,-0.8792907508534756
464.000000000037,8817.91662899076,8782.902666870295,8777.175836625715,28.479835756535234,28.734210625034866,25.030276535488202,-0.019926293960276613,-0.10217648741316665,-0.5406149183602578
465.00000000003723,8846.790221682106,8811.522506440928,8802.098757078556,28.439134295011833,28.619839570620645,24.815564370188635,-0.0328493967563067,-0.10827377091379563,-0.21471216518448777
466.00000000003746,8875.565364987558,8840.14234601155,8826.79310653275,28.388911599996035,28.505468516205966,24.573134538186277,-0.043816347047088124,-0.11437105441442459,-0.2424298320220702
467.0000000000377,8904.270691725722,8868.521248906316,8851.100831520504,28.34015572364232,28.378902894753658,24.042315437289524,-0.07403871880267623,-0.12046833793346792,-0.5308191009308515
468.0000000000379,8932.942925583538,8896.90015180107,8875.530099188265,28.250047963021753,28.25233727330089,24.81621989872472,-0.0729949126222677,-0.12656562145251127,0.7739044627297035
469.00000000003814,8961.554061537103,8925.013728885857,8900.38526689938,28.177598808913135,28.113577084775756,24.894115523464237,-0.03621351245641391,-0.13266290498892286,0.07789562465166366
470.00000000003837,8990.103553275036,8953.127305970631,8925.214092167178,28.13057164450306,27.974816896250154,24.763535012134273,-0.024239549707380334,-0.13876018852533442,-0.13058051129500386
471.0000000000386,9018.60338043675,8980.951168111267,8949.892066993874,28.093581170428042,27.82386214062018,24.592414641235443,-0.04162416860485284,-0.14485747207775507,-0.17112037094023252
472.0000000000388,9047.064079843376,9008.775030251887,8974.712697030627,28.033423066877077,27.672907384989735,25.048845432200896,-0.056928083955144,-0.15095475563017569,0.45643079081415083
473.00000000003905,9075.50226031151,9036.284788314126,8999.887576983087,27.99771410896654,27.509758062226254,25.300914472695734,-0.05074635624840378,-0.15705203919692778,0.2520690404574871
474.0000000000393,9103.874717116018,9063.79454637635,9025.698532848393,27.938937049977056,27.346608739462297,26.320997257900917,-0.03024159788795557,-0.16314932276367985,1.0200827852285017
475.0000000000395,9132.176598771423,9090.965811225906,9052.441448975018,27.95770469891631,27.171264849540556,27.16483499536591,0.025657841996559464,-0.1692466063428133,0.8438377375482555
476.00000000003973,9160.411536888078,9118.137076075443,9080.006026529474,27.997752778342903,26.995920959618328,27.964320113591025,0.02297388515152474,-0.17534388992194677,0.7994851184112957
477.00000000003996,9188.653484287472,9144.945458577975,9108.509586443211,28.02521306560968,26.808382502517773,29.04279971349956,-0.004675405535391277,-0.18144117351135014,1.0784795985493465
478.0000000000402,9216.926109035592,9171.75384108049,9137.467803150688,28.02809446299893,26.620844045416735,28.87363370144733,-0.006938620399861239,-0.18753845710075354,-0.16916601203166912
479.0000000000404,9245.262732400974,9198.174952101625,9166.835611531298,28.00761186631778,26.42111102112125,29.86198305704975,-0.09020060632374957,-0.19363574069821904,0.9883493487730928
480.00000000004064,9273.613925156485,9224.596063122744,9196.77529515945,27.87937674268454,26.221377996825275,30.0173841992159,-0.2621794312449844,-0.19973302429568449,0.1554011420443906
481.00000000004087,9301.95613794065,9250.605513528082,9226.63315627838,27.661459400011076,26.00945040532342,29.69833803876042,-0.3381362404555573,-0.20583030789886933,-0.3190461600719608
482.0000000000411,9330.092218145408,9276.614963933402,9256.140667625483,27.456516427931582,25.797522813821068,29.316684655568654,-0.33313313160044555,-0.21192759150205415,-0.3816533828243649
483.0000000000413,9358.054652396213,9302.188364588523,9285.184227860813,27.230159467000604,25.573400655106372,28.770435815246547,-0.35133593723254786,-0.21802487510847696,-0.5462488398739344
484.00000000004155,9385.759140475053,9327.761765243624,9313.682189309455,27.017303657121207,25.349278496391168,28.225487082210396,-0.3338870234320295,-0.22412215871489977,-0.5449487325044254
485.0000000000418,9413.224235061136,9352.874727014103,9341.510215097109,26.773907900584028,25.11296177046244,27.430564493143017,-0.27025190605839455,-0.23021944232191327,-0.7949225889036666
486.000000000042,9440.432460619317,9377.987688784562,9368.78107535158,26.661186120519677,24.876645044533205,27.111156015793394,-0.3174259864775761,-0.2363167259289268,-0.3194084773463027
487.00000000004223,9467.515408461137,9402.615822535972,9395.98271796653,26.388433611209226,24.628133751395342,27.29212921392755,-0.5943874092136712,-0.2424140095334968,0.18097319768675715
488.00000000004246,9494.457440705668,9427.243956287362,9423.157227363996,25.93651510594378,24.37962245825696,27.056889580977934,-0.8360558830935959,-0.24851129313806677,-0.23523963296782016
489.0000000000427,9521.088812009479,9451.362872885302,9450.263300519104,25.417427627276297,24.11891659792282,27.155256729025748,-1.2678303915535718,-0.2546085767362055,0.09836714747753934
490.0000000000429,9547.232461325793,9475.48178948322,9477.414666141096,24.281913861149825,23.858210737588152,27.14747451457329,-2.5588225110330796,-0.2607058603343443,-0.007782215712739505
491.00000000004314,9572.76518739927,9499.06709979332,9504.182040475409,22.552228782482594,23.585310310083663,26.387274154044142,-3.3504326071993047,-0.2668031439195174,-0.7602003605079406
492.00000000004337,9596.836152757858,9522.652410103396,9530.510531323493,20.81765607948151,23.31240988257865,26.269707541796034,-3.2100009635868365,-0.2729004275046905,-0.11756661307709723
493.0000000000436,9619.102147384969,9545.679724991376,9556.431523652042,19.359687639588213,23.027314887961566,25.572277115308534,-2.285557456170335,-0.2789977110609869,-0.6974304264432808
494.0000000000438,9639.677105574221,9568.70703987933,9581.530313250083,18.68871660500966,22.742219893343954,24.625302080799813,-1.1895554857401447,-0.2850949946172833,-0.9469750344394877
495.00000000004405,9658.999702873734,9591.151970211224,9605.7546447153,18.28424383583073,22.44493033187741,23.82336084961892,-0.45340735044815833,-0.291192278042016,-0.8019412312636602
496.0000000000443,9677.6975286706,9613.596900543094,9629.290818941778,18.25252311285259,22.147640770410753,23.248987603307956,-0.2700215831349096,-0.2972895614665333,-0.5743732463842011
497.0000000000445,9696.120300050397,9635.444785808411,9652.32233914182,17.9726642532572,21.847885265299418,22.814052796764706,-0.7247159871850826,-0.2985225332889272,-0.43493480673494195
498.00000000004474,9714.533444406696,9657.292671073701,9674.580997753683,17.354073699011362,21.54812976018841,21.703264426893565,-1.2625113472960459,-0.2997555051111035,-1.110788370044553
499.00000000004496,9732.51694232044,9678.54830800822,9695.63226912275,16.48014403529207,21.255636934499478,20.3992783112201,-1.319908844975987,-0.29612416539990094,-1.303986115696719
500.0000000000452,9749.792494703921,9699.80394494271,9715.192928502862,15.997665147893757,20.963144108810873,18.72204044920658,-0.46592300157983085,-0.29249282568869833,-1.6772378614161716
501.0000000000454,9766.26973113507,9720.481858905387,9733.869745794185,16.17623442634633,20.677913962656376,18.631594133431417,0.30345439953783043,-0.2888614859214841,-0.09044631578207434
502.00000000004565,9782.43633398863,9741.159772868035,9752.450092674188,16.41824948072226,20.392683816502206,18.52909962656328,0.23880314489718166,-0.28523014615426995,-0.10249450686748798
503.0000000000459,9798.908622354389,9761.27448921797,9770.981761447356,16.51724802855864,20.114716349919405,18.534237919755988,0.1356013798424918,-0.28159880636842227,0.005138293183055676
504.0000000000461,9815.591205846937,9781.38920556788,9788.791105796383,16.658820823027074,19.83674888333693,17.084450778469943,0.16999650866177027,-0.2779674665825746,-1.449787141583589
505.0000000000463,9832.330687737624,9800.955249664235,9805.858341821213,16.749329806925886,19.566044096335304,17.050021271181063,0.19567351863967092,-0.27433612679198666,-0.03442950729327414
506.00000000004655,9849.158480978873,9820.521293760563,9822.400493809919,16.900023232246852,19.29533930933401,16.03428270628341,0.19639617826662986,-0.2707047870013988,-1.0157385647044703
507.0000000000468,9866.11183684139,9839.55319096248,9838.431957956838,17.038902519982383,19.031897201902005,16.028645587551523,0.22888271823077752,-0.2670734472165861,-0.005637118725198583
508.000000000047,9883.225569065773,9858.585088164376,9854.477511584004,17.19040831011216,18.768455094470344,16.062461666785012,0.4868049555399621,-0.26344210743177343,0.03381607925624278
509.00000000004724,9900.487745290091,9877.097363830968,9870.529611552278,17.612192396358523,18.51227566657553,16.041738269752866,0.772714046711147,-0.25981076766317956,-0.020723397028154077
510.00000000004746,9917.935278901414,9895.609639497536,9886.650006284113,18.08030093253538,18.256096238681057,16.19905119391848,0.8719947570547186,-0.25617942789458564,0.15731292416857098
511.0000000000477,9935.901063924923,9913.616818987819,9902.663323262926,18.59387152108572,18.007179490268406,15.827582763710469,0.8749466618614286,-0.25254808815350305,-0.37146843018917913
512.0000000000479,9954.337520947354,9931.62399847808,9918.355204510486,19.08346022531755,17.758262741856115,15.556179731406637,0.8061898761550921,-0.24891674841242065,-0.2714030322826871
513.0000000000481,9973.324529196756,9949.140607150955,9933.904451720946,19.5105052557334,17.516608672857913,15.542314689499905,0.5587858484350271,-0.2452854087051971,-0.013865041906588868
514.0000000000483,9992.758425144055,9966.657215823803,9949.569791257096,19.724701182231616,17.27495460386006,15.788364382776622,0.2560046273245363,-0.24165406899797356,0.24604969324937884
515.0000000000485,10012.56306179482,9983.697779038039,9965.358155639908,19.814647232776643,17.040563214219524,15.788364382838276,-0.02739488165524665,-0.23802272931913998,6.803650482484541e-11
516.0000000000488,10032.586232426449,10000.73834225225,9981.427410621494,19.6472379399882,16.80617182457934,16.350145580359644,-0.366711705772969,-0.23439138964030637,0.5617811975610169
517.000000000049,10052.578245647788,10017.317385366528,9998.054854546983,19.15252530350857,16.579043114263285,16.904742270584965,-1.4076905259825985,-0.2307600499780654,0.5545966901158956
518.0000000000492,10072.372276844593,10033.896428480786,10015.090131299155,17.861407607565635,16.35191440394759,17.165811233760635,-2.505044234046523,-0.22712871031582443,0.2610689631718063
519.0000000000495,10091.44717046774,10050.028476853742,10032.402287969291,16.491173031584992,16.132048372942627,17.458502106505016,-1.7284960660124316,-0.22349737066027733,0.2926908727320407
520.0000000000497,10109.020931463398,10066.160525226676,10050.248373315553,16.208081164783035,15.912182341938028,18.23366858601944,-0.8436705769361899,-0.21986603100473026,0.7751664795657894
521.0000000000499,10125.566670187063,10081.860104216938,10068.663781143849,15.598714879140811,15.699578990246536,18.59714707058907,-1.2582261404599981,-0.21623469134799578,0.36347848462336513
522.0000000000501,10141.806769164887,10097.559683207177,10087.932572830932,14.838116544035241,15.48697563855541,19.940436304874805,-1.21490520391014,-0.21260335169126132,1.3432892354260588
523.0000000000504,10157.31941592356,10112.841318173389,10107.854279140285,14.274722679014426,15.28163496619804,19.902976313826382,-0.8322198253599382,-0.2089720120242004,-0.03745999104209333
524.0000000000506,10172.159694034344,10128.12295313958,10127.65053400482,14.07366221190444,15.076294293841038,19.689533415225792,-0.3124972154667529,-0.20534067235713951,-0.2134428986308143
525.0000000000508,10186.528372108,10143.001169440458,10147.308439370338,14.062466363808452,14.878216300864217,19.62627731582156,0.09994929774997362,-0.2017093326668641,-0.06325609931114493
526.000000000051,10200.69158090271,10157.879385741315,10166.504386650695,14.248663779897196,14.68013830788777,18.76561724484047,0.36324190130491496,-0.19807799297658873,-0.8606600711052637
527.0000000000513,10214.927098580469,10172.368708735696,10184.885442816612,14.552789420019288,14.48932299436619,17.996495086991256,0.46623480974326587,-0.19444665324896787,-0.76912215782241
528.0000000000515,10229.374360882479,10186.858031730055,10202.761047398431,14.84576535113398,14.29850768084499,17.75471407659522,0.1316465120788853,-0.19081531352134706,-0.2417810104794476
529.0000000000517,10244.132708565645,10200.97298677694,10220.156365436107,14.627789479982809,14.114955046871444,17.03592199864625,-0.5040709487710578,-0.18718397374733037,-0.718792078277164
530.000000000052,10259.084853505075,10215.087941823806,10236.784825965568,14.082752631051864,13.931402412898278,16.220999060150216,-1.2377988438761482,-0.18355263397331367,-0.8149229388643112
531.0000000000522,10273.755406707127,10228.843054282393,10252.714350092298,13.186121659954953,13.755112458575613,15.51313140393851,-1.6396425628925655,-0.1799212941478737,-0.971129480231794
532.0000000000524,10287.687996730847,10242.598166740963,10267.775053206142,12.290812624540264,13.57882250425333,14.583575171512175,-1.562551408843075,-0.17628995432243372,-0.9748481467225008
533.0000000000526,10300.676014614895,10256.0079619707,10281.868159663845,11.608627320469948,13.40979522972599,13.677510241937734,-1.1238564762634011,-0.17265861442477068,-0.692441246495072
534.0000000000529,10312.810827350544,10269.417757200423,10295.24530755889,11.144941679968674,13.240767955199038,13.082720509612487,-0.8859275084233045,-0.16902727452710767,-0.6050962809957089
535.0000000000531,10324.359168341627,10282.496760561424,10308.015525618788,10.69813682080281,13.079003360991866,12.465643036301834,-0.6620007043124152,-0.1653959343670243,-0.5687909550136924
536.0000000000533,10335.432936051455,10295.57576392241,10320.236734163173,10.461919137315538,12.917238766786342,12.040723254186206,-0.039739711175727416,-0.1617645942063105,-0.22406527747480343
537.0000000000535,10346.09491903585,10308.362148894048,10332.240255228697,10.728814909863484,12.786384971625214,12.001746114913232,0.371266876597297,-0.14630919468328896,0.02032655278597019
538.0000000000538,10356.735400837666,10321.148533865671,10344.094135007386,10.964239329091196,12.655531176467022,11.685456680530413,0.15124526379443637,-0.13085379515963155,-0.39987764580122864
539.000000000054,10367.632566205835,10333.727770164489,10355.65026712982,10.872534635464143,12.57923629881131,11.359106278330312,-0.341821490160577,-0.10357433640692253,-0.5046609613349349
540.0000000000542,10378.71951756837,10346.307006463303,10366.722210000851,10.500649835439974,12.502941421158559,10.783172894532978,-0.6317078626411706,-0.07629487765421349,-0.5525738120880881
541.0000000000545,10389.587102013658,10358.78821192453,10377.272530468534,10.118380269594214,12.481205461223833,10.356970325961608,-0.5999664949399767,-0.04901541879372107,-0.3216110111810766
542.0000000000547,10400.070371036234,10371.26941738576,10387.458706120031,9.772556886791897,12.459469501292093,10.083539533620744,-0.2422016513264525,-0.021735959933228678,-0.07899677631283179
543.0000000000549,10410.162052416577,10383.761709844905,10397.604157722104,9.900669132730718,12.49229245914577,10.272956610704941,0.31385534611567095,0.005543498960972861,0.34873238268877216
544.0000000000551,10420.052701749937,10396.25400230406,10407.951293013846,10.228223082104268,12.525115417002455,10.421313972761022,0.5391119209527896,0.032822957855174396,0.14835736199284863
545.0000000000554,10430.17874264463,10408.866499596725,10418.471675782723,10.564710829062296,12.612497292667644,10.619451564900139,0.6847911558400984,0.060102416760930116,0.19813759188835517
546.0000000000556,10440.610860098588,10421.478996889404,10429.335266260468,11.046904476682966,12.699879168335867,11.043609923965802,0.8058231333860437,0.08738187566668584,0.17933223610484933
547.0000000000558,10451.413914738057,10434.320816851196,10440.342385577718,11.508132537971392,12.84181996179843,10.925422002029364,0.8556875952911296,0.11466133456537267,-0.14131721474485126
548.000000000056,10462.787781743978,10447.16263681301,10451.237628047604,12.004532027578703,12.98376075526405,10.929747918336478,0.9738410766451521,0.1419407934640595,0.153457499639195
549.0000000000563,10474.55265806798,10460.342897279454,10462.321009188337,12.591078159269939,13.180260466450799,11.24188959355694,1.1280177044558164,0.16922025232615218,0.3202501060685363
550.0000000000565,10486.812035444162,10473.52315774592,10473.925406278566,13.263853244981563,13.37676017764063,11.966904587350621,1.3802215077865974,0.19649971118824489,0.72501499525397
551.0000000000567,10499.724591035525,10487.150976552206,10485.926794132578,14.109159727680726,13.627818806296023,12.03587112069723,1.5253925828844799,0.2237791699225672,0.06896653341199493
552.000000000057,10513.400797600892,10500.778795358521,10497.970657508851,14.912691901620965,13.878877434952678,12.051855631860905,1.4694628219608301,0.2510586286559673,0.015984511217335143
553.0000000000572,10527.873040251563,10514.930905507028,10510.221382875843,15.684999609246661,14.152110148519206,12.449595102122855,1.3815638060626423,0.2621456711115357,0.39773947030127527
554.0000000000574,10543.134615983869,10529.083015655566,10522.73873312418,16.384223842822195,14.425342862085149,12.585105394544135,1.2907625097007642,0.2732327135661745,0.13551029243145096
555.0000000000576,10559.203959939963,10543.77138048314,10535.701010866704,17.05668852303892,14.68836482758574,13.339450090564382,1.0586231483805906,0.26812733953320445,0.754344696234218
556.0000000000579,10575.97644118551,10558.459745310744,10549.011327398455,17.504615929025153,14.95138679308574,13.281182972937481,0.5688517696928129,0.2630219655002343,-0.058267117614307855
557.0000000000581,10593.354486342245,10573.663943320542,10562.292510370406,17.637992941776712,15.204198009809655,13.281182970967516,-0.20501796940606776,0.25791659111189735,-1.9619734609282084e-09
558.0000000000583,10611.139437220207,10588.86814133037,10575.55983230705,17.226137625034962,15.457009226532975,13.253460902313284,-0.7006225444474838,0.25281121672356044,-0.027722068662848636
559.0000000000585,10628.83219695827,10604.567751024715,10589.170383699951,16.80358442205029,15.699609694355559,13.967641883599336,-0.7527318666347005,0.24770584227289394,0.7141809815620065
560.0000000000588,10646.108200198567,10620.267360719086,10603.113677813837,16.37807358287438,15.94221016217754,13.918946344174444,-0.7429697863324364,0.24260046782222747,-0.048695539444676125
561.000000000059,10662.974170170524,10636.441960600125,10617.049763816969,15.969098049983616,16.174599881047214,13.953225662095921,-0.7266811272066435,0.237495093345772,0.03427931792542216
562.0000000000592,10679.44338579208,10652.616560481189,10631.530500227806,15.552216546087475,16.40698959991628,15.008247159713754,-0.508171664002192,0.23238971886931656,1.0550214980426547
563.0000000000595,10695.437924193546,10669.245729050981,10646.660385417787,15.430567900009738,16.629168569801017,15.251523220238223,-0.11636257961167482,0.22728434437684802,0.24327606052371867
564.0000000000597,10711.097902294263,10685.874897620799,10662.339709711308,15.487850167589777,16.85134753968514,16.107125366834413,0.015483083257034937,0.2221789698843795,0.8556021466898933
565.0000000000599,10726.723822391239,10702.938213381345,10678.694816574494,15.510531562216793,17.063315760555078,16.603088359391478,0.10456105897450525,0.21707359537698243,0.49596299182682035
566.0000000000601,10742.398696893051,10720.001529141917,10695.297904934103,15.668382376188246,17.275283981424405,16.603088359820234,0.39598244861531423,0.21196822086958533,4.380850761732236e-10
567.0000000000604,10758.124885404577,10737.478570595147,10711.850173112169,16.021914958171834,17.477041453238016,16.50144799630464,0.7008356793415165,0.20686284634142038,-0.10164036350745301
568.0000000000606,10774.056218982885,10754.955612048401,10728.309094882088,16.51480082151078,17.67879892505101,16.416395543551214,0.9403122987427892,0.2017574718132554,-0.08505245275187638
569.0000000000608,10790.409307139811,10772.825957696125,10744.900729282175,17.106797448278193,17.870345647731213,16.766873256614804,1.0564717593262718,0.19665209724655247,0.3504777130738371
570.000000000061,10807.289995097093,10790.696303343871,10761.591689961413,17.689411536577495,18.061892370410796,16.615048101845364,1.0074053177926379,0.19154672267984957,-0.15182515476975256
571.0000000000613,10824.72194927221,10808.939531687625,10778.085542545978,18.22205616783151,18.24322834376111,16.372657067286465,0.902399613270881,0.18644134801490364,-0.24239103454802763
572.0000000000615,10842.743934462302,10827.1827600314,10794.392223343164,18.70207977632548,18.424564317110796,16.240704527106516,0.8512297754830432,0.18133597334995774,-0.13195254010265975
573.0000000000617,10861.244916455787,10845.778449571288,10810.791238849739,19.175578150970345,18.59568953989265,16.557326486032945,0.8241472912553487,0.17623059806572933,0.3166219589145094
574.000000000062,10880.280642847827,10864.374139111193,10827.35118332958,19.63237234971708,18.766814762671917,16.562562473642522,0.8119891901817526,0.1711252227805232,0.005235987608633989
575.0000000000622,10899.781392137924,10883.270306891778,10844.303263592714,20.07865093622087,18.896167780589842,17.341598052629056,0.6280504808236096,0.1502391203485577,0.7790355789906656
576.0000000000624,10919.782260608104,10902.166474672376,10862.182397521463,20.329012250093303,19.02552079850319,18.416669804923476,0.29509056178400533,0.12935301791560727,1.07507175247341
577.0000000000626,10940.16197175347,10921.248014830468,10881.29769961035,20.448548596985848,19.081540158090228,19.81393437564871,0.10553856910568173,0.09268618875016443,1.3972645785332138
578.0000000000629,10960.79387419752,10940.329554988559,10901.861543898372,20.53295748720424,19.13755951767266,21.31375553428054,0.09078369490057686,0.056019359584721595,1.4998214135104517
579.0000000000631,10981.516764184498,10959.449800207149,10923.392961260904,20.62420792464985,19.120245218584152,21.74907918882378,0.1234685068714798,0.01935253024694846,0.4353236478797009
580.0000000000633,11002.296083965213,10978.570045425733,10945.040231095869,20.73057214000522,19.102930919491005,21.54546048109662,0.12173225892641769,-0.01731429909082468,-0.20361870772957502
581.0000000000636,11023.176446617612,10997.58232838735,10966.575113100844,20.882836140845658,19.012282961608285,21.524303528862724,0.159252452609973,-0.05398112848793029,-0.02115695217208382
582.0000000000638,11044.178076458782,11016.594611348952,10987.91557341851,21.01852989931809,18.921635003720887,21.156617106461805,0.24913174064869478,-0.09064795788503589,-0.36768642241238975
583.000000000064,11065.308936176194,11035.35226473595,11009.00309088974,21.234022648923705,18.757653386983016,21.018417835982294,0.09260874504101063,-0.12731478731261456,-0.13819927048259253
584.0000000000642,11086.60299607738,11054.109918122922,11029.953793335844,21.19562256791314,18.593671770240427,20.882987056210045,-0.08152764925371102,-0.16398161674019324,-0.1354307797341537
585.0000000000645,11108.094749310238,11072.466274617555,11050.81908316712,21.09293433131085,18.35635649461336,20.847592606353018,-0.38112874928839824,-0.20064844618478853,-0.035394449795804084
586.0000000000647,11129.546452787206,11090.82263111215,11071.770081560282,20.69729278274142,18.11904121898155,21.05440418005712,-0.7850943944393354,-0.23731527562938382,0.20681157398546063
587.0000000000649,11150.78584202358,11108.631023396625,11092.897559494075,20.02736270587205,17.80839228444838,21.2005516876397,-1.3857978721598012,-0.2739821050824366,0.14614750799724469
588.0000000000651,11171.558670325925,11126.439415681052,11113.98021867504,19.06890877808207,17.497743349910436,20.9647666742745,-1.87623857140097,-0.3106489345354895,-0.2357850133704205
589.0000000000654,11191.51702579555,11143.553176437548,11134.930935980077,18.02148893660366,17.1137607564678,20.936667935838468,-2.549797088428866,-0.3473157639902198,-0.028098738320343434
590.0000000000656,11210.430188587403,11160.66693719399,11155.77725474962,16.288674447628935,16.729778163020356,20.755969603239794,-3.559113304647576,-0.38398259344495006,-0.18069833259909066
591.0000000000658,11228.388119374626,11176.939399104704,11176.295157357752,14.26645666547435,16.27246191068034,20.279835612989263,-3.9141603868902175,-0.4206494228936426,-0.47613399029967396
592.000000000066,11244.122416121196,11193.211861015352,11196.328321858142,12.250435778850786,15.815145658335481,19.78649338765118,-3.788703281051416,-0.45731625234233503,-0.4933422259182893
593.0000000000663,11257.847888341026,11208.496356762535,11215.676119672298,10.467065613649229,15.284495747143307,18.698808097475343,-2.9815631648165755,-0.49398308176841293,-1.5206154479160903
594.0000000000665,11269.52327984415,11223.78085250964,11233.595163265183,9.334846365615254,14.753845835946256,17.151693027250055,-1.8204585505380233,-0.5306499111944908,-1.5049412010923056
595.0000000000667,11279.556592312869,11237.930714775874,11250.028416667255,8.783152935166282,14.149862266188634,15.736422403712291,-0.8844345779133999,-0.5673167404772153,-1.3625829200027602
596.000000000067,11288.64766641656,11252.080577042025,11265.050790233408,8.44117935083042,13.54587869643228,14.357730592445048,0.018812369411789966,-0.6039835697568504,-1.2101697612519937
597.0000000000672,11297.336897485933,11265.041409451082,11278.879907639131,8.945836113093009,12.960832409013587,13.390217141674837,0.9869012670947801,-0.5945149285873872,-0.754391479722117
598.0000000000674,11305.826751257737,11278.002241860067,11291.932081929443,9.64342020775367,12.375786121602388,12.671434925776113,1.239616689991104,-0.5850462874148136,-0.8788811402501853
599.0000000000676,11314.969742409867,11289.904189917343,11304.014034391657,10.296092369918918,11.90194805724158,11.345303100362713,1.061192996558383,-0.5294421758858698,-1.7242871055522881
600.0000000000679,11324.820260815635,11301.806137974561,11314.545392531605,10.824907639124309,11.42810999288832,9.932088938214061,0.2559753464769882,-0.4738380643569262,-0.7044010896218773
601.0000000000681,11335.383499388783,11312.871618126248,11324.377012396499,10.445194970927554,11.065480151659624,9.773826441453451,-0.9466883719091912,-0.41823395279086995,-0.25195192780520437
602.0000000000683,11346.188920741044,11323.937098277891,11333.78949225793,9.499793573028736,10.70285031043853,8.875035739720117,-1.9187162980779269,-0.36262984122481373,-1.2898434308850502
603.0000000000686,11356.480883576294,11334.388526970255,11341.995886475375,8.288053114154112,10.451428692344102,7.657371428580021,-1.8472530755593843,-0.3070257296576795,-0.8184113762016654
604.0000000000688,11365.658098826472,11344.839955662594,11349.54336870091,7.754421907507157,10.200007074257323,7.645424487484198,-0.9938112076371427,-0.2514216180905452,0.47590516682176515
605.000000000069,11373.689805560318,11354.899749341886,11357.445028838536,7.366220986914515,10.059793679283098,8.15984825758906,-0.3885648956583754,-0.1958175065304442,0.5096295028984519
606.0000000000692,11381.372292843591,11364.959543021172,11365.813924084669,7.386685302936755,9.919580284316572,8.67496269511716,0.5769553934617795,-0.14021339497034313,0.7937986643606267
607.0000000000695,11388.779653876272,11374.850118133607,11374.96733509152,8.106226463535357,9.890575112430557,9.63185931687639,1.5989498984047212,-0.08460928342623937,0.9568966107222295
608.0000000000697,11396.47402106914,11384.740693246044,11384.94955265115,9.23364755766311,9.86156994055229,10.32348289538058,2.0468912711671883,-0.029005171882135593,0.6006946059242858
609.0000000000699,11404.984980225989,11394.684466237644,11395.128776737562,10.288628682879061,9.943772991604405,9.676122916562704,1.5056583666674161,0.026598939586931387,-1.3739841902370054
610.0000000000701,11414.761243995192,11404.628239229265,11404.468322252294,10.688897440008857,10.02597604266277,9.25837397086274,0.5350009411512189,0.08220305105522203,0.257522654904877
611.0000000000704,11425.14765016975,11414.825491762826,11413.801479396427,10.8348481867057,10.197252533570742,9.452547296726458,0.4661574640227783,0.12673977098314923,0.2662260216002755
612.0000000000706,11436.056069157368,11425.022744296411,11423.859924912544,11.236599645328537,10.368529024480909,10.674107179603627,1.2072190322088736,0.17127649090902922,1.2575332200138467
613.0000000000708,11447.164035475189,11435.593629654817,11435.13785400318,12.159264937830889,10.57088535841806,11.877931942635426,1.5924786825503423,0.18681641242361957,1.1656341650664124
614.000000000071,11458.829904413165,11446.164515013252,11447.204940099711,13.027678093697396,10.77324169235487,12.061101896624464,1.268386098483649,0.20235633393693594,-0.14411043131583995
615.0000000000713,11471.418618891583,11457.135334068447,11459.0966253761,13.496337322303397,10.970819055206594,11.848276894632448,0.6292094950402985,0.1999668483942223,0.09244316471517745
616.0000000000715,11484.73901831693,11468.106153123672,11471.174348327331,13.619310129971135,11.168396418057979,12.31082803280727,0.09542528428768399,0.19757736285150862,0.4670864318389545
617.0000000000717,11498.428604024706,11479.467347933183,11483.703918272346,13.566112236244848,11.361194809521454,12.748311857142784,-0.5388197028329746,0.19518787715738511,0.437483823927425
618.000000000072,11512.317051287717,11490.828542742718,11496.619998592625,12.971961979039602,11.55399320098459,13.07487255400517,-0.5931523250908789,0.1927983914632616,0.27346471881624457
619.0000000000722,11525.929754335295,11502.570555363687,11509.828583326287,12.948900513036206,11.742012620978379,13.434046948343596,0.2668852396701476,0.1904089057284175,0.6182571780080741
620.0000000000724,11538.99484242874,11514.312567984682,11523.437598665945,13.373744486689743,11.93003204097182,13.783983731004621,0.5455636483980414,0.18801941999357338,0.3499367824964325
621.0000000000726,11552.27807652004,11526.425840474134,11537.255117134695,13.532721127396611,12.11327248946402,13.851053206470977,0.23236932998123475,0.1856299342427784,0.06706947537724366
622.0000000000729,11565.957133424688,11538.539112963615,11551.255495691395,13.630566460006229,12.296512937955871,14.141597813861244,0.28707708989601655,0.18324044849198345,0.2602270678335243
623.0000000000731,11579.731135203307,11551.014087378539,11565.460038303601,13.950011160009355,12.47497441493373,14.29570458251794,0.5211657716994847,0.18085096273481366,0.22051403708871184
624.0000000000733,11593.679460683708,11563.489061793487,11579.755742877247,14.276191531568198,12.65343589191124,14.295704564754919,0.5361790281581799,0.17846147697764392,-1.7817678686438178e-08
625.0000000000736,11607.941425267363,11576.31618019085,11594.051447441156,14.592250494687642,12.827118397374058,14.295704563063882,0.41642886795619594,0.17607199122012346,-1.6562690728204438e-09
626.0000000000738,11622.564475202727,11589.143298588242,11608.584066087094,14.816361479374795,13.000800902836524,14.718233750262277,0.3015713284746774,0.17368250546260305,0.3025007112851746
627.000000000074,11637.446842667934,11602.313003025025,11623.398942836497,14.955980965851667,13.169704436793515,14.873961188168213,0.09121966304319698,0.17129301970968827,0.054477197084620635
628.0000000000742,11652.594951855648,11615.482707461833,11638.301363396711,14.943689342121736,13.338607970750148,14.901659215366609,-0.13682208310858443,0.1689035339567735,-0.040403387384252046
629.0000000000745,11667.828510414683,11628.985439995044,11653.210892389803,14.711945972700187,13.502732533221021,14.90668416710709,-0.12009948563679354,0.1665140482137153,-0.007892610690025234
630.0000000000747,11682.959851944393,11642.488172528281,11668.166079287326,14.850546504478684,13.666857095691537,15.025476202785232,0.23731398928422962,0.16412456247065707,0.14938235346500073
631.0000000000749,11697.972976312987,11656.31437521498,11683.300006462456,15.092565742106146,13.826202686709703,15.254014512304808,0.38016465588184384,0.16173507674430315,0.2373707985370424
632.0000000000751,11713.132894069546,11670.140577901708,11698.597290907628,15.323266984899227,13.985548277727508,15.34055437799656,0.3301054353478839,0.15934559101794918,0.08653986560553814
633.0000000000754,11728.589782407935,11684.280692799046,11713.948343851673,15.4915036148137,14.140114897346876,15.36155151013832,0.2615880391013297,0.15695610531855086,0.020997132350277014
634.0000000000756,11744.195441196112,11698.420807696406,11729.30989535955,15.673046263388759,14.294681516965884,15.361551505690592,0.1443608622880427,0.15456661961915258,-4.260400833267423e-09
635.0000000000758,11759.975904771247,11712.865276861668,11744.772897973104,15.76945705998642,14.444469165270739,15.564453721158412,-0.26152064364038896,0.15217713396189608,0.20290221442625364
636.000000000076,11775.905521624998,11727.309746026953,11760.320734134599,15.313699080698786,14.594256813575232,15.42396820593543,-0.8133959336214744,0.14978764830463956,-0.38673602826494524
637.0000000000763,11791.776926266548,11742.049011517645,11775.609452293374,14.767166959830117,14.739265490700083,15.18471049710381,-0.6027221943599399,0.14739816271463801,-0.11035225586490154
638.0000000000765,11807.077170708511,11756.78827700836,11790.78404354084,14.716558937126749,14.88427416782457,15.18506280187822,-0.24541740693908218,0.14500867712463647,0.027400338938352857
639.0000000000767,11821.97990129238,11771.812780882414,11805.967391683873,14.517112361344067,15.02450387406303,15.140811578040596,-0.6231209463489793,0.14261919168143988,-0.2382062806350134
640.000000000077,11836.83114416476,11786.837284756493,11820.880773557907,14.046121931209584,15.164733580301434,14.69443154840972,-0.5269622944682985,0.14022970623839956,-0.3291109736698331
641.0000000000772,11851.335408225725,11802.141530482611,11835.526965287743,13.968731974925065,15.304245726125565,14.683353746345556,0.11896989668187719,0.13987092603123552,0.19094322806589928
642.0000000000774,11865.419371328158,11817.44577620875,11850.306512809093,14.188939235678143,15.443757871949956,14.868737441965742,0.23261577380335083,0.13951214582422874,0.1383913503829642
643.0000000000776,11879.632802911625,11833.032390078493,11865.193649593002,14.234729306613541,15.586613869751357,14.849970621272847,0.05126795455747304,0.14118407181286463,-0.15387204155334852
644.0000000000779,11894.14670272352,11848.619003948259,11879.861888965193,14.219074859209046,15.72946986755302,14.511827729763995,-0.08939829946378577,0.14285599780150054,-0.2901199173038939
645.0000000000781,11908.594656825699,11864.494673667847,11894.20706961396,14.108105494924132,15.875669719593603,14.163189171846845,-0.5492274823738263,0.14452792492109062,-0.41046697040667635
646.0000000000783,11922.999125575348,11880.370343387456,11908.139344095216,13.52677672350473,16.021869571634447,13.656905106097344,-1.0473350578395808,0.14619985204068067,-0.586388822225223
647.0000000000786,11937.171730874199,11896.541756665541,11921.421770969215,12.840978426965586,16.171413278094192,12.995946828473727,-0.8745494431726093,0.1478717792502628,-0.38316774928790465
648.0000000000788,11950.687927535855,11912.71316994365,11934.487121279599,12.678314866744772,16.320956984554204,13.227379679227738,-0.0038528052977887303,0.1495437064598449,0.45773104143551696
649.000000000079,11963.502746190921,11929.187014489147,11947.879190100459,12.95965208004664,16.473844545503567,13.575093275076963,0.43720608537230665,0.15121563370465232,0.35463596350879434
650.0000000000792,11976.411675379968,11945.660859034668,11961.666359403389,13.281385561188644,16.626732106453197,13.954635156053408,0.5963033133242721,0.15288756094945974,0.2838658283985952
651.0000000000795,11989.567822102896,11962.44382255658,11975.801347712977,13.704698589986283,16.782963521921147,14.29381055848167,0.8650707188686998,0.15455948820875387,0.2718160860771901
652.0000000000797,12003.140027599395,11979.226786078516,11990.105394017035,14.246649939276208,16.939194937389363,14.250741050592243,1.0640643612322642,0.15623141546804803,-0.26320124217873136
653.0000000000799,12017.198968467783,11996.32555628588,12004.225496825527,14.921630570805021,17.0987702073705,14.05238734031501,1.4070385311122362,0.15790334272464202,0.01050288376910333
654.0000000000801,12031.784411213182,12013.424326493265,12018.495859793415,15.778002075020717,17.25834547735191,14.503873004335297,1.8203414928372803,0.15957526998123597,0.48292200912479016
655.0000000000804,12047.124225698117,12030.845591095043,12033.345319798136,16.911565883196968,17.42126460178634,15.215201689522104,2.0023525669027125,0.1612471972078835,0.758697852466659
656.0000000000806,12063.439600373906,12048.266855696847,12048.456560243929,17.89418335803159,17.584183726221042,15.08615970309357,1.664323623583423,0.16291912443453102,0.047985761116183974
657.0000000000808,12080.84843137383,12066.017302401611,12064.247899148546,18.57260787114126,17.750446704774326,16.49733416518808,1.1751206323932812,0.16459105149395697,1.412119982088602
658.0000000000811,12099.121450382981,12083.767749106404,12080.966376751627,19.161250014954863,17.916709683327397,16.939621041015407,0.7801037403364443,0.16626297855314073,0.44228687593971744
659.0000000000813,12118.040168510339,12101.848089542087,12098.483839080749,19.444988495857817,18.0803404356919,18.095303616731435,0.589902027779036,0.16494686545875042,1.155682574401854
660.0000000000815,12137.446067577634,12119.928429977796,12116.67631481466,19.785694955009216,18.243971188055706,18.28964785108815,0.8758499571922941,0.16363075236411656,0.19434423437790602
661.0000000000817,12157.250354702337,12138.327423611783,12135.163249903628,20.503453323765264,18.398993633996344,18.684222326855856,1.107821642572139,0.15932659915218295,0.39457447579046334
662.000000000082,12177.473186899975,12156.726417245794,12153.825065957157,21.012416419533405,18.554016079936275,18.639409780186092,0.975363596649082,0.15502244594024933,-0.0448125466579235
663.0000000000822,12198.331095749349,12175.426847464958,12172.816173877358,21.46470715033563,18.70043021917257,19.342806060214986,0.5856030881615424,0.15071829258807787,0.703396280030798
664.0000000000824,12219.71324080351,12194.127277684147,12192.066986637936,21.59420807540522,18.846844358408156,19.15881946093673,0.10051754805611995,0.1464141392359064,-0.18398659926289532
665.0000000000827,12241.481021137677,12213.111927874985,12211.376725004944,21.505572759998113,18.98465019084432,19.460657273075782,-0.06899034525253779,0.1421099858358407,0.3018378121554176
666.0000000000829,12263.330076562528,12232.096578065846,12230.798106384807,21.47423250020329,19.122456023279767,19.382105486651383,-0.04765792639804063,0.137805832435775,-0.07855178640889293
667.0000000000831,12285.107641403554,12251.34823161471,12250.19419183084,21.435419820171187,19.251653548872532,19.410065405392015,-0.016416675753132798,0.13350167901407434,0.027959918705884303
668.0000000000833,12306.855873043069,12270.599885163598,12269.592032627255,21.430572699994293,19.380851074464573,19.38561618742735,-0.005042245373990689,0.12919752559237369,-0.024449217953816126
669.0000000000836,12328.520535570031,12290.101325456784,12288.921160448728,21.407364344171317,19.501440293192605,19.27263945551896,0.0042223549478746175,0.1248933721600082,-0.11297673188375236
670.0000000000838,12350.20533659217,12309.60276574999,12308.404999887602,21.39940318445623,19.622029511919916,19.695039422243283,-0.003733390791886589,0.12058921872764274,0.42239996675440006
671.000000000084,12371.893196685927,12329.336776173759,12328.045433978019,21.42512508928294,19.73401042377354,19.585828758582792,-0.007151951970156795,0.11628506529044103,-0.10921066365596822
672.0000000000842,12393.581038386299,12349.070786597546,12347.75404433285,21.430615759020274,19.845991335626444,19.831391951083678,-0.03397996194296688,0.11198091185323934,0.24556319251737488
673.0000000000845,12415.245698504152,12369.020150538145,12367.701259990434,21.374219316097317,19.94936394060406,20.063039364088016,-0.0999986675017117,0.10767675841523168,0.23164741302216654
674.0000000000847,12436.912946033326,12388.969514478762,12387.905854490278,21.26322464971927,20.052736545580938,20.346149635602078,-0.07634403995920824,0.10337260497722402,0.2831102715248545
675.0000000000849,12458.53196121153,12409.117015322447,12408.26388471508,21.270007105007306,20.147500843687645,20.369910813988078,0.02693352717707528,0.09906845154177189,0.023761178389521975
676.0000000000852,12480.093844744242,12429.264516166148,12428.965508292555,21.302396574875527,20.24226514179362,21.03333634096124,0.037867738734256,0.09476429810631976,0.6634255269227717
677.0000000000854,12501.641787898981,12449.592937299185,12449.99884463358,21.26668367998569,20.32842113304087,21.033336341075707,-0.002899770547647214,0.09046014467659041,1.162651296182736e-10
678.0000000000856,12523.223537113101,12469.921358432237,12471.032180974777,21.257592040457173,20.41457712428738,21.033336341306793,0.004926447526268001,0.08615599124686107,2.3111980163731408e-10
679.0000000000858,12544.764813957181,12490.413483240929,12492.031495003346,21.31619711456521,20.492124808693013,20.965291715813393,0.14246767542022964,0.0818518378260513,-0.06804462548826097
680.0000000000861,12566.343115077098,12510.905608049634,12512.938984403434,21.466796352788073,20.5696724930979,20.849687084340353,0.33405724644132206,0.07754768440524148,-0.11560463148069174
681.0000000000863,12587.985533005982,12531.544219920317,12533.832288230842,21.764795361163728,20.6386118706864,20.936920570474857,0.5278047226040824,0.0732435309966764,0.08723348613212689
682.0000000000865,12609.766086682148,12552.182831791013,12554.90875622195,22.05909968363449,20.707551248274154,21.216015411730634,0.4755547305315723,0.06893937758811129,0.279094841259086
683.0000000000867,12631.801939079569,12572.950714110091,12576.28705476983,22.30184488166971,20.767882319077156,21.540581683976715,0.18078994925430625,0.06463522419536234,0.3245662722234248
684.000000000087,12654.244785020192,12593.718596429177,12598.034394151286,22.24667395808531,20.828213389879412,21.954097078923475,-0.1200339085237034,0.060331070802613386,0.41351539493314876
685.0000000000872,12676.736043429159,12614.598532583113,12620.33402308906,22.071872218572295,20.87993615393696,22.645160796666158,-0.2232534297156351,0.05602691742988876,0.6910637178302866
686.0000000000874,12699.186781754812,12635.47846873706,12642.97918388592,21.989693064335675,20.93165891799376,22.645160797035967,-0.09869977981944775,0.05172276405716412,3.691112504636716e-10
687.0000000000877,12721.509472116612,12656.45324211242,12665.658549730486,21.948552434440614,20.97477337535897,22.713570892091482,-0.054164450041131885,0.04741861071099278,0.06841009505413108
688.0000000000879,12743.644833129902,12677.428015487787,12688.14237559095,21.89392481486221,21.017887832723424,22.25408082882738,-0.44429185137697574,0.04311445736482144,-0.4594900632625302
689.0000000000881,12765.864196801982,12698.480409471267,12710.396456419561,21.337476757705055,21.052393983477316,22.254080828381017,-1.1736968081495895,0.038810304059164136,-4.434944822278698e-10
690.0000000000883,12787.860153871852,12719.532803454751,12732.650537248655,20.397427815696275,21.086900134230454,22.25408082980586,-1.4867177658684496,0.03450615075350684,1.4256868746011295e-09
691.0000000000886,12809.149267893346,12740.64560143328,12754.904618078255,19.87099984164689,21.112797978526835,22.254080829372523,-0.8066060786339531,0.030201997524749745,-4.385710325286e-10
692.0000000000888,12829.586812061896,12761.758399411812,12777.318319240063,19.72306274062319,21.13869582282245,22.573321494278428,0.007004688630955816,0.025897844295992657,0.31924066527358075
693.000000000089,12849.575088259266,12782.914384773037,12799.891640734273,19.9448321009257,21.155985361220637,22.57332149412387,0.4067970692283026,0.021593691346895053,-1.7440065412162953e-10
694.0000000000892,12869.560921379649,12804.070370134263,12822.464962227948,20.283158327147806,21.173274899618335,22.573321493236925,0.5594252365387499,0.017289538397936354,-7.966678700337843e-10
695.0000000000895,12889.833430309327,12825.255439099492,12845.038283721111,20.68208637225626,21.18506896522411,22.573321493070573,0.6548034536117203,0.014541802001733856,-1.783243290235374e-10
696.0000000000897,12910.462569173653,12846.440508064723,12867.611605214126,21.062618079316874,21.19686303082968,22.573321492938952,0.7125761854578105,0.011794065605670968,-1.439938741214843e-10
697.0000000000899,12931.48363632061,12867.646782521213,12889.86397175049,21.485117722722954,21.206274456486327,21.931411579697183,0.7247005443426177,0.010602745631106551,-0.641909913376055
698.0000000000902,12952.924631415335,12888.853056977705,12911.701205015519,21.837653306662737,21.215685882142765,21.743054950344213,0.6559425018698206,0.009411425656542134,-0.18835662935498243
699.0000000000904,12974.78594254528,12910.075771645832,12933.444259965769,22.1957580801733,21.222714668123857,21.743054950143247,0.5978792927819249,0.008220105818762372,-2.0413825288463467e-10
700.0000000000906,12997.001854212369,12931.298486313963,12955.187314915825,22.53143661363537,21.22974345410473,21.74305494997124,0.04878183795230904,0.007028785980982611,-1.7196743464151063e-10
701.0000000000908,13019.607036516134,12952.532875914523,12976.93036986572,22.131493313405805,21.23438960055541,21.743054949815775,-0.6962113871171044,0.005837466215774328,-1.4773854411434633e-10


==> data/7050_sres100_sigma015.csv <==
t,preced_s,planned_s,actual_s,preced_v,planned_v,actual_v,preced_a,planned_a,actual_a
0.0,0.0,-30.0,-30.0,30.67329477971975,25.0,25.0,0.3164140603205436,0.590615374529575,0.0
0.9999999999999999,30.901639449886716,-4.442328817961938,-4.709716876683332,30.90011901257717,25.557671182038064,25.580566246769727,0.3177446522869749,0.5741432782838202,0.5805662471141331
2.0000000000000004,61.95086709965837,21.11534236407614,21.200969915261553,31.10739215370777,26.11534236407613,26.24080733716475,0.324839882298262,0.5576711820380652,0.6602410905043238
3.0000000000000013,93.27006479239941,47.75541171769885,47.68004486056055,31.301191190376915,26.640069353622685,26.71734255131397,0.24136612849951264,0.5411990857923102,0.47653520946302913
4.000000000000002,124.80121080808026,74.39548107132154,74.78089775734486,31.44158347377545,27.16479634316924,27.484363252087945,0.1299691732886093,0.5247269895465554,0.7670206681597839
4.999999999999998,156.50706043840177,102.05206021153357,102.52009812496787,31.54290811773149,27.656579140212123,27.994037483437566,0.08703144549470446,0.5082548932947194,0.5096742319812294
5.999999999999995,188.3120667603142,129.7086393517456,130.7549964315623,31.58567070121593,28.148361937255004,28.475759128301068,0.08923413228954534,0.4917827970428834,0.4817216411651593
6.999999999999991,220.18872067225283,158.31583989353908,159.3940764705672,31.71291642734569,28.607200541793592,28.802400950787728,0.19016201427307808,0.475310700790737,0.3266418246762897
7.999999999999988,252.12071020805848,186.92304043533255,188.287170257106,31.906401136840593,29.06603914633218,28.983786622287937,0.28058974102693285,0.4588386045385906,0.18138567149760731
8.999999999999984,284.1657344436567,216.41497399370587,217.50811517547785,32.10835902,29.491933558373418,29.45810321380383,0.3500263272169443,0.4423665082899136,0.4743165900840552
9.99999999999998,316.4518737685351,245.9069075520792,247.23115437050933,32.353094000824115,29.917827970414653,29.987975178450952,0.3687540896023676,0.4258944120412366,0.5298719695827282
10.999999999999977,348.92296424339946,276.217685742051,277.398321080358,32.58850827084067,30.31077818997194,30.346358241269026,0.3472216392151584,0.4094223157992651,0.3583830628662849
11.999999999999973,381.71290485846026,306.5284639320229,307.8155143916789,32.787113880075864,30.703728409529237,30.488028381359612,0.26872496241087396,0.39295021955729353,0.14167013987126265
12.99999999999997,414.70072300391894,337.5921983686451,338.4345939632997,32.92013282437911,31.063734436622312,30.750130761915663,0.12906339753156795,0.3764781233251858,0.26210238062575303
13.999999999999966,447.8970044831356,368.6559328052673,369.8677512778791,32.98868642036588,31.42374046371539,32.043981637816835,0.03686645910871285,0.3600060270930781,1.1055686493776473
14.999999999999963,481.21193677266876,400.40673510363786,402.03581673088826,33.01391530000001,31.75080229837075,32.29214926820326,-0.002177774128979724,0.3435339308742176,0.2481676303922374
15.99999999999996,514.5419683904242,432.15753740200853,434.43105825592613,33.01473632122197,32.077864133026104,32.498333781873676,-0.017299148298149176,0.327061834655357,0.20618451367064702
16.99999999999997,547.8872279453852,464.5295191772871,467.10505561683834,32.96828263839716,32.371981775278186,32.84966093982985,-0.028174675985666735,0.31058973845372084,0.3513271576147355
17.999999999999986,581.2403077262273,496.90150095256575,500.60728607018507,32.936547300646055,32.666099417530276,34.05341611758089,-0.012519439898742253,0.29411764225208464,0.9453919492037736
19.0,614.536932566898,529.8287738199898,534.6669570044992,32.94546381716597,32.92727286742357,34.06592575103232,-0.0012156006939397,0.2776455460726842,0.012509633410812937
20.000000000000014,647.8347229599135,562.7560466874138,569.0889710018469,32.935517829009896,33.18844631731686,34.674294689304894,0.004201193179631668,0.26117344989328384,0.3618947879951117
21.00000000000003,681.1190748937233,596.1727222623233,603.7757231130533,32.97505531706247,33.41667557490909,34.69920953337806,0.02281136027155693,0.24470135374275703,0.024914843929144784
22.000000000000043,714.4091876374019,629.589397837233,638.3953837272651,33.02875010935531,33.64490483250132,34.54011169521434,0.0412509522742286,0.22822925759223023,-0.15909783785557313
23.000000000000057,747.7486486115686,663.429587735103,672.8812057947018,33.083895536213554,33.84018989786964,34.431532439664686,0.037128267096696664,0.21175716148027446,-0.10857925548296912
24.00000000000007,781.0966397877115,697.2697776329732,707.2325856174876,33.12287524436849,34.03547496323797,34.27122720589609,0.032607732130200594,0.19528506536831866,-0.1603052337937899
25.000000000000085,814.5351977847996,731.4675934694662,741.4854336207352,33.13982171946604,34.19781583649264,34.2344688005625,0.04027164994435717,0.1788129693114912,-0.036758405434170374
26.0000000000001,848.0087668208795,765.6654093059594,775.7904969628845,33.17473284619732,34.360156709747294,34.375657884299414,0.013342965836879871,0.16234087325466373,0.14118908482806433
27.000000000000114,881.5383685347772,800.1549626970253,810.0783335693225,33.163768800797506,34.48955339106537,34.20001532857277,0.001420721332068035,0.1458687772863686,-0.175642555727557
28.000000000000128,915.093980548682,834.6445160880913,844.269835176961,33.196764555743336,34.61895007238344,34.182987886699166,0.008817235693090711,0.1293966813180735,-0.017027441882360463
29.000000000000142,948.5998566500724,869.3599186501934,878.4840520850264,33.20014793413908,34.71540256210176,34.24544592940927,0.009269410755642317,0.11292458551819223,0.062458042649367086
30.000000000000156,982.1405469810868,904.0753212122956,912.617858240144,33.177848705334405,34.81185505182007,34.02216638083408,0.005524597910329577,0.09645248971831097,-0.22327954854522558
31.00000000000017,1015.6606458361223,938.9506845630624,946.5358091331373,33.20857853655657,34.87536335076629,33.81373540516265,-0.0041294624607904435,0.07998039433226342,-0.20843097564133012
32.000000000000185,1049.1957185821145,973.8260479138293,980.3439803562501,33.17663303654933,34.93887164971251,33.802607041061975,-0.022296874205143306,0.06350829894621586,-0.01112836410044196
33.0000000000002,1082.7646331408025,1008.7954836750712,1014.0646574430053,33.14194019658961,34.969435761241456,33.638747132454334,-0.010824099150032705,0.04703620523757966,-0.16385990858873412
34.00000000000021,1116.2424572470006,1043.7649194363132,1047.7819079920619,33.12545145906595,34.999999872770395,33.79575396564402,-0.001426874961572161,0.030564111528943706,0.15700683315086272
35.00000000000023,1149.7422212626775,1078.764919368102,1081.573666808105,33.11230339100812,34.99999993178831,33.787763666441656,-7.202670297138636e-05,0.015282085273425857,-0.007990299202915456
36.00000000000024,1183.2278157718654,1113.7649192998908,1115.3892776633936,33.11068341412843,34.99999999080622,33.84345804412956,-3.990132218470911e-07,5.901791170010035e-08,0.055694377672391
37.000000000000256,1216.6843216095267,1148.764919290698,1149.332980579624,33.12502650000002,34.999999990806344,34.04394778828729,1.6569052894167247e-07,2.9509021483061146e-08,0.20048974402798175
38.00000000000027,1250.1543699670888,1183.7649192815045,1183.4759162553714,33.133048984943926,34.99999999080648,34.24192356315161,5.1464194296365727e-05,1.3126602944054575e-13,0.1979757747025489
39.000000000000284,1283.6246964329425,1218.7649192688625,1217.5989063523791,33.15482052400884,34.99999998735743,34.00405663087874,0.001200980103015503,-1.7244624805363269e-09,-0.23786693223382496
40.0000000000003,1317.1169001730004,1253.7649192562205,1251.65718882506,33.17625616413284,34.99999998390836,34.1125083144646,0.0028863353384152197,-3.4490583343641767e-09,0.10845168353788039
41.00000000000031,1350.6374729517697,1288.7507968154816,1285.8176812246986,33.19928195711855,34.9858775592607,34.20847648479342,0.00044215839657179174,-0.007061214048364292,0.09596817027932687
42.00000000000033,1384.1935499037827,1323.736674374743,1320.106757151188,33.16113763999999,34.97175513461302,34.3696753681019,-0.008996161402975175,-0.014122424647673328,0.16119888305427843
43.00000000000034,1417.742269931289,1358.6613629030721,1354.427829577028,33.11597799016602,34.92468852832903,34.2724694835867,-0.02687920832285355,-0.030594515465830537,-0.09720588448704401
44.000000000000355,1451.2542728002709,1393.5860514314018,1388.5997750666054,33.07946725875861,34.87762192204504,34.071421495580545,-0.022544073612406738,-0.04706660628398775,-0.2010479879698256
45.00000000000037,1484.675116503678,1428.3836625572744,1422.6727994231364,33.04447088000002,34.79761112587217,34.07462721747852,-0.2742818410679043,-0.0635387012284273,0.003205721893360076
46.000000000000384,1518.0835148426722,1463.181273683147,1456.767635986843,32.69937270038856,34.7176003296993,34.11504590993237,-1.2977725295718716,-0.08001079617286683,0.040418692452010026
47.0000000000004,1551.4491267839503,1497.785919025376,1490.81541280084,31.429630506966653,34.604645342228366,33.98050771808098,-1.8008404452517839,-0.09648289182190614,-0.1345381918023717
48.00000000000041,1584.0954719653332,1532.3905643676046,1524.666291539381,30.729275884174818,34.49169035475741,33.72124975904831,-1.2089119428423292,-0.11295498747094546,-0.25925795891039716
49.000000000000426,1615.6431967792294,1566.7363555431075,1558.2690135837108,30.30553542022304,34.34579117550234,33.484194329640594,-0.5797056647255093,-0.1294270833630074,-0.2370554293174987
50.00000000000044,1646.5608063237332,1601.0821467186104,1591.6289059715211,30.1736290664139,34.19989199624727,33.235590446006924,-0.13651493835928602,-0.14589917925506934,-0.24860388356172464
51.000000000000455,1677.1285986804278,1635.1031953435881,1624.9056282527613,30.117450492511768,34.02104862497714,33.317854116606156,-0.03536184826992278,-0.16237127526259984,0.08226367093901665
52.00000000000047,1707.6119760154431,1669.1242439685657,1658.0644729350315,30.052227562462335,33.842205253707,32.99983524793663,0.004097457018862457,-0.1788433712701303,-0.3180188686632274
53.00000000000048,1738.0393726933837,1702.7546616588484,1690.9907463643797,30.056840343625648,33.63041769028222,32.85271161075533,0.22221568457871443,-0.19531546734745697,-0.14712363718758203
54.0000000000005,1768.4111895171923,1736.385079349131,1723.7990155444645,30.361214923457027,33.41863012685743,32.76382674940976,0.5194972712439268,-0.2117875634247836,-0.08888486135712499
55.00000000000051,1798.8391453559755,1769.5589777202965,1756.590292337249,30.703969260104593,33.17389837116502,32.818726836148876,0.6260330489706327,-0.22825965955859873,0.054900086714868145
56.000000000000526,1829.6511755817571,1802.732876091462,1789.338999971415,31.09699323733907,32.929166615472596,32.678688432180294,0.7070317983433092,-0.24473175569241382,-0.140038403978038
57.00000000000054,1860.7763460612687,1835.384366758828,1822.0324015467934,31.566174067248166,32.65149066736532,32.70811471856671,0.6144567077903077,-0.26120385189984474,0.029426286365186446
58.000000000000554,1892.3210711946845,1868.0358574261934,1854.4384339039943,31.77047029411296,32.37381471925803,32.10394999586129,0.05814255533369552,-0.2776759481072757,-0.6041647226365912
59.00000000000057,1924.2665404619622,1900.0990520044666,1886.4539935561588,31.5375209439657,32.063194578272466,31.92716930846873,-0.6022447423480369,-0.2941480445464242,-0.17678068738550842
60.00000000000058,1955.8793636328303,1932.162246582739,1918.3270413494552,31.018765527359456,31.752574437286878,31.81892627812457,-0.9689209169369143,-0.31062014098557345,-0.10824303034214944
61.0000000000006,1987.1844693509702,1963.5686624016507,1950.0271573831762,30.39665987611112,31.406415818910915,31.58130578931954,-0.8528701110818069,-0.32838937968077203,-0.23762048879651912
62.00000000000061,2018.3725036395379,1994.9750782205617,1981.4041187174744,30.141368435217725,31.060257200534924,31.172616879297117,-0.31206598120655465,-0.34615861837597256,-0.40868890996906937
63.000000000000625,2049.0030906992333,2025.6474280002467,2012.4135986724202,30.091505821216362,30.672349779684545,30.846343030603677,-0.048129130856214244,-0.36703301961317947,-0.3262738486696106
64.00000000000064,2079.4306257769513,2056.3197777799314,2043.1113329051846,30.061018998761167,30.284442358834138,30.549125434930115,-0.09220984359018022,-0.3879074208503876,-0.29721759565707545
65.00000000000058,2109.8159518768475,2086.1709478723824,2073.4045982880734,29.923082624316834,29.8511700924523,30.037405330898764,-0.35864636351426,-0.41058984361613027,-0.5117201038944487
66.00000000000053,2140.2222751436616,2116.022117964833,2103.237132803356,29.576445172241495,29.41789782607044,29.62766369968011,-0.667628926004302,-0.43327226638187294,-0.4097416311875756
67.00000000000047,2170.419692331823,2144.961378676644,2132.602610673623,29.116974519749977,28.939260711812665,29.103292040910215,-0.8431404685338139,-0.4559546903198423,-0.5243716586316655
68.00000000000041,2200.2666115310144,2173.9006393884547,2161.611283942369,28.639629116222327,28.46062359755487,28.914054496592982,-0.9882389543927419,-0.47863711425781164,-0.18923754429568407
69.00000000000036,2229.6444716639194,2201.8372610235624,2190.202019672321,28.01302422106218,27.936621635108928,28.2674169633544,-1.0576940376894786,-0.5013195383518961,-0.6466375331324252
70.0000000000003,2258.463198513605,2229.773882658669,2218.4299558133957,27.422195693842756,27.412619672662974,28.188455318798912,-0.8928669651377844,-0.5240019624459806,-0.07896164455205308
71.00000000000024,2286.665920172021,2256.6171355205715,2246.3929968842276,27.04629042789435,26.843252861903323,27.737626822890263,-0.5339682430354019,-0.5466843866028335,-0.45082849585460616
72.00000000000018,2314.274045368509,2283.460388382473,2273.722209861805,26.823892062670822,26.273886051143663,26.920799132351064,-0.4314279522737622,-0.5693668107596863,-0.8168276903112941
73.00000000000013,2341.5771023614175,2309.119542774468,2300.3691181881504,26.507616876833836,25.65915439199629,26.373017520359188,-0.7041444342476452,-0.592049234953548,-0.5477816119459084
74.00000000000007,2368.662588670102,2334.7786971664627,2326.4426803129163,26.006349650618844,25.044422732848915,25.774106729192066,-0.9202151661770704,-0.6147316591474097,-0.5989107911177598
75.00000000000001,2395.3545056252588,2359.1630233917253,2351.864221868127,25.485761596737003,24.38432622526421,25.06897638130007,-1.0912413312843818,-0.6374140833660744,-0.7051303477184125
75.99999999999996,2421.5223426092734,2383.547349616988,2376.5006914387845,24.642221001324817,23.724229717679506,24.203962760066297,-1.7793526532651294,-0.6600965075847393,-0.8650136211043592
76.9999999999999,2447.100695874889,2406.5661179786116,2400.2125774246283,23.47843181114357,23.01876836162463,23.219809211639635,-2.383899166915599,-0.6827789318198266,-0.9841535484830132
77.99999999999984,2471.713649212066,2429.584886340235,2423.156403101171,22.05330664566541,22.313307005569754,22.667842141526755,-2.8655947161129416,-0.705461356054914,-0.5519670699248284
78.99999999999979,2495.095826344767,2451.1473671412577,2445.4801947628202,20.46964601496042,21.56248080102428,21.97974118164327,-2.7977610903399848,-0.7281437803002162,-0.6881009599433829
79.99999999999973,2516.932419089864,2472.7098479422807,2466.9588025719413,19.261095961173492,20.811654596478796,20.977474436720264,-1.9885836794215757,-0.7508262045455184,-1.002266744655739
80.99999999999967,2537.2097583674818,2492.7253114857112,2487.3827172043502,18.533169937671346,20.015463543431654,19.870354828091482,-1.4759343996136753,-0.7735086287963556,-1.1071196086285136
81.99999999999962,2556.4241582660215,2512.740775029142,2506.8352945743286,17.714781221128167,19.219272490384498,19.034799911843912,-1.6443469989676307,-0.7961910530471928,-0.8355549162768499
82.99999999999956,2574.9326830311975,2531.1184916179736,2525.5836278704696,16.74407990815087,18.377716588832527,18.46186668044881,-1.8693671945960877,-0.8188734772996091,-0.5729332313878576
83.9999999999995,2592.5454619448524,2549.4962082068046,2544.183967691569,15.72756219673641,17.536160687280535,18.738812961753677,-1.8546603767179526,-0.8415559015520253,0.27694628131187926
84.99999999999945,2609.157096174071,2566.1454481440323,2562.495596292631,14.852367497926194,16.649239937228728,17.88444424037089,-1.5143223659315985,-0.8642383258019464,-0.8543687213864737
85.99999999999939,2624.71987780426,2582.79468808126,2580.202263613248,14.186262598827177,15.762319187176898,17.528890400913983,-1.6528052238591886,-0.8869207500518673,-0.35555383932535395
86.99999999999933,2639.5265891470312,2597.6247216699003,2597.30970659773,13.073464443803,14.830033588640486,16.68599556798137,-3.191545533872728,-0.9096031742941717,-0.8428948332558117
87.99999999999928,2653.5844538715037,2612.454755258539,2613.275837515005,10.64939352497331,13.897747990104047,15.24626626605256,-4.76847315151746,-0.9322855985364761,-1.4397293032935772
88.99999999999922,2666.0895508025483,2625.3748528016554,2628.1840152825084,8.020087954251917,12.920097543116356,14.563359743884263,-4.485673898761755,-0.9549680227621175,-0.7502017294264363
89.99999999999916,2675.9584376513812,2638.2949503447703,2642.1800746131294,6.19580599937767,11.942447096128635,13.342058426515775,-3.0063720564557945,-0.9776504469877588,-1.399604333493255
90.9999999999991,2683.3379938612247,2649.2143821455484,2654.8246994286565,5.164208216087805,10.919431800778117,12.027108096667803,-1.4181187447211385,-1.000332871169175,-1.0173141726232595
91.99999999999905,2689.1153827355615,2660.133813946325,2666.0717091121533,4.85893069007495,9.896416505427565,10.466911273125739,-0.6071372787325645,-1.023015295350591,-1.5601968194294267
92.99999999999899,2694.1731649625494,2668.9618503328147,2675.5962342400567,4.591835271161011,8.828036386489202,8.582138981570244,-0.7990949036453727,-1.045697707144516,-1.8847722929967325
93.99999999999893,2699.000605822783,2677.789886719302,2683.269517972307,3.777567411364274,7.759656267550798,6.712127468312296,-0.9619399537820401,-1.0683801189384408,-1.8991499311780038
94.99999999999888,2703.3930069448684,2684.5328215431646,2689.228493534889,3.5446694195559423,6.742934823861317,5.359654280263327,-0.40309662977096433,-1.0425507813140034,-1.0980775458276417
95.99999999999882,2707.114753183784,2691.2757563670243,2694.0815396321727,3.375066175917622,5.726213380171891,4.346437915008435,-0.4447757377436308,-1.0167214436895144,-1.0132163636906553
96.99999999999876,2710.6890142504335,2696.1339304529884,2698.1022812374463,2.912464368835532,4.858174085963401,3.645393474003659,-0.958880503493053,-0.942380368949016,-0.901473656095109
97.9999999999987,2713.991517909413,2700.992104538951,2701.263074147022,2.281273301667397,3.990134791755086,2.7101112631980957,-1.1860535197996442,-0.8680392942084606,-0.8035558728085224
98.99999999999865,2716.7140664337758,2704.2628821860962,2703.6226473868815,1.6107656829929464,3.270777647144268,2.081254728311113,-1.0068430264380361,-0.7936982194096158,-0.4422801514589124
99.9999999999986,2718.8035326921217,2707.533659833239,2705.579973928777,1.210117280039598,2.5514205025336425,1.880445067062882,-0.496651336022209,-0.719357144610771,-0.06447592378024763
100.99999999999854,2720.3387441913965,2709.5144053407425,2707.4601443515207,1.031932104377769,1.9807455075027551,1.910864799119038,-0.1428248652382312,-0.6450160698207974,0.0776863944889981
101.99999999999848,2721.5379126696084,2711.4951508482445,2709.3787196722424,1.006426487408141,1.4100705124720772,1.9338510735679113,0.08975576892340292,-0.5706749950308236,0.03833798780889959
102.99999999999842,2722.5690373201824,2712.7356029669027,2711.3392857691942,1.189475240131293,1.2404521186578619,2.0095368681592394,0.3327237361019756,-0.37014669442247916,0.1355816980522162
103.99999999999837,2723.6902647318543,2713.9760550855603,2713.4434892123763,1.4770234617346243,1.0708337248442563,2.215609378230613,0.8943540350888955,-0.16961839381394275,0.22945989652123178
104.99999999999831,2724.974530159716,2715.5949111110162,2715.69776049103,2.2707441883016553,1.6188560254554518,2.2541884179907963,1.4654696808936076,0.18920195339878532,-0.1379087016343324
105.99999999999825,2726.7898699772736,2717.2137671364726,2717.8188884541078,3.106366455466788,2.16687832606782,1.9999560570534858,1.3731360112363982,0.548022300611772,-0.17888248421643604
106.9999999999982,2729.421298450501,2720.193237989025,2719.8461992948905,3.7301589918945055,2.979470852553354,2.0917490546333446,1.14507967458435,0.6803074135489824,0.1657370953023523
107.99999999999814,2732.850539475687,2723.17270884158,2721.9964070857604,4.341012709477427,3.7920633790393516,2.2086665271366837,1.3031928988395558,0.8125925264857969,0.11691747256330146
108.99999999999808,2736.823873471897,2727.5246548521154,2724.2478713749206,5.1357427163221,4.351946010537275,2.2942620511870375,1.219037273822525,0.6862375789920063,0.08559552405830242
109.99999999999802,2741.5249142812727,2731.8766008626535,2726.7147186537854,5.649458846940077,4.911828642034728,2.6394325065404036,0.8536118750397075,0.5598826314977343,0.3451704553503603
110.99999999999797,2746.934941933385,2737.083796160824,2729.8210730482992,6.057648808049981,5.207195298171882,3.5732762825006774,0.712667537868086,0.4276246438173358,0.9338437760331432
111.99999999999791,2752.79136980732,2742.290991458996,2733.966714139506,6.459456720667641,5.502561954308515,4.718005900228968,0.680534254260474,0.29536665613692553,1.1447296186377596
112.99999999999785,2759.0384927000714,2747.8125980241434,2739.101813464581,6.8198681546053885,5.521606565148327,5.55219275010848,0.5237921905551729,0.1572056334882389,0.8341868503688051
113.9999999999978,2765.6637660707306,2753.3342045892914,2744.9278734549193,7.101873439011949,5.540651175987562,6.099927230539115,-0.5130550762866273,0.019044610839539948,0.5477344802903807
114.99999999999774,2772.680896858003,2758.617578330405,2751.213087548976,6.05394838364711,5.283373741113712,6.4705009571129155,-2.584082573072715,-0.11911641201730627,0.3705737245152736
115.99999999999768,2779.6626166249694,2763.9009520715176,2757.7713405351087,4.20513134423459,5.026096306239254,6.503721797093146,-3.446385453883738,-0.2572774348741525,-0.32129130423259855
116.99999999999763,2785.1694093365877,2768.3934488970585,2764.0079439018564,2.4676474654446676,4.492496825540609,5.936016863166778,-3.162376696632737,-0.3954384577865664,-0.6579836426203762
117.99999999999757,2788.8361408444625,2772.8859457225976,2769.579760746636,1.043931513217601,3.958897344841323,5.18362365885491,-2.2333022900111414,-0.5335994806989802,-0.8162155845094616
118.99999999999751,2790.7842566982076,2776.034921540896,2774.224279344282,0.0,3.1489758182970604,4.11253687157651,-0.7899516353825153,-0.6717605036218046,-1.0710531896235813
119.99999999999746,2791.5313476592546,2779.1838973591907,2777.7270135262875,0.0,2.3390542917521255,2.9870651981983674,0.34653998157900245,-0.8099215265446291,-0.7799220547884032
120.9999999999974,2791.7887700199863,2780.852189453905,2780.3646109732645,0.5436354036653094,1.6682920947122735,2.379945134381315,0.5127718602134371,-0.7403418617924395,-0.48023992694827145
121.99999999999734,2792.263970997547,2782.5204815486154,2782.4232064983817,0.8603517986336356,0.9975298976727751,1.6918566649671465,0.4469451900546217,-0.6707621970397214,-0.830510135518489
122.99999999999729,2793.0583454041634,2783.4953793996488,2783.7150984245254,1.100342777871137,0.9748978510316142,0.980734570605709,0.3185708727068234,-0.34669712184036783,-0.40439062952446697
123.99999999999723,2794.04867763307,2784.4702772506803,2784.6386331454373,1.2611121199999078,0.9522658043921756,0.9387423121485404,0.1325944474195952,-0.022632046640337862,0.12192646061212926
124.99999999999717,2795.2744604029067,2785.640333285482,2785.635042578812,1.2750010200000337,1.1700560348016373,1.0546299036315765,0.05056715364335059,0.0975790918850104,0.12864730260094875
125.99999999999712,2796.557241483475,2786.8103893202842,2786.7649076873454,1.3512856868009842,1.3878462652117658,1.215061389878888,0.11194177591295376,0.21779023040979376,0.19282881565295587
126.99999999999706,2797.9285969279476,2788.2521029341115,2788.0644621763918,1.4583344999997019,1.4417136138280453,1.3701665051351384,0.07502965873499517,0.1358287895132162,0.10814216116931982
127.999999999997,2799.3590496342686,2789.69381654794,2789.4920634648165,1.4722234000001666,1.4955809624438519,1.4586792602369554,0.015261157516764372,0.05386734861605541,0.022689140232339738
128.99999999999696,2800.866125963936,2791.191427203734,2790.9308794024805,1.4207821933082299,1.4976106557940345,1.4162662123366192,0.0011037483230710832,0.027948520982997372,-0.043549381949893017
129.9999999999969,2802.3936819589976,2792.689037859527,2792.3370948184197,1.3961980920802084,1.499640349144062,1.4018147738186424,0.0069546090660284,0.0020296933501077435,0.010590887472172456
130.99999999999685,2803.8506424406364,2794.2087474071386,2793.765164907273,1.4777789599997584,1.519709547610823,1.4638245854757683,0.018085058947828567,0.011049445908394333,0.08209189925242316
131.9999999999968,2805.3731130422407,2795.7284569547496,2795.2666845846397,1.5420647929859037,1.5397787460776398,1.53464734446451,0.005295443945203799,0.02006919846678916,0.05776038495257961
132.99999999999673,2806.969104994122,2797.3235811726063,2796.830338461144,1.593031317205937,1.5951242178569491,1.5913781327342182,0.00018228604069291514,0.03770733512306426,0.05280005863240039
133.99999999999667,2808.5671470715924,2798.918705390463,2798.431730838089,1.6305568599999827,1.6504696896363718,1.6156443096934283,0.004701761872417021,0.05534547177936704,0.040537129453321545
134.99999999999662,2810.23403959141,2800.611482004567,2800.080456456949,1.6629753681889712,1.692776614104278,1.6970744518733265,0.09971780308676219,0.04882619812366755,0.1254087103994205
135.99999999999656,2811.9770934382846,2802.304258618671,2801.870864515605,1.8398401897598138,1.735083538572141,1.9338173375483154,0.3580939950754333,0.04230692446788771,0.3774375883914874
136.9999999999965,2813.687077536034,2804.0735744644903,2803.9738019576553,2.1462816720300135,1.7693158458191018,2.257643757977252,0.2675281507849105,0.03826961585741432,0.22095643563846065
137.99999999999645,2815.6588627435526,2805.84289031031,2806.158624012285,2.105287421948293,1.803548153066035,2.0406547238160595,0.033950291766623036,0.03423230724694947,-0.27168033202065756
138.9999999999964,2817.8576247875485,2807.688467577941,2808.155062935889,2.1055572399998996,1.8455772676318134,1.9952730795698448,-0.0002646473883655129,0.03813071090635775,0.02472792168858105
139.99999999999633,2819.972891848879,2809.5340448455727,2810.1615875571156,2.1312652207324523,1.8876063821976197,2.0228661976853686,-1.6668959982982982e-05,0.04202911456579424,0.041709184090363324
140.99999999999628,2822.1211001436204,2811.471477149653,2812.1868293730886,2.1552122340513002,1.9374323040801111,2.0366675867761956,-6.1109182149261945e-06,0.04592751822415113,0.032831207348292125
141.99999999999622,2824.3068579623487,2813.408909453733,2814.2540989717536,2.1759943627397895,1.9872582259626308,2.097282504432586,-0.0010507101562062969,0.04982592188250801,0.061548849484033684
142.99999999999616,2826.514364496462,2815.453790410349,2816.381435257469,2.1907373554602625,2.044880956616603,2.152440230542677,-0.018281894719560328,0.05372432626824886,0.041252467931589425
143.9999999999961,2828.7572562243727,2817.498671366966,2818.5187364917138,2.1055572400003246,2.102503687270605,2.1130474296810826,-0.04851929029353705,0.05762273065398971,-0.055947956091375026
144.99999999999605,2830.9441041983177,2819.666594629908,2820.6207515759565,2.018795537801902,2.167923262942603,2.089409152084311,-0.030637371819839332,0.06152115316300319,-0.02693269941068676
145.999999999996,2833.0554777789976,2821.8345178928507,2822.6868205733017,1.9538435909686644,2.233342838614631,2.049955915028566,0.005086360739422834,0.06541957567201666,-0.018465324201187933
146.99999999999594,2835.1515757035513,2824.1886163877107,2824.752827873339,1.935037358687222,2.354098494860103,2.106401222305439,0.17612715108909738,0.0930876159587539,0.14827163270540905
147.99999999999588,2837.137181090114,2826.5427148825706,2827.007166742008,2.1954927743615804,2.474854151105797,2.4743370015702375,0.6970918764891546,0.12075565624558636,0.5145512050388196
148.99999999999582,2839.1822517036317,2829.241199971557,2829.734009485054,2.7853613959626493,2.6984850889864127,2.9384724459243285,1.2547769635209993,0.17219329706316183,0.20836807237882227
149.99999999999577,2841.5843571060896,2831.939685060544,2832.6379097381623,3.579653399460924,2.922116026867453,2.8448229047172457,1.321427753600523,0.22363093788083527,-0.1280405658267568
150.9999999999957,2844.69448701703,2835.1510116267073,2835.5408397470796,4.19141494825623,3.211326566164698,3.019147010349934,0.8547246852453415,0.2564207385891554,0.3252434370390067
151.99999999999565,2848.5374012337056,2838.362338192873,2838.7132693207086,4.487031031833616,3.5005371054622207,3.340058736987964,0.4032767570294878,0.28921053929739643,0.34324339051913233
152.9999999999956,2852.9582220879297,2842.1803697575974,2842.322349357313,4.665738248992178,3.818031564725839,3.878101336319452,0.19832605893272864,0.303352499280587,0.5380426006050513
153.99999999999554,2857.617484737639,2845.9984013223248,2846.4326818358886,4.777781599999723,4.135526023989581,4.3425636209437615,0.08121012687140786,0.3174944592636964,0.46446228467251227
154.99999999999548,2862.300908671624,2850.479705724962,2851.009004418341,4.834020053272229,4.481304402639276,4.809658172375896,0.042726661380346885,0.33163641895673657,0.46286084916982884
155.99999999999542,2867.149297384661,2854.9610101276025,2855.961097166963,4.9021299049394464,4.827082781289097,5.094527323549848,0.06894226496445481,0.3457783786497766,0.28486914222758913
156.99999999999537,2872.082630852244,2860.1621552067636,2861.155166585317,5.030604885097488,5.201145079162863,5.293611513284283,0.30673779746641155,0.35992033826181324,0.19908419021848292
157.9999999999953,2877.0660502880287,2865.363300285928,2866.6640117931165,5.351888632480484,5.575207377036758,5.725578475957945,0.553768955270132,0.3740622978738499,0.43363329236703607
158.99999999999525,2882.2720965384037,2871.3408538798885,2872.6050743517044,5.706565127291535,5.977553593962292,6.103974273869448,0.8734297898400958,0.3882042573997354,0.1458040870502919
159.9999999999952,2887.82015112203,2877.3184074738524,2878.703749839713,6.398866050785111,6.379899810887958,6.089255530400165,1.3061408810536477,0.40234621692562084,-0.0001464579137491627
160.99999999999514,2893.817746304447,2884.1289374202893,2884.8637407620595,7.156659162968908,6.8105299464395035,6.260408927231168,1.3739757367433705,0.41648817623862877,0.29302858658882297
161.99999999999508,2900.5857646478194,2890.9394673667307,2891.3239112569445,7.87007077737464,7.241160081991185,6.707396589098969,1.3417528769106906,0.43063013555163676,0.5610615653060399
162.99999999999503,2908.0890336658317,2898.6136224702323,2898.234972670813,8.60187944890677,7.674155103504203,7.1194680570547,1.34489546838689,0.4318125785323741,0.41875999603491154
163.99999999999497,2916.3074041899063,2906.287777573739,2905.6177500565386,9.299388624265124,8.107150125017231,7.646086714478629,1.3146000269298177,0.4329950215130477,0.5266186576224565
164.9999999999949,2925.262921567409,2914.8043685730854,2913.4275273816643,9.979369150409333,8.516590999349543,7.973467935804525,1.203548393027634,0.42121794792269474,0.3273812214142143
165.99999999999486,2934.893541881334,2923.3209595724365,2921.6435712841753,10.567584150645454,8.926031873681735,8.45861986925655,0.878823789173858,0.40944087433227655,0.48515193354027564
166.9999999999948,2945.2010686657445,2932.63287817226,2930.309516367241,10.919975952558115,9.311918599826218,8.873270296892974,0.4124179727038697,0.3976638002383609,0.4146504276779535
167.99999999999474,2956.077489559889,2941.9447967720876,2939.4488829297657,11.03834082448782,9.697805325970581,9.405462827691352,0.09442464607167676,0.38588672614444514,0.532192529255916
168.99999999999469,2967.2183935553935,2952.0049346757232,2949.092317795428,11.024047663426172,10.060137903638378,9.881406903641851,-0.12427138012571566,0.3741096519061016,0.4759440759664665
169.99999999999463,2978.4161323140124,2962.065072579363,2959.1717520674756,10.799884811286246,10.422470481306052,10.277461640454971,-0.3959735491709514,0.3623325776677581,0.39605473681409703
170.99999999999457,2989.489703040668,2972.8263214897315,2969.681526280044,10.496129486875507,10.76124891037085,10.742086784679884,-0.42322023066541065,0.3505555033662573,0.46462514420754936
171.99999999999451,3000.334337717765,2983.5875704001037,2980.6371500909086,10.300665896153848,11.100027339435524,11.169160837035449,-0.09314755338306185,0.33877842906475647,0.42707405231513984
172.99999999999446,3010.890734202036,2995.0028220199138,2991.9220221666847,10.466675039997753,11.415251619812604,11.400583314513915,0.3081205067630059,0.32700135472089553,0.2314224774689996
173.9999999999944,3021.341091193221,3006.4180736397275,3003.5291935575874,10.741093416301172,11.730475900189555,11.813759467267186,0.8129448178348267,0.3152242803770346,0.413176152689975
174.99999999999434,3032.01562785934,3018.4402196715027,3015.485503525154,11.468771066656684,12.022146031777893,12.098860467854433,1.3875534208820628,0.3034472059826625,0.2851010005448733
175.9999999999943,3043.0970208312206,3030.4623657032816,3027.692159778477,12.284219768100032,12.313816163366099,12.314452038788591,1.4941826712649748,0.29167013158829036,0.21559157091544098
176.99999999999423,3054.9574353123303,3043.044297849189,3040.2563608094592,13.06305508738242,12.581932145909583,12.813950023071108,1.41143031407611,0.27989305706586187,0.49949798399950274
177.99999999999417,3067.637778327902,3055.6262299950995,3053.249500200188,13.790634809108107,12.850048128452933,13.172328758364477,1.3138478861180427,0.26811598254343333,0.3583787352586347
178.99999999999412,3081.098507563134,3068.7160875551554,3066.4567637137143,14.47611424157492,13.089857560058377,13.242198268690172,1.2232224009793145,0.253962707074412,0.06986951033323252
179.99999999999406,3095.328151328024,3081.8059451152144,3079.7742174091923,15.105792036139636,13.329666991663656,13.392709122283648,1.0565758142595132,0.23980943160537677,0.1505108536375119
180.999999999994,3110.1925434029513,3095.342362585319,3093.216941026253,15.615502560903735,13.536417470106654,13.492738111847839,0.9177020694899153,0.22327995502415218,0.10002898957913538
181.99999999999395,3125.661456720262,3108.878780055426,3106.8112279171883,16.101324564754172,13.743167948549457,13.695835670022092,0.8285881662667727,0.2067504784429135,0.2030975581732995
182.9999999999939,3141.6449327418804,3122.7956395286383,3120.6651260722015,16.54715240446095,13.91685947321416,14.011960639993731,0.7627463248566344,0.19022100155376465,0.3161249699724509
183.99999999999383,3158.1032233601168,3136.7124990018524,3134.7276723100704,16.943346040049626,14.090550997878664,14.11313183573909,0.7243224666713999,0.17369152466461585,0.10117119577155573
184.99999999999378,3174.997432137794,3150.9436825704925,3149.118489907545,17.33491583594907,14.2311835686419,14.668503359223173,0.6980199908224131,0.15716204771387984,0.555371523504828
185.99999999999372,3192.2891825388147,3165.174866139135,3163.762881077216,17.73497411933684,14.371816139404933,14.620278980122286,0.5472318510171628,0.14063257076314387,-0.04822437909140909
186.99999999999366,3209.9993718564247,3179.6542558953524,3178.6597535365045,17.961973295411376,14.479389756219824,15.173465938470837,0.21632309248050002,0.12410309378896933,0.5531869583926879
187.9999999999936,3228.0702443943837,3194.133645651572,3194.037106394278,18.02031933523135,14.586963373034504,15.58123977709595,-0.17190174293709218,0.1075736168147948,0.4077738386662669
188.99999999999355,3246.303128147478,3208.7951236874546,3209.4187847809053,17.703803154155004,14.66147803588395,15.182116996166169,-0.6565337043043596,0.09104413983207019,-0.39912278092023185
189.9999999999935,3264.554464407715,3223.4566017233383,3224.537326690354,17.244823302534897,14.735992698733185,15.05496682273327,-0.9231560223646651,0.07451466284934558,-0.12715017343425145
190.99999999999343,3282.4225370717536,3238.234050130956,3239.7937703493685,16.52851636554018,14.777448407618934,15.457920495300515,-1.3315313519861338,0.05798518586749591,0.4029536725650101
191.99999999999338,3299.722121123519,3253.011498538574,3255.32170413627,15.72279266936387,14.81890411650447,15.597947078505186,-1.5164711384356329,0.04145570888564625,0.14002658320246186
192.99999999999332,3316.2610062200993,3267.8387994100217,3270.822365178966,14.903569625011011,14.8273008714487,15.403375006889936,-1.5495491434278237,0.02492623191488413,-0.19457207160579926
193.99999999999326,3331.980560952792,3282.66610028147,3286.061007679506,14.102979670648377,14.83569762639271,15.073909994181419,-1.4053039173326234,0.008396754944122004,-0.32946501274002604
194.9999999999932,3346.791931926582,3297.477135708931,3301.309094550258,13.421536430917936,14.811035427462278,15.422263747315151,-1.2688194522626794,-0.008132721993209996,0.34835375311241346
195.99999999999315,3360.868637540065,3312.288171136392,3316.8959210538205,12.728018158755743,14.786373228531623,15.75138925982425,-1.2011530330484916,-0.024662198930541997,0.3291255125807248
196.9999999999931,3374.2183925956465,3327.0168232124374,3332.4671123479284,12.232645842509084,14.728652076046261,15.390993328396904,-0.9542132792656607,-0.04119167570800901,-0.36039593141766274
197.99999999999304,3386.930389263644,3341.745475288483,3347.6692866184776,11.767309809083969,14.670930923560674,15.013355212704287,-0.8091796594234131,-0.05772115248547602,-0.37763811565615585
198.99999999999298,3399.1608022004493,3356.3547500642035,3362.6823002063074,11.325057693981819,14.609274775721365,15.012671962952949,-0.7627624625834477,-0.05968865016245166,-0.0006832497618818025
199.99999999999292,3410.9146405842152,3370.9640248399237,3377.6314916557653,10.892089462054534,14.547618627882027,14.885710935956201,-0.4913152624941106,-0.061656147839325895,-0.12696102701626016
200.99999999999287,3422.260176005642,3385.475176282709,3392.4752758142736,10.869453139998908,14.511151442785751,14.801857381072397,0.024623915576519256,-0.04906166646781045,-0.08385355488308281
201.9999999999928,3433.2379702204057,3399.986327725494,3406.9160994518743,11.027786599999043,14.47468425768965,14.079789894107854,0.26367737428682453,-0.03646718509619194,-0.7220674870280018
202.99999999999275,3444.2966857615315,3414.4497337610346,3420.9945802918464,11.270111955627168,14.463406035541457,14.077171785829274,0.43160536061486837,-0.02387270362214875,-0.002618108305697071
203.9999999999927,3455.5515471528165,3428.913139796575,3435.1827240644766,11.591299801065905,14.452127813393444,14.299115759398125,0.6046841429403809,-0.011278222148105562,0.22194397345023206
204.99999999999264,3467.072922903223,3443.379178350813,3449.119932527954,11.998530357503464,14.466038554238981,13.57530116755102,0.7249981314909434,0.0013162593487608789,-0.7238145918431079
205.99999999999258,3478.951269660394,3457.8452169050515,3462.6561284057716,12.430565499996911,14.479949295084701,13.497090588069657,0.7954348459381037,0.013910740845627321,-0.07821057952487624
206.99999999999253,3491.2441403693065,3472.3642659039656,3476.2879583911736,12.922421270655537,14.519048998915174,13.766569382684942,0.9087339174179253,0.026505222338097947,0.2694787944156432
207.99999999999247,3503.9638301350456,3486.88331490288,3490.1283345414063,13.464603513543619,14.558148702745836,13.914182917656928,0.953527875844735,0.03909970383056858,0.14761353456523618
208.9999999999924,3517.218752910048,3501.5057522723764,3504.0759451118583,13.988150454092226,14.622437369496996,13.981038223047703,0.9197013681863835,0.051694185290913054,0.06685530452488632
209.99999999999235,3531.0204409374933,3516.128189641873,3517.7507798799093,14.47309656171315,14.686726036248347,13.36814956746409,0.8633886624551381,0.06428866675125752,-0.6112027963339096
210.9999999999923,3545.3374868968367,3530.9043933076105,3531.295840774871,14.953060220581754,14.776203665739228,13.721972222880211,0.8221300793857584,0.07688314812111943,0.35382265593299655
211.99999999999224,3560.1395402397106,3545.6805969733496,3545.1727676396717,15.421358996388753,14.865681295230301,14.031881506786421,0.6083968702236955,0.08947762949098133,0.3099092840709874
212.99999999999218,3575.4317725558894,3560.660944860404,3559.3732812783587,15.635818938179133,14.980347887056052,14.36914577065312,0.15234908341478137,0.10207211065841779,0.3372642640193377
213.99999999999213,3591.10962054456,3575.64129274746,3573.6182987131638,15.49769474694709,15.095014478881998,14.120889098975312,-0.1081787377813083,0.11466659182585423,-0.24825667164661097
214.99999999999207,3606.8999790714947,3590.8761627800386,3587.939884007586,15.41226113033895,15.234870032580467,14.522281489839013,-0.042772481458819574,0.12726107276221427,0.4013923907877443
215.999999999992,3622.5544721305696,3606.1110328126197,3602.5811774440112,15.467341187473709,15.374725586279137,14.760305383011637,0.011066986984212815,0.13985555369857428,0.2380238931662628
216.99999999999196,3638.201076663602,3621.6508029141587,3617.4099378339106,15.531676436637824,15.539770101541535,14.897215396786674,0.01654950774300378,0.15245003448054104,0.13691001377310863
217.9999999999919,3653.9334324692304,3637.190573015701,3632.272779454805,15.521827803175611,15.704814616804134,14.828467845002749,0.13599918604021072,0.16504451526250782,-0.06874755178492736
218.99999999999184,3669.6792220929524,3653.085621109106,3647.3069375796713,15.746880018092714,15.895048093406956,15.239848404752665,0.3903663391630366,0.17763899593271948,0.41138055980131427
219.9999999999918,3685.4695963941103,3668.980669202513,3662.706472417852,16.031834581449687,16.08528157000998,15.559221271612612,0.4799437495986284,0.1902334766029311,0.3193728668614638
220.99999999999173,3701.5072989011974,3685.2813732102413,3678.249269887036,16.32036293978396,16.300704007730715,15.526373666759769,0.44922275200731326,0.20282795716188978,-0.0328476048446351
221.99999999999167,3717.8650815821798,3701.5820772179727,3693.9008077760654,16.592185572238932,16.516126445451654,15.776702111302875,0.4018479301962851,0.2154224377208484,0.2503284445482657
222.99999999999162,3734.487581900575,3718.3388150619926,3709.8763555262185,16.78809967971568,16.75673784402236,16.17439338900828,0.3783383757975433,0.22801691814583536,0.3976912777106488
223.99999999999156,3751.426698752775,3735.095552906016,3726.285446045228,17.02950389867516,16.997349242593273,16.643787649022723,0.36688589423777157,0.24061139857082228,0.469394260028968
224.9999999999915,3768.5440607825876,3752.358702507698,3743.1114893729114,17.251055828812667,17.26314960168504,17.008299006348295,0.39266413281996154,0.2532058788313538,0.36451135742491936
225.99999999999145,3785.8465056187497,3769.6218521093842,3760.3055502388843,17.528551383880558,17.528949960777016,17.379822725642217,0.43912739614908464,0.2658003590918853,0.37152371937365863
226.9999999999914,3803.3662174426477,3787.441791389357,3777.782658362965,17.806300306049597,17.819939279976033,17.574393522517965,0.4475626623567214,0.27839483914551333,0.19457079687622306
227.99999999999133,3821.1901978536566,3805.2617306693346,3795.522256427867,18.11187465564754,18.11092859917527,17.9048026072859,0.5859307723472131,0.29098931919914145,0.33040908475244773
228.99999999999127,3839.314702703574,3823.6888375471376,3813.622814608176,18.50637225188052,18.42710687780656,18.296313753327578,1.0999303437180357,0.30358379891527887,0.39151114602653214
229.99999999999122,3857.726308032864,3842.1159444249465,3832.0627015042987,19.367300047507058,18.74328515643807,18.583460038916453,1.528635895756584,0.31617827863141634,0.28714628557790295
230.99999999999116,3876.7332839122155,3861.1973107978583,3850.8101892467776,20.195394892249084,19.081366372916346,18.911515446026936,1.5377579603997686,0.32712974755491053,0.328055407063935
231.9999999999911,3896.5837353914276,3880.278677170777,3869.8555768517504,20.993379913465557,19.419447589394817,19.179259763918555,1.4452478244492677,0.3380812164783903,0.267744317886602
232.99999999999105,3917.280809666961,3900.0396329849573,3889.2433649824306,21.7657471244806,19.760955814184463,19.596316497437652,1.3246818150281146,0.3397947206340763,0.4170567335023342
233.999999999991,3938.787329618575,3919.800588799143,3908.9982629393326,22.443359321562422,20.102464038974137,19.913479416370933,1.0428521767996752,0.34150822478968007,0.3171629189362685
234.99999999999093,3961.051548119019,3940.2327981626495,3929.079877450297,22.909491445884402,20.432209363510466,20.24974960557086,0.7702090191471828,0.3356267746630223,0.33627018923649155
235.99999999999088,3983.9396092848165,3960.665007526162,3949.4742328142393,23.297171182039936,20.761954688046693,20.538961122318526,0.6115732670189469,0.3297453245362962,0.289211516756718
236.99999999999082,4007.2657392879205,3981.744944638261,3970.1862213385375,23.614974667323033,21.079937112103348,20.885015926287096,0.4834324695946969,0.3238638742964597,0.3460548039154737
237.99999999999076,4030.9814456101208,4002.8248817503663,3991.2111160994123,23.871502003673253,21.3979195361599,21.164773595497987,0.3548689125452463,0.31798242405662325,0.2797576692487802
238.9999999999907,4054.9561382792263,4024.5290208100214,4012.479297642734,24.042763212222756,21.70413905965934,21.371589491155888,0.2018027070945092,0.3121009737780154,0.20681589567899708
239.99999999999065,4079.21033095204,4046.2331598696824,4033.982580796499,24.15068421837888,22.010358583158677,21.634976816377797,0.10120549365458258,0.3062195234994075,0.2633873252500267
240.9999999999906,4103.6051190339795,4068.53797507574,4055.7523555318494,24.21946382000061,22.304815206061775,21.90457265435091,0.01796728657000411,0.3003380732012336,0.26959583802434234
241.99999999999054,4128.092594714938,4090.8427902818034,4077.8200367945296,24.209404062917407,22.599271828964763,22.230789871031284,-0.0740004711739868,0.29445662290305974,0.32621721672874987
242.99999999999048,4152.6463136669,4113.724755833047,4100.186542184137,24.111653018410586,22.881965551248687,22.50222090819439,-0.17760141378295743,0.28857517259347276,0.27143103719231504
243.99999999999042,4177.142926663595,4136.606721384297,4122.807275269188,23.93350910533919,23.1646592735325,22.739245261919297,-0.2711944378192645,0.28269372228388584,0.2370243537451785
244.99999999999037,4201.541983422042,4160.042311479476,4145.648371263788,23.754921501046052,23.435590095183084,22.942946727289954,-0.24322894844842963,0.27681227196721403,0.20370146538353145
245.9999999999903,4225.734835769165,4183.477901574661,4168.766218800796,23.607750200020412,23.706520916833554,23.292748346741018,-0.1079959157249698,0.2709308216505422,0.3498016194860464
246.99999999999025,4249.716406912474,4207.443590412498,4192.157273879627,23.572241079999888,23.965688837841427,23.48936181091761,-0.008588792200353863,0.26504937132918593,0.1966134641794896
247.9999999999902,4273.593469185435,4231.409279250342,4215.781361820358,23.580063217714482,24.22485675884918,23.758814070546073,0.004705730310940226,0.25916792100782965,0.26945225962727487
248.99999999999014,4297.450730936563,4255.881541029544,4239.677180925304,23.57255652604382,24.47226177920694,24.03282413934222,0.030612250221891815,0.25328647068277377,0.2740100687825842
249.99999999999008,4321.3187197011375,4280.353802808751,4263.7899555865715,23.62430756906806,24.719666799564585,24.19272518319054,0.049548366414458665,0.2474050203577179,0.15990104384425066
250.99999999999002,4345.176916168561,4305.309111728011,4288.104764261517,23.707441188157855,24.955308919264304,24.43689216670003,0.0878540498688626,0.2415235700286946,0.2441669835011655
251.99999999998997,4369.098297245317,4330.264420647277,4312.645152076766,23.802580726717263,25.1909510389639,24.643883463797167,0.19207396954092967,0.2356421196996713,0.20699129708440087
252.9999999999899,4393.112636043637,4355.679250905268,4337.4043302864075,23.99152844102419,25.414830257994826,24.874472955482382,0.32239154855048036,0.2297606693652753,0.23058949166461232
253.99999999998985,4417.265379938443,4381.0940811632645,4362.416467987591,24.250945025573778,25.638709477025635,25.149802446876535,0.4915465431067723,0.22387921903087932,0.2753294913127962
254.9999999999898,4441.613688882469,4406.944906958632,4387.670010023466,24.618864569958586,25.850825795371993,25.3572816248987,0.6022561701047057,0.21799776868859616,0.20747917804727367
255.99999999998974,4466.2565997729625,4432.795732754004,4413.189137022502,24.965281127041294,26.062942113718233,25.680972373150745,0.5927853117762562,0.21211631834631298,0.3236907481939967
256.99999999998994,4491.256468896578,4459.059028285365,4439.037275827056,25.323453222617626,26.263295531356903,26.01530523588915,0.5664144646957846,0.20623486799243956,0.3343328624840228
257.99999999999017,4516.616514292295,4485.322323816729,4465.139407606054,25.64403047765579,26.463648948995456,26.1889583221001,0.5307964235011421,0.200353417638566,0.1736530862565436
258.9999999999904,4542.311554415525,4511.974563282627,4491.409035865737,25.952338709361236,26.652239465893537,26.350298197082303,0.504176674411195,0.19447196726827254,0.16133987394466345
259.9999999999906,4568.308162652715,4538.6268027485285,4517.965231523301,26.216387526876403,26.840829982791504,26.762093119248114,0.39157126117166524,0.18859051689797904,0.41179492471082785
260.99999999999085,4594.624891961065,4565.644460347437,4544.883915344698,26.416166268417076,27.017657598904847,27.07527452354579,0.32017928364650516,0.18270906650561214,0.3131814043210004
261.9999999999911,4621.19111699037,4592.66211794635,4572.059230520684,26.61946573999811,27.194485215018084,27.275355828415794,0.3077230536109989,0.17682761611324527,0.20008130487156475
262.9999999999913,4648.004606699401,4620.021667876645,4599.519126266985,26.828062312243922,27.35954993029027,27.644435664167666,0.32313491888737295,0.17094616569266988,0.36907983572346037
263.99999999999153,4674.963987476479,4647.381217806944,4627.166501221769,27.047346817859733,27.52461464556235,27.650314245386923,0.3475857971365209,0.1650647152720945,0.0058785812160968174
264.99999999999176,4702.145118369215,4675.059134266871,4654.852558167964,27.28215418141592,27.677916459923697,27.721799646983552,0.3358202325567444,0.15918326481667638,0.07148540159233809
265.999999999992,4729.562177019093,4702.737050726803,4682.776643319109,27.51655583969978,27.831218274284943,28.126370655279782,0.282401930832612,0.15330181436125834,0.4045710082605276
266.9999999999922,4757.234121872437,4730.709807914458,4711.07295838541,27.67322030409041,27.97275718765089,28.466259477304312,0.13781780204110564,0.1474203638635608,0.3398888220126814
267.99999999999244,4785.11153925147,4758.682565102117,4739.377670663941,27.746628912058394,28.114296101016738,28.143165079749945,0.04546010862733732,0.14153891336586327,-0.32309439755191377
268.99999999999267,4813.125633394088,4786.926637215411,4767.681101817905,27.800310703554768,28.2440721132877,28.463697228156146,0.060771577859858525,0.13565746281837485,0.32053214839725336
269.9999999999929,4841.212405785034,4815.170709328706,4796.269042679848,27.875022299999586,28.373848125558574,28.71218449571329,0.06609018619162683,0.12977601227088645,0.24848726754774086
270.9999999999931,4869.383965780466,4843.662570565331,4825.114217766072,27.984061385810957,28.49186123662055,28.97816567671202,0.05949503320579957,0.1238945616663954,0.265981180985568
271.99999999999335,4897.662219019883,4872.154431801958,4854.38908460573,28.05636426212963,28.609874347682442,29.571568002541767,0.05780123488650895,0.11801311106190435,0.5934023256810926
272.9999999999936,4925.985757996071,4900.870556359368,4883.934918500202,28.095649103014154,28.716124557403198,29.52009978640889,0.06115838641331336,0.11213166039129575,-0.05146821611015013
273.9999999999938,4954.326387414605,4929.586680916778,4913.410943659064,28.182432091436716,28.822374767123872,29.431950531300284,0.06258154031531984,0.10625020972068716,-0.08814925511141442
274.99999999999403,4982.836049381508,4958.503542992123,4942.9674175451155,28.253940332162024,28.916862075339324,29.680997240786024,0.10627775427598245,0.10036875896803926,0.24904670945839022
275.99999999999426,5011.334593357174,4987.420405067469,4972.658655978971,28.421650615118867,29.011349383554702,29.70147962690544,0.242376357437992,0.09448730821539136,0.02048238611459203
276.9999999999945,5040.012410903511,5016.514478857513,5002.569869563171,28.603305972227922,29.094073790037612,30.120947541458587,0.2567130665202085,0.08860585734912219,0.41946791449278054
277.9999999999947,5068.768835153896,5045.608552647558,5032.657072731544,28.773570479190685,29.176798196520448,30.053458795270465,0.2358127025776508,0.08272440648285301,-0.06748874619420406
278.99999999999494,5097.6941482749335,5074.856312348468,5062.725259898891,28.933462691492963,29.247759700904666,30.082915539406592,0.26146000992656643,0.07684295543350964,0.029456744128139218
279.99999999999517,5126.7426940553505,5104.104072049379,5092.68359298595,29.116376915473502,29.31872120528882,29.833750634704426,0.26526800114469423,0.07096150438416625,-0.24916490470415611
280.9999999999954,5155.97915443727,5133.481991856226,5122.657983080495,29.28389388349465,29.377919806840254,30.115029554364003,0.1650437856660637,0.06508005296777565,0.28127891964235746
281.9999999999956,5185.413164162381,5162.859911663074,5152.850165536204,29.3476128386365,29.437118408391626,30.2693353570357,0.052400132644974125,0.05919860155138505,0.15430580265416394
282.99999999999585,5215.069565167775,5192.3444657686905,5183.32231543582,29.357624716559975,29.484554105610123,30.674964442098386,0.005863237245316322,0.053317149384920354,0.4056290848347101
283.9999999999961,5244.785728259922,5221.829019874307,5213.792015516962,29.386302703202983,29.531989802828562,30.26443572016881,0.028694344726139902,0.04743569721845566,-0.410528721924487
284.9999999999963,5274.46187462861,5251.396682468424,5243.541129398279,29.46650680020648,29.56766259410952,29.233792042599966,0.02660536043517437,0.04155424424968904,-1.0306436771636174
285.99999999999653,5304.212535074915,5280.96434506254,5272.841020102392,29.459684361870984,29.603335385390434,29.365989365617065,-0.005839098650856477,0.03567279128092241,0.13219732301938814
286.99999999999676,5333.971409662975,5310.591590332284,5301.8978461846655,29.45618620321936,29.62724526973807,28.747662798944386,-0.04400381367689243,0.029791337814266287,-0.6183265666084409
287.999999999997,5363.757132882098,5340.218835602029,5330.932776370378,29.3812222262111,29.651155154085668,29.32219757245334,-0.11612367219955529,0.023909884347610166,0.574534773480529
288.9999999999972,5393.480485084508,5369.882137732856,5360.3606166951295,29.253678525885267,29.66330213082035,29.533483077036895,-0.13390589953888823,0.018028430541135752,0.2112855045818982
289.99999999999744,5423.121941860781,5399.545439863684,5390.264825547692,29.140035694107322,29.675449107555,30.274934627844583,-0.09968268240850055,0.012146976734661342,0.7414515500659146
290.99999999999767,5452.622008982559,5429.221273039809,5420.318736335984,29.103497067496576,29.675833176118978,29.832886948736057,-0.027688725470742213,0.006265522649310698,-0.4420476790809368
291.9999999999979,5482.048423362591,5458.8971062159335,5450.050015303271,29.10835661999992,29.676217244682928,29.62967098582425,0.03249529296637736,0.000384068563960054,-0.2032159629094273
292.9999999999981,5511.434338836705,5488.561944620387,5479.593363502436,29.188314604733492,29.664838404445867,29.457025412491028,0.05518475381298056,-0.005497385836555229,-0.17264557333058364
293.99999999999835,5540.871945534472,5518.226783024839,5509.294891057381,29.231809359744744,29.653459564208784,29.946029697346415,0.03808270873472101,-0.011378840237070514,0.48900428473403096
294.9999999999986,5570.333660919065,5547.857100838788,5539.386598666966,29.23057893999998,29.63031781394121,30.237385521804484,0.029837093293324627,-0.01726029525232607,0.2913558244228039
295.9999999999988,5599.804949726395,5577.487418652736,5569.507298412098,29.239228456627334,29.607176063673617,30.004013968434094,0.018551493891632773,-0.023141750267581633,-0.23337155338435214
296.99999999999903,5629.333956789786,5606.973098767856,5599.167633914895,29.291492544811994,29.48568011511393,29.31665703729265,0.0205869619256723,-0.07231884941363521,-0.6873569307326929
297.99999999999926,5658.852621817248,5636.458778882977,5628.405779662905,29.32185588170835,29.364184166554125,29.159634458721204,-0.018541768625008847,-0.12149594855974047,-0.15702257856266913
298.9999999999995,5688.44261296665,5665.516521605042,5657.548800030422,29.23241720066746,29.057742722057974,29.126406276311425,-0.0866917181860731,-0.21396869652795025,-0.033228182403413936
299.9999999999997,5718.020374345359,5694.574264327106,5686.563203073684,29.12546736862832,28.751301277561687,28.902399810214867,-0.22949055266950594,-0.30644144449619204,-0.22400646605301586
300.99999999999994,5747.5049687799965,5722.834178653705,5715.4597074569865,28.933722700888364,28.259914326592067,28.8906089563691,-0.4706374683243526,-0.3989141977328825,-0.011790853840804406
302.00000000000017,5776.879090377174,5751.094092980303,5744.197966666478,28.5808268651833,27.76852737562237,28.585909462613305,-0.8299911450686832,-0.49138695096957297,-0.30469949372185395
303.0000000000004,5805.993080865702,5778.186287898114,5772.013391706127,27.9358273564971,27.092194917803823,27.04494061699563,-1.239970227968559,-0.5838597043940127,-1.5409688447717582
304.0000000000006,5834.682382773059,5805.278482815922,5798.794216921452,27.187589023425186,26.415862459985156,26.516709813693105,-1.6257805968537786,-0.6763324578184523,-0.5282308031734289
305.00000000000085,5862.671215249623,5830.833067311121,5824.832769567922,25.93459136247812,25.554584495191783,25.56039547943081,-2.1514067653331366,-0.7688052113058658,-0.9563143337254421
306.0000000000011,5889.785239947225,5856.387651806317,5849.751203119612,24.853290164775302,24.693306530398207,24.276471624050522,-1.987740260889991,-0.8612779647932791,-1.2839238550901038
307.0000000000013,5915.608706647465,5880.034734864892,5873.143766995869,23.89522029888439,23.647083058568263,22.50865612820464,-1.887613300228362,-0.9537507183115633,-1.767815496546938
308.00000000000153,5940.412638326315,5903.681817923463,5895.2428647995985,22.964928247338833,22.600859586738036,21.689539479258983,-2.351195635906179,-1.0462234718298475,-0.8191166488388402
309.00000000000176,5964.238812048554,5925.051508531305,5916.35708713592,21.3675578803912,21.36969060783553,20.538905193584274,-3.1948082705460528,-1.1386962253661286,-1.1506342851107356
310.000000000002,5986.975403239099,5946.421199139143,5936.429734480543,19.643393357706177,20.138521628932658,19.606389495705212,-4.231044505209654,-1.2311689789024094,-0.9325156978404138
311.0000000000022,6008.022040124764,5965.143606282088,5955.90742017777,16.83896741755471,18.72240714293654,19.34898189852091,-6.445870153686262,-1.3236417324492158,-0.2574075981520023
312.00000000000244,6027.157482485359,5983.866013425024,5974.537834068453,12.942710174522155,17.30629265693997,17.911845884024086,-7.408844242974065,-1.4161144859960224,-1.4371360120247967
313.0000000000027,6042.957968649109,5999.5712460888735,5992.310169505711,9.285861042688973,15.70523266384216,17.6328249878646,-6.400253739148719,-1.5085872395468676,-0.2790209061461355
314.0000000000029,6054.792487341455,6015.276478752714,6009.522082057968,6.574297615764442,14.104172670743814,16.68025129709908,-5.137452488044285,-1.6010599930977127,-1.491493308921211
315.0000000000031,6063.255372661741,6027.594645923276,6025.169987076189,4.2534206661486555,12.318167170554187,14.447575274739055,-4.028841893797633,-1.6935327466436227,-2.604720976105078
316.00000000000335,6069.049711948785,6039.912813093827,6038.237200603685,2.613346523116294,10.532161670363937,11.672719970843946,-2.8929331330978783,-1.7860055001895325,-2.7853998634438963
317.0000000000036,6072.754421182438,6048.474023756996,6048.52282202591,1.3830802434166423,8.561210663159754,8.950618901608806,-1.609755057279018,-1.87847825369681,-2.566641485983745
318.0000000000038,6074.896931900689,6057.035234420149,6056.049559693688,1.143210268596784,6.590259655955763,6.269514433322408,-0.34779574885714926,-1.9709510072036385,-2.1385737690084783
319.00000000000404,6076.104919179536,6061.705462786844,6061.386763317357,1.1944454000001072,4.670228366684917,4.552404515246682,0.06115590539804743,-1.94549114823697,-1.3879311057889367
320.00000000000426,6077.300185747097,6066.375691153526,6065.32631642915,1.2965103795779016,2.750197077419333,3.4679510506376636,0.5518716616232014,-1.9200312892677787,-0.67714609653155
321.0000000000045,6078.516636118125,6068.440272655356,6068.57078751344,1.9259640113573577,2.064581501826956,3.113819087437995,1.3663127774199544,-1.302823432428544,-0.2527784588241827
322.0000000000047,6079.998297665407,6070.504854157186,6071.335934843086,2.91882372234905,1.3789659262397032,2.3132803414631455,0.9553585640385152,-0.6856155755896591,-0.9301109072648912
323.00000000000495,6082.309093281325,6072.284355551874,6073.329331701299,2.855557839999219,1.779501394690631,1.8087167444924697,0.016636092470179376,-0.14254005356800667,0.0032252218058317714
324.0000000000052,6085.261604313867,6074.063856946567,6075.276764941804,2.7305417845148274,2.180036863141508,2.08223367119679,-0.16754039678557053,0.40053546845081145,0.23581363004085618
325.0000000000054,6088.107747029111,6076.634684886354,6077.476048857312,2.606713005114516,2.5708279397886296,2.305032564486313,-0.12389752701770997,0.3956632725489083,0.20444992107390392
326.0000000000056,6090.857353015646,6079.205512826145,6079.9133239302655,2.5443368284137984,2.961619016435696,2.615847365835253,0.2936728804066915,0.3907910766470052,0.4676012246978679
327.00000000000585,6093.445822855037,6082.548178532045,6082.860466055651,2.9827989106221287,3.3426657059010854,3.3240803401062946,1.1002638556997262,0.385918883056139,0.7727583470521455
328.0000000000061,6096.163799224208,6085.890844237949,6086.326833594681,3.818918029532283,3.7237123953664146,3.60865473841685,1.6339848739145995,0.3810466894652727,0.2845743992167574
329.0000000000063,6099.514417118023,6089.985858935351,6090.128334034891,4.772956031646159,4.095014697402919,3.991683632438819,1.6458419023939246,0.3761744957508303,0.37301598427520677
330.00000000000654,6103.729833828313,6094.080873632756,6094.274379141702,5.555119684686856,4.466316999439313,4.303787493604031,0.9555495203567521,0.371302302036364,0.32234231028693416
331.00000000000676,6108.87688953651,6098.901469916274,6098.806061359001,5.691915107714009,4.820596283519391,4.759927479943739,0.571333850012202,0.3627907930581516,0.4565547399633244
332.000000000007,6114.58188548507,6103.722066199798,6103.707499051099,6.170547220009949,5.174875567599301,5.042947904293457,0.5991168895171319,0.35427928407991377,0.2830204244452558
333.0000000000072,6120.477044221966,6109.226919403138,6108.888093523924,6.4073344896394175,5.504853203340831,5.318241041362098,0.5792838155872927,0.34212845991063945,0.2752931370917065
334.00000000000745,6126.795589047278,6114.731772606482,6114.35081908881,6.810966457721699,5.83483083908218,5.6072100884134075,0.6599021379262028,0.32997763574136507,0.2889690470890924
335.0000000000077,6133.42884236034,6120.872279432663,6120.176405623118,7.184307815962823,6.140506826181655,6.043962980245569,0.6149583812742441,0.3178268114203369,0.43675289194005795
336.0000000000079,6140.465401130735,6127.012786258849,6126.442273471778,7.550273883473781,6.446182813280937,6.487772717093532,0.4815278384932164,0.30567598709930877,0.44380973690540737
337.00000000000813,6147.88411879627,6133.7403434104435,6133.075934817214,7.742140501879245,6.727557151595495,6.7795499737774785,0.2352334029762031,0.2935251627068505,0.291777256688419
338.00000000000836,6155.671116186,6140.467900562043,6139.943712212745,7.858088020112417,7.00893148990985,6.956004817280672,0.1992881452851572,0.2813743383143923,0.17645484350781643
339.0000000000086,6163.558273267356,6147.733904741404,6147.018254476783,8.034335911969311,7.26600417936316,7.193079710792312,0.3359088917252045,0.2692235138837682,0.23707489351619487
340.0000000000088,6171.577363353978,6154.999908920771,6154.401638670635,8.291245574350704,7.523076868816255,7.573688676916151,0.4363531460384546,0.25707268945314404,0.3806089661449177
341.00000000000904,6179.789186752707,6162.755756830136,6162.25534346347,8.575738030892618,7.75584790936564,8.133720908759381,0.48832842261735243,0.24492186500118174,0.5600322319007186
342.00000000000927,6188.288376806642,6170.511604739507,6170.577914950109,8.870165044313216,7.988618949914799,8.51142206450211,0.5809237128801524,0.23277104054921952,0.37770115568630785
343.0000000000095,6197.069982614493,6178.70869308104,6179.243946268804,9.263030991883312,8.197088341534066,8.820640572885509,0.703176608649885,0.2206202160841601,0.309218508388316
344.0000000000097,6206.182652965479,6186.905781422578,6188.017334362668,9.653543226830411,8.405557733153094,8.72613561484281,0.8388958826176913,0.20846939161910072,-0.0945049580411989
345.00000000000995,6215.705283723348,6195.4955068984045,6196.755677947161,10.20507895071661,8.589725475826489,8.750551554142694,1.1165898225663888,0.1963185671461644,0.02441593930084189
346.0000000000102,6225.643809373959,6204.085232374235,6205.484756380254,10.883342040004521,8.773893218499635,8.707605312043974,1.0013494052370637,0.18416774267322814,-0.042946242091363045
347.0000000000104,6236.2226108242285,6213.0189916864565,6214.434896834911,11.308706426140091,8.93375931222108,9.192675597271059,0.5390160026238159,0.1720169181972535,0.4850702852442423
348.00000000001063,6247.427783997525,6221.952750998679,6223.668612977702,11.40978512239248,9.093625405942266,9.274756688303977,-0.12994208143278474,0.15986609372127888,0.08208109103435063
349.00000000001086,6258.9681550544765,6231.181940849399,6233.060605507027,11.108662762666047,9.229189850719166,9.509228370342623,-0.490185293108249,0.1477152692490064,0.23447168203981766
350.0000000000111,6270.407132488754,6240.411130700122,6242.5265831153965,10.800953101960152,9.364754295495795,9.422726846394323,-0.5163513869450479,0.13556444477673396,-0.08650152394946826
351.0000000000113,6281.54217468341,6249.887147791479,6251.895330551937,10.488149587994684,9.476017091355423,9.314768026677287,-0.5238722899211953,0.12341362031809852,-0.10795881971989908
352.00000000001154,6292.389992390144,6259.363164882838,6261.108925324512,10.189560056335313,9.587279887214773,9.112421518469999,-0.5101006162092367,0.1112627958594631,-0.2023465082031919
353.00000000001177,6302.91068600203,6269.037405917061,6270.208895885007,9.880852965839525,9.674241034222568,9.087519602515412,-0.49281029455003905,0.09911197143354625,-0.024901915959148126
354.000000000012,6313.124719451496,6278.711646951288,6279.4037526268385,9.608341019996224,9.76120218123007,9.30219388113523,-0.46660027833622475,0.08696114700762941,0.21467427860215726
355.0000000000122,6323.043386060783,6288.535508630862,6289.1525383588705,9.321579553077207,9.823861679573568,10.195377582957374,-0.46019833916523967,0.0748103226754806,0.8931837020004982
356.00000000001245,6332.671196524045,6298.359370310438,6299.587486578027,8.965629344572205,9.886521177916762,10.674518855374213,-0.6051234685872416,0.06265949834333179,0.4791412725722514
357.0000000000127,6342.002883032477,6308.284249339366,6310.241059197927,8.554185942038238,9.9248790289267,10.63262638441975,-0.7092050974018157,0.05050867467655107,-0.04189247095967091
358.0000000000129,6350.95457679393,6318.209128368296,6320.757108087011,8.191312149627647,9.963236879936824,10.39947139373621,-0.5859025189775089,0.03835785101002086,-0.2331549906960821
359.00000000001313,6359.462378138809,6328.2252510725675,6331.178784349943,7.916115047965628,10.016122704269915,10.443881132119149,-0.17886002034294665,0.04562183767159925,0.04440973838160023
360.00000000001336,6367.639091363532,6338.241373776842,6341.476451683261,8.040942102432025,10.069008528603721,10.151453534508885,0.3063237121707547,0.05288582433343698,-0.29242759760817755
361.0000000000136,6375.667138790938,6348.416625722835,6351.746165898644,8.333234764264821,10.175251945993189,10.387974896243552,0.48981148916759487,0.07956462086162545,0.23652136173206448
362.0000000000138,6383.9294032162525,6358.591877668832,6362.226717098676,8.646799442253327,10.281495363383398,10.573127503816226,0.6434528897692736,0.10624341738981394,0.18515260757359556
363.00000000001404,6392.527634535646,6369.032974042986,6373.028075420938,9.102434617887141,10.441096374152625,11.029589140674734,0.6561406097533137,0.13292221407969373,0.4564616367639534
364.00000000001427,6401.453494358526,6379.4740704171445,6383.809983610554,9.374867124435223,10.600697384922617,10.534227238539005,0.1008843334882774,0.1596010107695735,-0.4953619021738912
365.0000000000145,6410.818736931994,6390.2877264062845,6394.305004010231,9.124104976873062,10.813655989141013,10.455813560793317,-0.16475453392162867,0.18627980749415812,-0.07841367779059036
366.0000000000147,6420.261252949083,6401.101382395432,6404.924672298987,9.144507383184648,11.026614593360199,10.771371787998133,0.43604280109721877,0.21295860421874271,0.3193287018201208
367.00000000001495,6429.443952868998,6412.394313186459,6415.87931064795,9.66667440001057,11.292930791028974,11.144270058311104,1.2102735768145538,0.2396374009439316,0.38068730386372
368.0000000000152,6438.889783959779,6423.687243977495,6427.145265067389,10.56548487758372,11.55924698869856,11.387638776918319,1.6882550941118462,0.26631619766912057,0.24336868466620926
369.0000000000154,6448.983646275814,6435.566164757258,6438.312806686285,11.47810782302167,11.87892077976418,10.734039602973542,1.6968875201041704,0.2929949943675425,-1.0137554402094249
370.00000000001563,6459.973595513953,6447.4450855370305,6448.848622466238,12.33961707795291,12.198594570830632,10.498003149811957,1.5851436392137765,0.3196737910659645,0.20247246850680642
371.00000000001586,6471.866339101029,6460.016711492097,6459.545199205801,13.163365222333045,12.571625955069116,10.951569312479698,1.383081504849973,0.346352587652396,0.5643193843625826
372.0000000000161,6484.636228279989,6472.588337447175,6470.639636657159,13.7718586704709,12.944657339308359,11.237474466311085,1.040563052492766,0.3730313842387769,0.2860927940736937
373.0000000000163,6498.176211495795,6485.953090787018,6482.119516493464,14.260539273834596,13.364753339846366,11.722285206325775,0.8256684487381432,0.39656369238854017,0.48481074009178804
374.00000000001654,6512.247417632393,6499.317844126875,6494.146783482888,14.691379268641612,13.784849340384614,12.33224877254696,0.6864466751545536,0.4200960005380323,0.6099635663057071
375.00000000001677,6526.820906932542,6513.537078006035,6506.803388545163,15.035191838002904,14.219233879163973,12.980961352053892,0.48462168084183715,0.42724026965870676,0.6487125797387439
376.000000000017,6541.794303960065,6527.756311885208,6520.111818603561,15.242078842724004,14.653618417943123,13.635898764683695,0.30889872997120443,0.43438453877915617,0.6549374124391182
377.0000000000172,6557.076628227242,6542.8321202782345,6534.042197268204,15.438542133711875,15.075808393029877,14.224858564844382,0.33810271165778344,0.42828725693285374,0.5889598003687547
378.00000000001745,6572.5757238231845,6557.907928671275,6548.450277705054,15.696585793484086,15.497998368116418,14.591302308860744,0.6304020038432702,0.4221899750865512,0.36644374404829066
379.0000000000177,6588.251014416481,6573.815922449837,6563.303081559197,16.244649992185632,15.907993778565054,15.114305399410078,1.0637800512738367,0.4160926927674917,0.5230030905347984
380.0000000000179,6604.235956550881,6589.723916228412,6578.665200233259,16.893202444106386,16.31798918901347,15.60993194869479,1.2056563753658467,0.40999541044843224,0.4956265492704202
381.00000000001813,6620.8934665845045,6606.439706262032,6594.5008426250015,17.534076302365555,16.71579003362354,16.061352834778642,1.1672555105367775,0.40389812752915183,0.45142088608132486
382.00000000001836,6638.170234402424,6623.155496295668,6610.800828117665,18.12485162037175,17.11359087823339,16.538618150545794,1.1390933902591927,0.39780084460987136,0.4772653157718499
383.0000000000186,6656.083014961837,6640.654693450212,6627.571194298034,18.76547354174859,17.499197154548206,17.00211421019144,1.2454360218523854,0.3917035604622401,0.4634960596578938
384.0000000000188,6674.642054273796,6658.153890604772,6644.851457447297,19.487818767480736,17.88480343086279,17.558412088330936,1.3264090496002563,0.3856062763146089,0.5562978781360371
385.00000000001904,6693.848386029281,6676.412105741688,6662.619847164697,20.194272590710487,18.258215136919034,17.978367346458064,1.138899517661473,0.3795089911853265,0.41995525811741596
386.00000000001927,6713.743181411869,6694.6703208786175,6680.879358758168,20.691683220006734,18.63162684297504,18.540655840483296,0.774042582331454,0.3734117060560441,0.5622884940534647
387.0000000000195,6734.319471098332,6713.663164856953,6699.615913427707,21.007594800790578,18.992843978338236,18.93245349858757,0.5601574118267717,0.36731442070951675,0.3917976581252243
388.0000000000197,6755.3402698188465,6732.6560088353035,6718.750300454843,21.319032328184047,19.35406111370119,19.336320555692726,0.6931135644214903,0.36121713536298944,0.4038670571364423
389.00000000001995,6776.700866423091,6752.3590925135195,6738.379445567417,21.822018156394797,19.703083678219834,19.92196966944042,0.9428290945222838,0.355119849940715,0.5856491137338474
390.0000000000202,6798.075803868156,6772.062176191751,6758.585230257893,22.359876212439833,20.052106242738226,20.489599711497608,0.7457095830831327,0.3490225645184406,0.5676300420393691
391.0000000000204,6820.1697476323,6792.451110428087,6779.300384767197,22.567738616476156,20.388934236337974,20.940709307105845,-0.02069979402563039,0.34292527905899267,0.4511095956225244
392.00000000002063,6842.902329202119,6812.840044664437,6800.4229090950175,22.238311073189237,20.72576222993747,21.304339348549394,-0.44391438641643083,0.33682799359954474,0.3636300415049327
393.00000000002086,6865.65886034728,6833.890440317008,6821.869593072332,21.972656662706367,21.05039565257358,21.589028606083165,-0.18968775721526593,0.3307307081177272,0.2846892575711748
394.0000000000211,6888.099234524337,6854.9408359695935,6843.686095361973,22.080988933021658,21.375029075209437,22.043975973189944,0.26455810675608593,0.32463342263590955,0.4549473670946214
395.0000000000213,6910.382628953292,6876.628303896445,6865.857696404799,22.38653818176341,21.68746792685294,22.299226112447474,0.6072629481096495,0.31853613713960505,0.2552501392326268
396.00000000002154,6932.787931560409,6898.315771823309,6888.455412007364,22.868670409954188,21.999906778496175,22.896205092581653,0.7898506125779531,0.3124388516433005,0.5969789799653665
397.00000000002177,6955.60989712367,6920.615922882434,6911.491975671222,23.32986055638548,22.30015105912564,23.17692223524341,0.9426318107161907,0.30634156613627817,0.28071714290310346
398.000000000022,6978.900073594988,6942.916073941571,6934.82048065573,23.933876531473036,22.600395339754826,23.480087733882808,1.1984821541606343,0.3002442806292559,0.30316549879614374
399.0000000000222,7002.683192718962,6965.804518990921,6958.407737856936,24.614738158501243,22.888445049352196,23.694426668518215,1.2629122579667469,0.2941469951132111,0.21433893462235887
400.00000000002245,7027.081741165847,6988.692964040285,6982.176145235781,25.27592268761648,23.17649475894929,23.842388089165723,1.1294170907727399,0.2880497095971663,0.14796142064320916
401.0000000000227,7052.164141349098,7012.145313937783,7006.216083112896,25.802798420011257,23.452349897499293,24.237487665041506,0.8729963699104797,0.2819524240734826,0.39509957585015726
402.0000000000229,7077.893011607489,7035.597663835294,7030.652355391958,26.18683068860611,23.728205036049015,24.63505689331253,0.5491671384973905,0.2758551385497989,0.3975692286560403
403.00000000002314,7104.090425771489,7059.589529438834,7055.417101887286,26.42610361197598,23.991865603540163,24.894436097329915,0.3719010281852032,0.2697578530203725,0.25937920405352766
404.00000000002336,7130.6534540202265,7083.581395042384,7080.449954834968,26.66200053937057,24.25552617103103,25.171269798038672,0.3741915127130015,0.2636605674909461,0.2768337007629845
405.0000000000236,7157.4660791437545,7108.088387209842,7105.7125274554255,26.902563020199988,24.506992167456588,25.353875442858904,0.41450804938532865,0.2575632819581535,0.18260564482953262
406.0000000000238,7184.519082616065,7132.59537937731,7131.223853978179,27.15926582234431,24.758458163881862,25.66877760263835,0.41426199579043876,0.2514659964253608,0.3149021597953315
407.00000000002404,7211.8313173872475,7157.593108966549,7157.011525099471,27.426722763763763,24.997729589239995,25.906564639931105,0.3564031075629616,0.24536871089164414,0.2377870372970579
408.0000000000243,7239.412752833218,7182.5908385558,7183.097514673181,27.648778706971424,25.237001014597826,26.26541450747658,0.37140648752414723,0.23927142535792748,0.3588498675524182
409.0000000000245,7267.2248297150545,7208.054916424691,7209.396630937964,27.905577880002724,25.464077868891366,26.332818022076385,0.3170548814082204,0.23317413982563176,0.06740351461565137
410.0000000000247,7295.271420753452,7233.518994293594,7235.878270482548,28.081267756407374,25.691154723184603,26.63046106708868,0.2562117398747057,0.22707685429333604,0.297643045039771
411.00000000002495,7323.530065219163,7259.425031300016,7262.727145071416,28.253852461464913,25.906037006421034,27.06728811064729,0.27501761382871026,0.2209795687647838,0.43682704357398955
412.0000000000252,7351.963786002393,7285.331068306448,7289.819653339046,28.436358844678626,26.12091928965716,27.117728424608078,0.26199045853812747,0.2148822832362316,0.05044031396568616
413.0000000000254,7380.6029207314905,7311.6546753082985,7316.9533042565035,28.5656962344372,26.323607001848934,27.14957341025811,0.18820765100364595,0.20878499771390147,0.031844985571613166
414.00000000002564,7409.435845788087,7337.978282310158,7344.314234007557,28.704628983001545,26.526294714040397,27.572286091827888,0.16550586795750524,0.20268771219157136,0.4227126815680574
415.00000000002586,7438.415864085605,7364.695070165364,7371.895847976719,28.818491337918502,26.716787855205766,27.59094184649216,0.1649507474035795,0.19659042667836857,0.018655754688306617
416.0000000000261,7467.522712062392,7391.411858020581,7399.536609241105,28.969799851689675,26.907280996370815,27.690580682277613,0.12362006312533115,0.1904931411651658,0.0996388358020311
417.0000000000263,7496.751471812296,7418.497437587119,7427.2296314665455,29.062388847033034,27.085579566535536,27.695463768592074,0.134215986962083,0.18439585566484146,0.0048830863265793235
418.00000000002655,7526.002926415306,7445.583017153665,7454.925095234641,29.192882346811825,27.26387813669993,27.69546376758532,0.1230822148634759,0.17829857016451706,-1.0083386783913473e-09
419.0000000000268,7555.379062908602,7473.012999289567,7482.620559002998,29.276351864757434,27.42998213590053,27.69546376911741,-0.012979759663665777,0.1722012846824578,1.5267618580925552e-09
420.000000000027,7584.962531280545,7500.442981425478,7510.346903957502,29.23441197794466,27.596086135100805,27.75722613987705,-0.36896126674095714,0.16610399920039853,0.061762370751294024
421.0000000000272,7614.579048377646,7528.192976988871,7538.121575918188,28.811130939299396,27.749995563391213,27.79211778147869,-0.6637992410996236,0.16000671374530182,0.03489164159055956
422.00000000002746,7644.0797917861855,7555.942972552272,7566.290373972612,28.422332223128024,27.903904991681284,28.545478327200442,-0.6739056422327186,0.15390942829020512,0.7533605452973002
423.0000000000277,7673.1837452270365,7583.988592401425,7594.816393084149,28.061335095127276,28.045619849149524,28.506559895856814,-0.6133911127314337,0.1478121428791198,-0.0389184313479897
424.0000000000279,7701.880748507198,7612.0342122505845,7623.322952979796,27.71912016703937,28.187334706617417,28.506559895423276,-0.5865382716977727,0.14171485746803453,-4.376833212201861e-10
425.00000000002814,7730.223696304951,7640.3510672440425,7651.827650091594,27.355342437108533,28.31685499345555,28.502834328167562,-0.5525203960163173,0.13561757215298223,-0.003725567258265664
426.00000000002836,7758.178882303106,7668.667922237508,7680.330484419565,27.07050036709424,28.44637528029334,28.502834327761505,-0.46138129576092995,0.12952028683792996,-4.0650118536748967e-10
427.0000000000286,7785.743110987141,7697.231623235043,7708.832449215169,26.814435277384607,28.563700997532102,28.50109526342595,-0.28066881033499175,0.12342300203824466,-0.0017390643335133246
428.0000000000288,7813.068447912033,7725.795324232585,7737.3335444783625,26.738791425383116,28.68102671477051,28.501095262950244,-0.054635294446051356,0.11732571723855938,-4.688791769483749e-10
429.00000000002905,7840.1956944127005,7754.581482096618,7765.820248648469,26.739112264530068,28.786157864029704,28.472313077247964,-0.007807408619354471,0.1112284332487756,-0.028782185695944727
430.0000000000293,7867.21332121382,7783.3676399606575,7794.292561724757,26.757514709892128,28.89128901328854,28.47231307531099,0.006926177138452091,0.10513114925899181,-1.9313028041240175e-09
431.0000000000295,7894.316071679205,7812.3518655560765,7822.769614103497,26.74774503594853,28.984225595416227,28.48179168214911,0.025770470614329737,0.09903386569323788,0.009478606842881468
432.00000000002973,7921.434123196756,7841.336091151502,7851.2514057863655,26.815087165948203,29.07716217754355,28.48179168357766,0.18743913414500538,0.09293658212748393,1.431208776822373e-09
433.00000000002996,7948.510760916379,7870.493995344216,7879.733197470634,27.018143230563272,29.15790419270972,28.481791684947734,0.2818800795142538,0.0868392986467256,1.363311113203966e-09
434.0000000000302,7975.735267900865,7899.651899536934,7908.226783884646,27.17525262147035,29.23864620787552,28.505381143070444,0.22092325837218194,0.08074201516596728,0.02358945814200796
435.0000000000304,8003.111783895485,7928.9590931930925,7936.732165027927,27.353565494972145,29.307193656153203,28.505381143468327,0.13156794887831721,0.07464473172172467,3.7863984961541106e-10
436.00000000003064,8030.704820407742,7958.266286849254,7965.237546171534,27.383993712227912,29.375741104430517,28.505381143721653,0.025773417424967023,0.06854744827748205,2.24114612482526e-10
437.00000000003087,8058.40573694863,7987.69838083512,7993.742927315134,27.375766427296373,29.432093985861123,28.50538114349919,0.007959244567477394,0.06245016485394164,-1.7925872926685216e-10
438.0000000000311,8086.092366789005,8017.130474820989,8022.227512529077,27.40557748000053,29.488446867291348,28.463789284376904,0.010222512617019716,0.05635288143040122,-0.041591859121362956
439.0000000000313,8113.809084050959,8046.663080002896,8050.711245381308,27.456800241975223,29.53260518190119,28.503676420064544,-0.012984186897710245,0.050255598020022496,0.03988713569475503
440.00000000003155,8141.569861505985,8076.1956851848045,8079.250347998163,27.421263559694292,29.57676349651065,28.57452881356548,-0.02000655941612591,0.04415831460964377,0.07085239339973701
441.0000000000318,8169.339061892889,8105.804412429128,8107.8108795695625,27.39658924166288,29.60872724431724,28.54653432919763,-0.021900241499748868,0.038061031208016016,-0.02799448443390848
442.000000000032,8197.085523684165,8135.413139673453,8136.397334433216,27.35130346242734,29.640690992123442,28.626375398077084,-0.06715985175201289,0.031963747806388276,0.07984106882590332
443.00000000003223,8224.826900981223,8165.073599846596,8165.065706128456,27.29961041554201,29.66046017313812,28.71036799237906,-0.07962111317709905,0.025866464410430598,0.0839925942699953
444.00000000003246,8252.537587824809,8194.734060019742,8193.777328225446,27.27478838787734,29.6802293541524,28.712876201584727,-0.035409433815720925,0.01976918101447292,0.0025082092045007826
445.0000000000327,8280.166188312156,8224.42186398813,8222.549820370801,27.28018147009482,29.687803968381406,28.832108089108036,-0.027187738924317046,0.013671897621638774,0.11923188750371867
446.0000000000329,8307.790206203508,8254.109667956516,8251.367819963654,27.295520767012963,29.69537858261001,28.803891096603106,-0.04318767385877383,0.007574614228804629,-0.028216992443513198
447.00000000003314,8335.43719007961,8283.800426586578,8280.157373398557,27.22852284115598,29.69075863005488,28.77521577318488,-0.00461607969515842,0.0014773308367345087,-0.02867532344226537
448.00000000003337,8363.03379949163,8313.49118521664,8308.851377223938,27.29654310333775,29.686138677499336,28.612791877572104,0.06017794395511047,-0.004619952555335612,-0.1624238956146845
449.0000000000336,8390.637321930477,8343.160509374804,8337.475123835124,27.396479678125456,29.66932415815682,28.63470134477902,0.07110992338040363,-0.010717235949028032,0.021909467202092445
450.0000000000338,8418.308807664844,8372.829833532967,8366.160651056103,27.474727786424367,29.65250963881389,28.736353097106157,0.1116959116098132,-0.01681451934272045,0.10165175259012124
451.00000000003405,8446.073187368505,8402.45333408565,8394.921957459765,27.602131179676682,29.623500552675594,28.786259710198493,0.2098028524221605,-0.022911802740609423,0.04990661300542879
452.0000000000343,8473.92799788762,8432.076834638332,8423.743174463782,27.783987952224592,29.594491466536876,28.856174297829394,0.2585499806074961,-0.0290090861384984,0.06991458763669624
453.0000000000345,8501.912031202113,8461.630122451928,8452.656275371164,27.966081971479902,29.553287813588685,28.970027516917913,0.2715344465908076,-0.035106369543446356,0.11385321908141764
454.00000000003473,8530.064303587778,8491.183410265523,8481.70434261964,28.13253002720603,29.51208416064007,29.126106980023195,0.23944447501438432,-0.0412036529483943,0.15607946309632326
455.00000000003496,8558.407734667331,8520.642096206391,8510.840387825669,28.320312335542212,29.458685940861592,29.145983432030455,0.20125366743386747,-0.047300936363538396,0.019876452001270396
456.0000000000352,8586.908158231156,8550.100782147256,8540.010137723348,28.430828769539815,29.40528772108268,29.193516363317958,0.10732241011489792,-0.05339821977868248,0.04753293128155882
457.0000000000354,8615.601682129127,8579.440477081713,8569.192279061815,28.480938996436134,29.339694934447174,29.170766313591912,0.08389398378409658,-0.059495503207195065,-0.022750049729260494
458.00000000003564,8644.395520121741,8608.780172016164,8598.393359615757,28.593458008710577,29.274102147811238,29.231394794279836,0.05496462083957303,-0.06559278663570765,0.06062848068309307
459.00000000003587,8673.247020695795,8637.976486810461,8627.577726157193,28.61997367092342,29.196314794286536,29.137338288575442,0.01714107551234468,-0.07169007008030645,-0.09405650570497119
460.0000000000361,8702.13794295047,8667.172801604751,8656.772468933368,28.640815257484498,29.11852744076139,29.252147263764115,-0.013798725609079352,-0.07778735352490528,0.11480897518278187
461.0000000000363,8731.080620573104,8696.201347125072,8686.027376996846,28.596137308996322,29.02854552031154,29.257668863173595,-0.06404359950421559,-0.08388463698747842,0.005521599407290597
462.00000000003655,8759.952479780506,8725.229892645388,8715.237438477106,28.554986214102904,28.938563599861247,29.16245409732687,-0.03292399995288368,-0.08998192045005157,-0.09521476584669694
463.0000000000368,8789.312880366922,8754.066279757844,8744.319957478992,28.51287893597961,28.836387112448286,29.00258390642303,-0.013474530782438883,-0.09607920393160911,-0.15987019089807078
464.000000000037,8817.91662899076,8782.902666870295,8773.287253569513,28.479835756535234,28.734210625034866,28.932008274597955,-0.019926293960276613,-0.10217648741316665,-0.07057563182483077
465.00000000003723,8846.790221682106,8811.522506440928,8802.18332831624,28.439134295011833,28.619839570620645,28.860141218842223,-0.0328493967563067,-0.10827377091379563,-0.07186705575449608
466.00000000003746,8875.565364987558,8840.14234601155,8831.045941596336,28.388911599996035,28.505468516205966,28.865085341328765,-0.043816347047088124,-0.11437105441442459,0.004944122486243604
467.0000000000377,8904.270691725722,8868.521248906316,8859.899570641079,28.34015572364232,28.378902894753658,28.842172748150336,-0.07403871880267623,-0.12046833793346792,-0.022912593178590384
468.0000000000379,8932.942925583538,8896.90015180107,8888.779774999517,28.250047963021753,28.25233727330089,28.91823596870619,-0.0729949126222677,-0.12656562145251127,0.07606322055365906
469.00000000003814,8961.554061537103,8925.013728885857,8917.652119096067,28.177598808913135,28.113577084775756,28.82645222438042,-0.03621351245641391,-0.13266290498892286,-0.09178374432515717
470.00000000003837,8990.103553275036,8953.127305970631,8946.344832816489,28.13057164450306,27.974816896250154,28.558975216453153,-0.024239549707380334,-0.13876018852533442,-0.2674770079231748
471.0000000000386,9018.60338043675,8980.951168111267,8974.853782737106,28.093581170428042,27.82386214062018,28.458924624776888,-0.04162416860485284,-0.14485747207775507,-0.10005059167462345
472.0000000000388,9047.064079843376,9008.775030251887,9003.176865777665,28.033423066877077,27.672907384989735,28.187241456328184,-0.056928083955144,-0.15095475563017569,-0.271683168442658
473.00000000003905,9075.50226031151,9036.284788314126,9031.224564208705,27.99771410896654,27.509758062226254,27.9081554057399,-0.05074635624840378,-0.15705203919692778,-0.27908605058169333
474.0000000000393,9103.874717116018,9063.79454637635,9059.037703589629,27.938937049977056,27.346608739462297,27.71812335609805,-0.03024159788795557,-0.16314932276367985,-0.19003204963612208
475.0000000000395,9132.176598771423,9090.965811225906,9086.637320947653,27.95770469891631,27.171264849540556,27.481111359945814,0.025657841996559464,-0.1692466063428133,-0.23701199614790291
476.00000000003973,9160.411536888078,9118.137076075443,9114.012117376582,27.997752778342903,26.995920959618328,27.268481497896655,0.02297388515152474,-0.17534388992194677,-0.2126298620464368
477.00000000003996,9188.653484287472,9144.945458577975,9141.162762436665,28.02521306560968,26.808382502517773,27.032808622252244,-0.004675405535391277,-0.18144117351135014,-0.2356728756440286
478.0000000000402,9216.926109035592,9171.75384108049,9168.06736632605,28.02809446299893,26.620844045416735,26.77639915641105,-0.006938620399861239,-0.18753845710075354,-0.2564094661612283
479.0000000000404,9245.262732400974,9198.174952101625,9194.885591149352,28.00761186631778,26.42111102112125,26.860050490184957,-0.09020060632374957,-0.19363574069821904,0.08365133377951353
480.00000000004064,9273.613925156485,9224.596063122744,9221.749040870087,27.87937674268454,26.221377996825275,26.86684895128192,-0.2621794312449844,-0.19973302429568449,0.0067984611043633795
481.00000000004087,9301.95613794065,9250.605513528082,9248.376934721107,27.661459400011076,26.00945040532342,26.388938750910604,-0.3381362404555573,-0.20583030789886933,-0.47791019995578876
482.0000000000411,9330.092218145408,9276.614963933402,9274.70533654712,27.456516427931582,25.797522813821068,26.267864901073565,-0.33313313160044555,-0.21192759150205415,-0.12107384962337953
483.0000000000413,9358.054652396213,9302.188364588523,9300.818226751104,27.230159467000604,25.573400655106372,25.957915506832624,-0.35133593723254786,-0.21802487510847696,-0.30994939428131624
484.00000000004155,9385.759140475053,9327.761765243624,9326.643252325115,27.017303657121207,25.349278496391168,25.692135641197957,-0.3338870234320295,-0.22412215871489977,-0.26577986558762
485.0000000000418,9413.224235061136,9352.874727014103,9352.260537275824,26.773907900584028,25.11296177046244,25.542434260219256,-0.27025190605839455,-0.23021944232191327,-0.1497013809561315
486.000000000042,9440.432460619317,9377.987688784562,9377.673906967353,26.661186120519677,24.876645044533205,25.284305122809492,-0.3174259864775761,-0.2363167259289268,-0.2581291376356128
487.00000000004223,9467.515408461137,9402.615822535972,9402.791883265912,26.388433611209226,24.628133751395342,24.951647474310125,-0.5943874092136712,-0.2424140095334968,-0.3326576484570938
488.00000000004246,9494.457440705668,9427.243956287362,9427.537403311782,25.93651510594378,24.37962245825696,24.539392617388636,-0.8360558830935959,-0.24851129313806677,-0.41225485697812
489.0000000000427,9521.088812009479,9451.362872885302,9451.949750424617,25.417427627276297,24.11891659792282,24.285301608259566,-1.2678303915535718,-0.2546085767362055,-0.2540910091532568
490.0000000000429,9547.232461325793,9475.48178948322,9476.177416309838,24.281913861149825,23.858210737588152,24.170030162193935,-2.5588225110330796,-0.2607058603343443,-0.11527144599788267
491.00000000004314,9572.76518739927,9499.06709979332,9500.141442836137,22.552228782482594,23.585310310083663,23.758022890381667,-3.3504326071993047,-0.2668031439195174,-0.41200727183383445
492.00000000004337,9596.836152757858,9522.652410103396,9523.824099139143,20.81765607948151,23.31240988257865,23.607289715621018,-3.2100009635868365,-0.2729004275046905,-0.15073317476733872
493.0000000000436,9619.102147384969,9545.679724991376,9547.404092526427,19.359687639588213,23.027314887961566,23.552697058934303,-2.285557456170335,-0.2789977110609869,-0.05459265668917685
494.0000000000438,9639.677105574221,9568.70703987933,9571.70667328184,18.68871660500966,22.742219893343954,25.05244149156823,-1.1895554857401447,-0.2850949946172833,1.4996831930794097
495.00000000004405,9658.999702873734,9591.151970211224,9596.453991820454,18.28424383583073,22.44493033187741,24.442195585585747,-0.45340735044815833,-0.291192278042016,-0.6102459066927789
496.0000000000443,9677.6975286706,9613.596900543094,9620.53788349807,18.25252311285259,22.147640770410753,23.725587769638043,-0.2700215831349096,-0.2972895614665333,-0.7166078159741428
497.0000000000445,9696.120300050397,9635.444785808411,9643.974355487959,17.9726642532572,21.847885265299418,23.14735621012267,-0.7247159871850826,-0.2985225332889272,-0.5782315595704594
498.00000000004474,9714.533444406696,9657.292671073701,9666.631766886116,17.354073699011362,21.54812976018841,22.16746658611998,-1.2625113472960459,-0.2997555051111035,-0.9798896241568315
499.00000000004496,9732.51694232044,9678.54830800822,9688.251778395332,16.48014403529207,21.255636934499478,21.072556432282088,-1.319908844975987,-0.29612416539990094,-1.0949101538420483
500.0000000000452,9749.792494703921,9699.80394494271,9709.14615517102,15.997665147893757,20.963144108810873,20.716197119077048,-0.46592300157983085,-0.29249282568869833,-0.3563593132368217
501.0000000000454,9766.26973113507,9720.481858905387,9729.591972843364,16.17623442634633,20.677913962656376,20.175438225600054,0.30345439953783043,-0.2888614859214841,-0.5407588933739902
502.00000000004565,9782.43633398863,9741.159772868035,9749.579000819065,16.41824948072226,20.392683816502206,19.798617725782762,0.23880314489718166,-0.28523014615426995,-0.3768204998399161
503.0000000000459,9798.908622354389,9761.27448921797,9769.166840387732,16.51724802855864,20.114716349919405,19.377061411536662,0.1356013798424918,-0.28159880636842227,-0.4215563142718635
504.0000000000461,9815.591205846937,9781.38920556788,9788.446311085194,16.658820823027074,19.83674888333693,19.18187998337344,0.16999650866177027,-0.2779674665825746,-0.19518142817738773
505.0000000000463,9832.330687737624,9800.955249664235,9807.567578462233,16.749329806925886,19.566044096335304,19.06065477068148,0.19567351863967092,-0.27433612679198666,-0.12122521272252024
506.00000000004655,9849.158480978873,9820.521293760563,9826.531282894543,16.900023232246852,19.29533930933401,18.86675409392122,0.19639617826662986,-0.2707047870013988,-0.1939006768042006
507.0000000000468,9866.11183684139,9839.55319096248,9845.075348956085,17.038902519982383,19.031897201902005,18.221378029164335,0.22888271823077752,-0.2670734472165861,-0.6453760647565093
508.000000000047,9883.225569065773,9858.585088164376,9863.17108214967,17.19040831011216,18.768455094470344,17.970088357991745,0.4868049555399621,-0.26344210743177343,-0.25128967117156464
509.00000000004724,9900.487745290091,9877.097363830968,9881.085444548424,17.612192396358523,18.51227566657553,17.85863643951067,0.772714046711147,-0.25981076766317956,-0.1114519184736367
510.00000000004746,9917.935278901414,9895.609639497536,9898.788451755741,18.08030093253538,18.256096238681057,17.547377975121503,0.8719947570547186,-0.25617942789458564,-0.31125846437323074
511.0000000000477,9935.901063924923,9913.616818987819,9916.289849159833,18.59387152108572,18.007179490268406,17.455416833064046,0.8749466618614286,-0.25254808815350305,-0.09196114204119013
512.0000000000479,9954.337520947354,9931.62399847808,9933.697159163654,19.08346022531755,17.758262741856115,17.359203174567824,0.8061898761550921,-0.24891674841242065,-0.09621365848215879
513.0000000000481,9973.324529196756,9949.140607150955,9950.949293088823,19.5105052557334,17.516608672857913,17.14506467576365,0.5587858484350271,-0.2452854087051971,-0.2141384987898866
514.0000000000483,9992.758425144055,9966.657215823803,9967.937487362791,19.724701182231616,17.27495460386006,16.831323872136426,0.2560046273245363,-0.24165406899797356,-0.3137408035746156
515.0000000000485,10012.56306179482,9983.697779038039,9984.828418281833,19.814647232776643,17.040563214219524,16.950537965933105,-0.02739488165524665,-0.23802272931913998,0.1192140938023096
516.0000000000488,10032.586232426449,10000.73834225225,10001.725038710498,19.6472379399882,16.80617182457934,16.84270289139637,-0.366711705772969,-0.23439138964030637,-0.10783507451990004
517.000000000049,10052.578245647788,10017.317385366528,10018.390180615148,19.15252530350857,16.579043114263285,16.487580917932753,-1.4076905259825985,-0.2307600499780654,-0.3551219734050959
518.0000000000492,10072.372276844593,10033.896428480786,10034.869611963122,17.861407607565635,16.35191440394759,16.471281777991056,-2.505044234046523,-0.22712871031582443,-0.016299140024076394
519.0000000000495,10091.44717046774,10050.028476853742,10051.211705244405,16.491173031584992,16.132048372942627,16.212904784565655,-1.7284960660124316,-0.22349737066027733,-0.2583769934217429
520.0000000000497,10109.020931463398,10066.160525226676,10067.25158826495,16.208081164783035,15.912182341938028,15.866861256521487,-0.8436705769361899,-0.21986603100473026,-0.3460435280483254
521.0000000000499,10125.566670187063,10081.860104216938,10083.024987197454,15.598714879140811,15.699578990246536,15.679936608482425,-1.2582261404599981,-0.21623469134799578,-0.18692464804058218
522.0000000000501,10141.806769164887,10097.559683207177,10098.572007023968,14.838116544035241,15.48697563855541,15.41410304452587,-1.21490520391014,-0.21260335169126132,-0.2658335639836097
523.0000000000504,10157.31941592356,10112.841318173389,10113.808976618064,14.274722679014426,15.28163496619804,15.059836143644722,-0.8322198253599382,-0.2089720120242004,-0.3542669008994551
524.0000000000506,10172.159694034344,10128.12295313958,10128.907665602488,14.07366221190444,15.076294293841038,15.137541825199625,-0.3124972154667529,-0.20534067235713951,0.07770568155605101
525.0000000000508,10186.528372108,10143.001169440458,10143.924040373633,14.062466363808452,14.878216300864217,14.895207717082894,0.09994929774997362,-0.2017093326668641,-0.24233410811503592
526.000000000051,10200.69158090271,10157.879385741315,10158.652446637076,14.248663779897196,14.68013830788777,14.561604809790866,0.36324190130491496,-0.19807799297658873,-0.3336029072832023
527.0000000000513,10214.927098580469,10172.368708735696,10173.280812022245,14.552789420019288,14.48932299436619,14.695125960532051,0.46623480974326587,-0.19444665324896787,0.13352115074205667
528.0000000000515,10229.374360882479,10186.858031730055,10187.893953689816,14.84576535113398,14.29850768084499,14.53115737459996,0.1316465120788853,-0.19081531352134706,-0.1639685859318002
529.0000000000517,10244.132708565645,10200.97298677694,10202.320614194196,14.627789479982809,14.114955046871444,14.322163634149172,-0.5040709487710578,-0.18718397374733037,-0.20899374045246352
530.000000000052,10259.084853505075,10215.087941823806,10216.51234730063,14.082752631051864,13.931402412898278,14.061302578694598,-1.2377988438761482,-0.18355263397331367,-0.26086105558723366
531.0000000000522,10273.755406707127,10228.843054282393,10230.57445982333,13.186121659954953,13.755112458575613,14.062922466702501,-1.6396425628925655,-0.1799212941478737,0.001619888008806525
532.0000000000524,10287.687996730847,10242.598166740963,10244.519859413784,12.290812624540264,13.57882250425333,13.827876714197723,-1.562551408843075,-0.17628995432243372,-0.23504575252119494
533.0000000000526,10300.676014614895,10256.0079619707,10258.543674996808,11.608627320469948,13.40979522972599,14.219754451853483,-1.1238564762634011,-0.17265861442477068,0.391877737668532
534.0000000000529,10312.810827350544,10269.417757200423,10272.647376614408,11.144941679968674,13.240767955199038,13.98764878333392,-0.8859275084233045,-0.16902727452710767,-0.23210566861420862
535.0000000000531,10324.359168341627,10282.496760561424,10286.575114363803,10.69813682080281,13.079003360991866,13.867826715453178,-0.6620007043124152,-0.1653959343670243,-0.11982206788063778
536.0000000000533,10335.432936051455,10295.57576392241,10300.204536706797,10.461919137315538,12.917238766786342,13.39101797054059,-0.039739711175727416,-0.1617645942063105,-0.4768087449070898
537.0000000000535,10346.09491903585,10308.362148894048,10313.420388857212,10.728814909863484,12.786384971625214,13.040686330289327,0.371266876597297,-0.14630919468328896,-0.3503316402507467
538.0000000000538,10356.735400837666,10321.148533865671,10326.219067421122,10.964239329091196,12.655531176467022,12.556670797526637,0.15124526379443637,-0.13085379515963155,-0.4840155327655725
539.000000000054,10367.632566205835,10333.727770164489,10338.717291120169,10.872534635464143,12.57923629881131,12.439776600551925,-0.341821490160577,-0.10357433640692253,-0.1168941969795011
540.0000000000542,10378.71951756837,10346.307006463303,10351.115689271151,10.500649835439974,12.502941421158559,12.35701970141465,-0.6317078626411706,-0.07629487765421349,-0.08275689913870478
541.0000000000545,10389.587102013658,10358.78821192453,10363.556689506935,10.118380269594214,12.481205461223833,12.524980770147808,-0.5999664949399767,-0.04901541879372107,0.16796106872741062
542.0000000000547,10400.070371036234,10371.26941738576,10376.144953911473,9.772556886791897,12.459469501292093,12.651548038907078,-0.2422016513264525,-0.021735959933228678,0.12656726874068094
543.0000000000549,10410.162052416577,10383.761709844905,10388.506853039127,9.900669132730718,12.49229245914577,12.072250216389628,0.31385534611567095,0.005543498960972861,-0.5792978225334368
544.0000000000551,10420.052701749937,10396.25400230406,10400.751746598236,10.228223082104268,12.525115417002455,12.417536901754323,0.5391119209527896,0.032822957855174396,0.345286685138339
545.0000000000554,10430.17874264463,10408.866499596725,10413.216141653109,10.564710829062296,12.612497292667644,12.511253207958381,0.6847911558400984,0.060102416760930116,0.09371630609198475
546.0000000000556,10440.610860098588,10421.478996889404,10425.851277191006,11.046904476682966,12.699879168335867,12.747496993048308,0.8058231333860437,0.08738187566668584,0.15864370683429582
547.0000000000558,10451.413914738057,10434.320816851196,10438.557718821094,11.508132537971392,12.84181996179843,12.66538626661075,0.8556875952911296,0.11466133456537267,-0.08211073111727171
548.000000000056,10462.787781743978,10447.16263681301,10451.054901329197,12.004532027578703,12.98376075526405,12.24328640007808,0.9738410766451521,0.1419407934640595,-0.6471258851774114
549.0000000000563,10474.55265806798,10460.342897279454,10462.988845105663,12.591078159269939,13.180260466450799,11.708189304908522,1.1280177044558164,0.16922025232615218,-0.28355716044839463
550.0000000000565,10486.812035444162,10473.52315774592,10474.70780727008,13.263853244981563,13.37676017764063,11.798886027819146,1.3802215077865974,0.19649971118824489,0.26262023835269815
551.0000000000567,10499.724591035525,10487.150976552206,10486.77613281771,14.109159727680726,13.627818806296023,12.351050620584834,1.5253925828844799,0.2237791699225672,0.5776159212354287
552.000000000057,10513.400797600892,10500.778795358521,10499.404871365516,14.912691901620965,13.878877434952678,12.906556612431299,1.4694628219608301,0.2510586286559673,0.5556505893400073
553.0000000000572,10527.873040251563,10514.930905507028,10512.459243479827,15.684999609246661,14.152110148519206,13.202187616133019,1.3815638060626423,0.2621456711115357,0.29563100304402384
554.0000000000574,10543.134615983869,10529.083015655566,10525.819079256984,16.384223842822195,14.425342862085149,13.517483938191969,1.2907625097007642,0.2732327135661745,0.31529632211435893
555.0000000000576,10559.203959939963,10543.77138048314,10539.53480095962,17.05668852303892,14.68836482758574,13.913959467141696,1.0586231483805906,0.26812733953320445,0.3964755295642215
556.0000000000579,10575.97644118551,10558.459745310744,10553.670284794372,17.504615929025153,14.95138679308574,14.35700820239535,0.5688517696928129,0.2630219655002343,0.44304873534976835
557.0000000000581,10593.354486342245,10573.663943320542,10568.26119904611,17.637992941776712,15.204198009809655,14.824820301107355,-0.20501796940606776,0.25791659111189735,0.4678120988088314
558.0000000000583,10611.139437220207,10588.86814133037,10583.158649903478,17.226137625034962,15.457009226532975,14.970081413622742,-0.7006225444474838,0.25281121672356044,0.1452611125355121
559.0000000000585,10628.83219695827,10604.567751024715,10598.235689702838,16.80358442205029,15.699609694355559,15.183998185057385,-0.7527318666347005,0.24770584227289394,0.21391677125238864
560.0000000000588,10646.108200198567,10620.267360719086,10613.639579298091,16.37807358287438,15.94221016217754,15.623781005142748,-0.7429697863324364,0.24260046782222747,0.4397828193599271
561.000000000059,10662.974170170524,10636.441960600125,10629.364100445186,15.969098049983616,16.174599881047214,15.825261289052152,-0.7266811272066435,0.237495093345772,0.20148028391500147
562.0000000000592,10679.44338579208,10652.616560481189,10645.347140013691,15.552216546087475,16.40698959991628,16.140817847954125,-0.508171664002192,0.23238971886931656,0.3155565589001741
563.0000000000595,10695.437924193546,10669.245729050981,10661.74166897135,15.430567900009738,16.629168569801017,16.648240067325666,-0.11636257961167482,0.22728434437684802,0.507422219269325
564.0000000000597,10711.097902294263,10685.874897620799,10678.556941303461,15.487850167589777,16.85134753968514,16.98230459689081,0.015483083257034937,0.2221789698843795,0.3340645295520094
565.0000000000599,10726.723822391239,10702.938213381345,10695.517941963279,15.510531562216793,17.063315760555078,16.939696722727348,0.10456105897450525,0.21707359537698243,-0.04260787417794318
566.0000000000601,10742.398696893051,10720.001529141917,10712.435421330827,15.668382376188246,17.275283981424405,16.895262012360995,0.39598244861531423,0.21196822086958533,-0.04443471037062804
567.0000000000604,10758.124885404577,10737.478570595147,10729.60217381955,16.021914958171834,17.477041453238016,17.438242965030206,0.7008356793415165,0.20686284634142038,0.5429809525482442
568.0000000000606,10774.056218982885,10754.955612048401,10747.261202883847,16.51480082151078,17.67879892505101,17.879815163612502,0.9403122987427892,0.2017574718132554,0.44157219872942155
569.0000000000608,10790.409307139811,10772.825957696125,10765.454649801899,17.106797448278193,17.870345647731213,18.507078672211534,1.0564717593262718,0.19665209724655247,0.6272635078309728
570.000000000061,10807.289995097093,10790.696303343871,10784.068202137665,17.689411536577495,18.061892370410796,18.720025999311122,1.0074053177926379,0.19154672267984957,0.2129473270747322
571.0000000000613,10824.72194927221,10808.939531687625,10802.835893046193,18.22205616783151,18.24322834376111,18.81535581772717,0.902399613270881,0.18644134801490364,0.09532981839738759
572.0000000000615,10842.743934462302,10827.1827600314,10821.441116036312,18.70207977632548,18.424564317110796,18.39509016252072,0.8512297754830432,0.18133597334995774,-0.4202656551880962
573.0000000000617,10861.244916455787,10845.778449571288,10839.954697555804,19.175578150970345,18.59568953989265,18.63207287645155,0.8241472912553487,0.17623059806572933,0.23698271392419756
574.000000000062,10880.280642847827,10864.374139111193,10858.70775506753,19.63237234971708,18.766814762671917,18.87404214698155,0.8119891901817526,0.1711252227805232,0.2419692705249202
575.0000000000622,10899.781392137924,10883.270306891778,10877.588713976405,20.07865093622087,18.896167780589842,18.887875670752567,0.6280504808236096,0.1502391203485577,0.013833523775363631
576.0000000000624,10919.782260608104,10902.166474672376,10896.526042472598,20.329012250093303,19.02552079850319,18.986781321632396,0.29509056178400533,0.12935301791560727,0.0989056508883381
577.0000000000626,10940.16197175347,10921.248014830468,10915.47781129514,20.448548596985848,19.081540158090228,18.916756323448336,0.10553856910568173,0.09268618875016443,-0.07002499817026707
578.0000000000629,10960.79387419752,10940.329554988559,10934.522196634676,20.53295748720424,19.13755951767266,19.17201435561641,0.09078369490057686,0.056019359584721595,0.25525803217883325
579.0000000000631,10981.516764184498,10959.449800207149,10953.655581484067,20.62420792464985,19.120245218584152,19.09475534315371,0.1234685068714798,0.01935253024694846,-0.07725901245183046
580.0000000000633,11002.296083965213,10978.570045425733,10972.788017431054,20.73057214000522,19.102930919491005,19.170116550811564,0.12173225892641769,-0.01731429909082468,0.07536120766649751
581.0000000000636,11023.176446617612,10997.58232838735,10991.932821078466,20.882836140845658,19.012282961608285,19.11949074399581,0.159252452609973,-0.05398112848793029,-0.050625806805807694
582.0000000000638,11044.178076458782,11016.594611348952,11010.872858365863,21.01852989931809,18.921635003720887,18.760583830770948,0.24913174064869478,-0.09064795788503589,-0.35890691331018276
583.000000000064,11065.308936176194,11035.35226473595,11029.590228440607,21.234022648923705,18.757653386983016,18.674156318715795,0.09260874504101063,-0.12731478731261456,-0.08642751204783031
584.0000000000642,11086.60299607738,11054.109918122922,11048.082996633826,21.19562256791314,18.593671770240427,18.31138006774562,-0.08152764925371102,-0.16398161674019324,-0.36277625090330085
585.0000000000645,11108.094749310238,11072.466274617555,11066.147888069714,21.09293433131085,18.35635649461336,17.818402804060085,-0.38112874928839824,-0.20064844618478853,-0.49297726356656957
586.0000000000647,11129.546452787206,11090.82263111215,11084.098732547356,20.69729278274142,18.11904121898155,18.0832861512053,-0.7850943944393354,-0.23731527562938382,0.2648833471292332
587.0000000000649,11150.78584202358,11108.631023396625,11101.998683248994,20.02736270587205,17.80839228444838,17.716615252116537,-1.3857978721598012,-0.2739821050824366,-0.3666708989107385
588.0000000000651,11171.558670325925,11126.439415681052,11119.811474184751,19.06890877808207,17.497743349910436,17.908966619383033,-1.87623857140097,-0.3106489345354895,0.19235136725784288
589.0000000000654,11191.51702579555,11143.553176437548,11137.492811043629,18.02148893660366,17.1137607564678,17.453707098361672,-2.549797088428866,-0.3473157639902198,-0.45525952104919803
590.0000000000656,11210.430188587403,11160.66693719399,11154.947851628238,16.288674447628935,16.729778163020356,17.45637407084309,-3.559113304647576,-0.38398259344495006,0.0026669724591316924
591.0000000000658,11228.388119374626,11176.939399104704,11173.154142694146,14.26645666547435,16.27246191068034,18.95620716825531,-3.9141603868902175,-0.4206494228936426,1.4998166650019507
592.000000000066,11244.122416121196,11193.211861015352,11192.860108284498,12.250435778850786,15.815145658335481,20.455677318497738,-3.788703281051416,-0.45731625234233503,1.4993628347158101
593.0000000000663,11257.847888341026,11208.496356762535,11212.99815777184,10.467065613649229,15.284495747143307,19.82042164936624,-2.9815631648165755,-0.49398308176841293,-0.6352557143887448
594.0000000000665,11269.52327984415,11223.78085250964,11232.01071218875,9.334846365615254,14.753845835946256,18.20468718282543,-1.8204585505380233,-0.5306499111944908,-1.6157344713796566
595.0000000000667,11279.556592312869,11237.930714775874,11249.388428540975,8.783152935166282,14.149862266188634,16.559258901217845,-0.8844345779133999,-0.5673167404772153,-1.620358281266897
596.000000000067,11288.64766641656,11252.080577042025,11264.99400209441,8.44117935083042,13.54587869643228,14.651888206077944,0.018812369411789966,-0.6039835697568504,-1.907370693639288
597.0000000000672,11297.336897485933,11265.041409451082,11278.793571701002,8.945836113093009,12.960832409013587,12.947251007612167,0.9869012670947801,-0.5945149285873872,-1.7046371966817129
598.0000000000674,11305.826751257737,11278.002241860067,11291.22913344662,9.64342020775367,12.375786121602388,11.923872483261723,1.239616689991104,-0.5850462874148136,-1.0233785254883065
599.0000000000676,11314.969742409867,11289.904189917343,11302.592824874146,10.296092369918918,11.90194805724158,10.803510371897469,1.061192996558383,-0.5294421758858698,-1.1203621115179756
600.0000000000679,11324.820260815635,11301.806137974561,11312.749903647567,10.824907639124309,11.42810999288832,9.510647175603935,0.2559753464769882,-0.4738380643569262,-1.2928631949081504
601.0000000000681,11335.383499388783,11312.871618126248,11322.316542418468,10.445194970927554,11.065480151659624,9.622630366189693,-0.9466883719091912,-0.41823395279086995,0.11198319055421421
602.0000000000683,11346.188920741044,11323.937098277891,11331.776117290461,9.499793573028736,10.70285031043853,9.21348677152251,-1.9187162980779269,-0.36262984122481373,-0.7587412313622642
603.0000000000686,11356.480883576294,11334.388526970255,11340.552841824852,8.288053114154112,10.451428692344102,8.365749041850298,-1.8472530755593843,-0.3070257296576795,-0.6841639980041123
604.0000000000688,11365.658098826472,11344.839955662594,11348.737761551054,7.754421907507157,10.200007074257323,8.193288956827244,-0.9938112076371427,-0.2514216180905452,0.22231353840137438
605.000000000069,11373.689805560318,11354.899749341886,11357.08591134741,7.366220986914515,10.059793679283098,8.503010636227872,-0.3885648956583754,-0.1958175065304442,0.30972167989459265
606.0000000000692,11381.372292843591,11364.959543021172,11365.72737117802,7.386685302936755,9.919580284316572,8.779909025148703,0.5769553934617795,-0.14021339497034313,0.27689838934440036
607.0000000000695,11388.779653876272,11374.850118133607,11374.594843186293,8.106226463535357,9.890575112430557,8.955034991401513,1.5989498984047212,-0.08460928342623937,0.1751259662594924
608.0000000000697,11396.47402106914,11384.740693246044,11383.689846583364,9.23364755766311,9.86156994055229,9.234971802726637,2.0468912711671883,-0.029005171882135593,0.2799368113041755
609.0000000000699,11404.984980225989,11394.684466237644,11393.065598675317,10.288628682879061,9.943772991604405,9.516532381101856,1.5056583666674161,0.026598939586931387,0.2815605781625824
610.0000000000701,11414.761243995192,11404.628239229265,11402.716017253735,10.688897440008857,10.02597604266277,9.784304775554988,0.5350009411512189,0.08220305105522203,0.2677723942061686
611.0000000000704,11425.14765016975,11414.825491762826,11412.62727747203,10.8348481867057,10.197252533570742,10.038215661043875,0.4661574640227783,0.12673977098314923,0.2539108855800444
612.0000000000706,11436.056069157368,11425.022744296411,11422.790451768751,11.236599645328537,10.368529024480909,10.28813293261787,1.2072190322088736,0.17127649090902922,0.24991727194289606
613.0000000000708,11447.164035475189,11435.593629654817,11433.168355900785,12.159264937830889,10.57088535841806,10.4676753314474,1.5924786825503423,0.18681641242361957,0.17954239885220358
614.000000000071,11458.829904413165,11446.164515013252,11443.747596662393,13.027678093697396,10.77324169235487,10.690806191775573,1.268386098483649,0.20235633393693594,0.22313086034163365
615.0000000000713,11471.418618891583,11457.135334068447,11454.560928998271,13.496337322303397,10.970819055206594,10.935858479981505,0.6292094950402985,0.1999668483942223,0.24505228822078104
616.0000000000715,11484.73901831693,11468.106153123672,11465.702521176618,13.619310129971135,11.168396418057979,11.347325876740008,0.09542528428768399,0.19757736285150862,0.41146739681511535
617.0000000000717,11498.428604024706,11479.467347933183,11477.136279767928,13.566112236244848,11.361194809521454,11.52019130588583,-0.5388197028329746,0.19518787715738511,0.17286542915670033
618.000000000072,11512.317051287717,11490.828542742718,11488.774813480622,12.971961979039602,11.55399320098459,11.756876119499934,-0.5931523250908789,0.1927983914632616,0.23668481363025665
619.0000000000722,11525.929754335295,11502.570555363687,11500.68073606834,12.948900513036206,11.742012620978379,12.05496905593018,0.2668852396701476,0.1904089057284175,0.29809293644629087
620.0000000000724,11538.99484242874,11514.312567984682,11512.836071709484,13.373744486689743,11.93003204097182,12.25570222634278,0.5455636483980414,0.18801941999357338,0.20073317041310448
621.0000000000726,11552.27807652004,11526.425840474134,11525.277688346874,13.532721127396611,12.11327248946402,12.627531048432228,0.23236932998123475,0.1856299342427784,0.371828822093292
622.0000000000729,11565.957133424688,11538.539112963615,11537.996498123008,13.630566460006229,12.296512937955871,12.810088503827258,0.28707708989601655,0.18324044849198345,0.1825574553954939
623.0000000000731,11579.731135203307,11551.014087378539,11550.906117712757,13.950011160009355,12.47497441493373,13.009150675670313,0.5211657716994847,0.18085096273481366,0.19906217184331051
624.0000000000733,11593.679460683708,11563.489061793487,11563.97706366614,14.276191531568198,12.65343589191124,13.132741231088128,0.5361790281581799,0.17846147697764392,0.1235905554187179
625.0000000000736,11607.941425267363,11576.31618019085,11577.314102719078,14.592250494687642,12.827118397374058,13.541336874783129,0.41642886795619594,0.17607199122012346,0.40859564369837753
626.0000000000738,11622.564475202727,11589.143298588242,11590.895372874507,14.816361479374795,13.000800902836524,13.621203436077996,0.3015713284746774,0.17368250546260305,0.07986656129645026
627.000000000074,11637.446842667934,11602.313003025025,11604.609454446312,14.955980965851667,13.169704436793515,13.806959707541257,0.09121966304319698,0.17129301970968827,0.18575627146478849
628.0000000000742,11652.594951855648,11615.482707461833,11618.491965593254,14.943689342121736,13.338607970750148,13.958062586334432,-0.13682208310858443,0.1689035339567735,0.1511028787945211
629.0000000000745,11667.828510414683,11628.985439995044,11632.404899359484,14.711945972700187,13.502732533221021,13.867804946122673,-0.12009948563679354,0.1665140482137153,-0.09025764021145424
630.0000000000747,11682.959851944393,11642.488172528281,11646.357029568098,14.850546504478684,13.666857095691537,14.036455471094197,0.23731398928422962,0.16412456247065707,0.16865052496857333
631.0000000000749,11697.972976312987,11656.31437521498,11660.335101990311,15.092565742106146,13.826202686709703,13.919689373318533,0.38016465588184384,0.16173507674430315,-0.11676609778658811
632.0000000000751,11713.132894069546,11670.140577901708,11674.461087725978,15.323266984899227,13.985548277727508,14.332282098019316,0.3301054353478839,0.15934559101794918,0.41259272471819874
633.0000000000754,11728.589782407935,11684.280692799046,11688.881470278098,15.4915036148137,14.140114897346876,14.50848300620777,0.2615880391013297,0.15695610531855086,0.1762009081898613
634.0000000000756,11744.195441196112,11698.420807696406,11703.377379104732,15.673046263388759,14.294681516965884,14.483334647043163,0.1443608622880427,0.15456661961915258,-0.025148359160599144
635.0000000000758,11759.975904771247,11712.865276861668,11717.891472748968,15.76945705998642,14.444469165270739,14.544852641419583,-0.26152064364038896,0.15217713396189608,0.06151799437911904
636.000000000076,11775.905521624998,11727.309746026953,11732.475568025202,15.313699080698786,14.594256813575232,14.623337911043222,-0.8133959336214744,0.14978764830463956,0.07848526962053638
637.0000000000763,11791.776926266548,11742.049011517645,11747.204631242997,14.767166959830117,14.739265490700083,14.834788524538135,-0.6027221943599399,0.14739816271463801,0.21145061349106517
638.0000000000765,11807.077170708511,11756.78827700836,11761.95896924771,14.716558937126749,14.88427416782457,14.673887484880746,-0.24541740693908218,0.14500867712463647,-0.16090103965710184
639.0000000000767,11821.97990129238,11771.812780882414,11776.577679271793,14.517112361344067,15.02450387406303,14.563532563285605,-0.6231209463489793,0.14261919168143988,-0.11035492159591696
640.000000000077,11836.83114416476,11786.837284756493,11791.21709135145,14.046121931209584,15.164733580301434,14.715291596025095,-0.5269622944682985,0.14022970623839956,0.1517590327399484
641.0000000000772,11851.335408225725,11802.141530482611,11806.076905981414,13.968731974925065,15.304245726125565,15.004337663906913,0.11896989668187719,0.13987092603123552,0.2890460678916899
642.0000000000774,11865.419371328158,11817.44577620875,11821.20515327331,14.188939235678143,15.443757871949956,15.252156919857368,0.23261577380335083,0.13951214582422874,0.24781925574107447
643.0000000000776,11879.632802911625,11833.032390078493,11836.407214201296,14.234729306613541,15.586613869751357,15.15196493611059,0.05126795455747304,0.14118407181286463,-0.10019198374641385
644.0000000000779,11894.14670272352,11848.619003948259,11851.59911617088,14.219074859209046,15.72946986755302,15.231839003051306,-0.08939829946378577,0.14285599780150054,0.0798740669427639
645.0000000000781,11908.594656825699,11864.494673667847,11866.861126261489,14.108105494924132,15.875669719593603,15.292181178163643,-0.5492274823738263,0.14452792492109062,0.06034217511970699
646.0000000000783,11922.999125575348,11880.370343387456,11882.270165992903,13.52677672350473,16.021869571634447,15.525898284667175,-1.0473350578395808,0.14619985204068067,0.23371710652451458
647.0000000000786,11937.171730874199,11896.541756665541,11897.689792064915,12.840978426965586,16.171413278094192,15.313353859354619,-0.8745494431726093,0.1478717792502628,-0.21254442531149342
648.0000000000788,11950.687927535855,11912.71316994365,11913.09237556862,12.678314866744772,16.320956984554204,15.491813148032454,-0.0038528052977887303,0.1495437064598449,0.17845928866577415
649.000000000079,11963.502746190921,11929.187014489147,11928.723342649577,12.95965208004664,16.473844545503567,15.7701210138721,0.43720608537230665,0.15121563370465232,0.27830786581330835
650.0000000000792,11976.411675379968,11945.660859034668,11944.585000692372,13.281385561188644,16.626732106453197,15.953195071711995,0.5963033133242721,0.15288756094945974,0.1830740578292644
651.0000000000795,11989.567822102896,11962.44382255658,11960.424864696422,13.704698589986283,16.782963521921147,15.726532936372356,0.8650707188686998,0.15455948820875387,-0.22666213534540655
652.0000000000797,12003.140027599395,11979.226786078516,11976.112126019487,14.246649939276208,16.939194937389363,15.647989709747646,1.0640643612322642,0.15623141546804803,-0.07854322664231742
653.0000000000799,12017.198968467783,11996.32555628588,11991.899450505201,14.921630570805021,17.0987702073705,15.926659261765847,1.4070385311122362,0.15790334272464202,0.278669552146618
654.0000000000801,12031.784411213182,12013.424326493265,12007.977261870223,15.778002075020717,17.25834547735191,16.22896346840711,1.8203414928372803,0.15957526998123597,0.3023042068645779
655.0000000000804,12047.124225698117,12030.845591095043,12024.30630055112,16.911565883196968,17.42126460178634,16.429113893370733,2.0023525669027125,0.1612471972078835,0.20015042493931504
656.0000000000806,12063.439600373906,12048.266855696847,12040.815898955554,17.89418335803159,17.584183726221042,16.590082915508532,1.664323623583423,0.16291912443453102,0.1609690221743733
657.0000000000808,12080.84843137383,12066.017302401611,12057.503807341249,18.57260787114126,17.750446704774326,16.78573385586902,1.1751206323932812,0.16459105149395697,0.19565094036713615
658.0000000000811,12099.121450382981,12083.767749106404,12074.440258475814,19.161250014954863,17.916709683327397,17.087168413264664,0.7801037403364443,0.16626297855314073,0.3014345574151205
659.0000000000813,12118.040168510339,12101.848089542087,12091.636356755658,19.444988495857817,18.0803404356919,17.305028146415385,0.589902027779036,0.16494686545875042,0.2178597331397329
660.0000000000815,12137.446067577634,12119.928429977796,12109.102784768686,19.785694955009216,18.243971188055706,17.62782787967702,0.8758499571922941,0.16363075236411656,0.3227997333221974
661.0000000000817,12157.250354702337,12138.327423611783,12126.910313992446,20.503453323765264,18.398993633996344,17.987230567850816,1.107821642572139,0.15932659915218295,0.3594026881897948
662.000000000082,12177.473186899975,12156.726417245794,12145.038931370917,21.012416419533405,18.554016079936275,18.270004189078456,0.975363596649082,0.15502244594024933,0.28277362123103267
663.0000000000822,12198.331095749349,12175.426847464958,12163.411611342613,21.46470715033563,18.70043021917257,18.475355754319857,0.5856030881615424,0.15071829258807787,0.20535156525006218
664.0000000000824,12219.71324080351,12194.127277684147,12182.074914591321,21.59420807540522,18.846844358408156,18.85125074310406,0.10051754805611995,0.1464141392359064,0.37589498880944655
665.0000000000827,12241.481021137677,12213.111927874985,12200.993804202417,21.505572759998113,18.98465019084432,18.986528479083468,-0.06899034525253779,0.1421099858358407,0.13527773599310208
666.0000000000829,12263.330076562528,12232.096578065846,12220.03233413548,21.47423250020329,19.122456023279767,19.090531387030435,-0.04765792639804063,0.137805832435775,0.1040029079542921
667.0000000000831,12285.107641403554,12251.34823161471,12239.209584602062,21.435419820171187,19.251653548872532,19.26396954609847,-0.016416675753132798,0.13350167901407434,0.1734381590241684
668.0000000000833,12306.855873043069,12270.599885163598,12258.76711512495,21.430572699994293,19.380851074464573,19.851091499709582,-0.005042245373990689,0.12919752559237369,0.5871219537007113
669.0000000000836,12328.520535570031,12290.101325456784,12278.685476436849,21.407364344171317,19.501440293192605,19.98563112408471,0.0042223549478746175,0.1248933721600082,0.13453962437874092
670.0000000000838,12350.20533659217,12309.60276574999,12298.758779653952,21.39940318445623,19.622029511919916,20.16097531011221,-0.003733390791886589,0.12058921872764274,0.17534418604401095
671.000000000084,12371.893196685927,12329.336776173759,12319.06119022254,21.42512508928294,19.73401042377354,20.4438458270511,-0.007151951970156795,0.11628506529044103,0.2828705169330461
672.0000000000842,12393.581038386299,12349.070786597546,12339.596817829199,21.430615759020274,19.845991335626444,20.627409386260734,-0.03397996194296688,0.11198091185323934,0.18356355920825962
673.0000000000845,12415.245698504152,12369.020150538145,12360.483452055772,21.374219316097317,19.94936394060406,21.145859066888963,-0.0999986675017117,0.10767675841523168,0.5184496806730909
674.0000000000847,12436.912946033326,12388.969514478762,12381.629311123606,21.26322464971927,20.052736545580938,21.14585906876623,-0.07634403995920824,0.10337260497722402,1.8818315527367188e-09
675.0000000000849,12458.53196121153,12409.117015322447,12402.780893257517,21.270007105007306,20.147500843687645,21.157305199040568,0.02693352717707528,0.09906845154177189,0.01144613027187132
676.0000000000852,12480.093844744242,12429.264516166148,12423.96599614505,21.302396574875527,20.24226514179362,21.212900576020942,0.037867738734256,0.09476429810631976,0.055595376980505956
677.0000000000854,12501.641787898981,12449.592937299185,12445.199054104465,21.26668367998569,20.32842113304087,21.253215342795865,-0.002899770547647214,0.09046014467659041,0.04031476677416051
678.0000000000856,12523.223537113101,12469.921358432237,12466.452269447554,21.257592040457173,20.41457712428738,21.253215343358857,0.004926447526268001,0.08615599124686107,5.604545221202735e-10
679.0000000000858,12544.764813957181,12490.413483240929,12487.71038182,21.31619711456521,20.492124808693013,21.263009401523167,0.14246767542022964,0.0818518378260513,0.009794058161743148
680.0000000000861,12566.343115077098,12510.905608049634,12508.979751175293,21.466796352788073,20.5696724930979,21.275729309048945,0.33405724644132206,0.07754768440524148,0.012719907521778352
681.0000000000863,12587.985533005982,12531.544219920317,12530.25548048425,21.764795361163728,20.6386118706864,21.27572930884891,0.5278047226040824,0.0732435309966764,-2.0642035437694887e-10
682.0000000000865,12609.766086682148,12552.182831791013,12551.531209793102,22.05909968363449,20.707551248274154,21.275729308878926,0.4755547305315723,0.06893937758811129,1.1325046344375053e-10
683.0000000000867,12631.801939079569,12572.950714110091,12572.925619912801,22.30184488166971,20.767882319077156,21.51309093051173,0.18078994925430625,0.06463522419536234,0.23736162164245853
684.000000000087,12654.244785020192,12593.718596429177,12594.525779433367,22.24667395808531,20.828213389879412,21.68722811061237,-0.1200339085237034,0.060331070802613386,0.17413718010314572
685.0000000000872,12676.736043429159,12614.598532583113,12616.213007546201,22.071872218572295,20.87993615393696,21.687228115046207,-0.2232534297156351,0.05602691742988876,4.418760847914721e-09
686.0000000000874,12699.186781754812,12635.47846873706,12637.965970953384,21.989693064335675,20.93165891799376,21.81869869930192,-0.09869977981944775,0.05172276405716412,0.13147058425172653
687.0000000000877,12721.509472116612,12656.45324211242,12659.962350890975,21.948552434440614,20.97477337535897,22.17406117588524,-0.054164450041131885,0.04741861071099278,0.3553624765974321
688.0000000000879,12743.644833129902,12677.428015487787,12682.16327174854,21.89392481486221,21.017887832723424,22.227780539236804,-0.44429185137697574,0.04311445736482144,0.053719363357887615
689.0000000000881,12765.864196801982,12698.480409471267,12704.391052290908,21.337476757705055,21.052393983477316,22.227780545487676,-1.1736968081495895,0.038810304059164136,6.254317381221313e-09
690.0000000000883,12787.860153871852,12719.532803454751,12726.618832836228,20.397427815696275,21.086900134230454,22.22778054515007,-1.4867177658684496,0.03450615075350684,-3.352170118286945e-10
691.0000000000886,12809.149267893346,12740.64560143328,12748.799916627424,19.87099984164689,21.112797978526835,22.13438703722973,-0.8066060786339531,0.030201997524749745,-0.0933935079174959
692.0000000000888,12829.586812061896,12761.758399411812,12770.934303664293,19.72306274062319,21.13869582282245,22.134387036498136,0.007004688630955816,0.025897844295992657,-7.245421573404827e-10
693.000000000089,12849.575088259266,12782.914384773037,12793.06869070083,19.9448321009257,21.155985361220637,22.13438703656719,0.4067970692283026,0.021593691346895053,8.604975494912106e-11
694.0000000000892,12869.560921379649,12804.070370134263,12815.223115911496,20.283158327147806,21.173274899618335,22.174463384748545,0.5594252365387499,0.017289538397936354,0.040076348176415
695.0000000000895,12889.833430309327,12825.255439099492,12837.39757929632,20.68208637225626,21.18506896522411,22.174463384867284,0.6548034536117203,0.014541802001733856,1.0442345097024641e-10
696.0000000000897,12910.462569173653,12846.440508064723,12859.572042681044,21.062618079316874,21.19686303082968,22.174463384574725,0.7125761854578105,0.011794065605670968,-3.0192961476999545e-10
697.0000000000899,12931.48363632061,12867.646782521213,12881.746506065532,21.485117722722954,21.206274456486327,22.17446338438372,0.7247005443426177,0.010602745631106551,-2.0159156182080924e-10
698.0000000000902,12952.924631415335,12888.853056977705,12903.92096944985,21.837653306662737,21.215685882142765,22.174463384239427,0.6559425018698206,0.009411425656542134,-1.5266644979149494e-10
699.0000000000904,12974.78594254528,12910.075771645832,12926.095432833965,22.1957580801733,21.222714668123857,22.174463383983234,0.5978792927819249,0.008220105818762372,-2.6177983902045754e-10
700.0000000000906,12997.001854212369,12931.298486313963,12948.269896217855,22.53143661363537,21.22974345410473,22.174463383787245,0.04878183795230904,0.007028785980982611,-1.9706882473525473e-10
701.0000000000908,13019.607036516134,12952.532875914523,12970.444359601468,22.131493313405805,21.23438960055541,22.1744633834268,-0.6962113871171044,0.005837466215774328,-3.5095217104311054e-10


==> data/7050_sres10_sigma005.csv <==
t,preced_s,planned_s,actual_s,preced_v,planned_v,actual_v,preced_a,planned_a,actual_a
0.0,0.0,-30.0,-30.0,30.67329477971975,25.0,25.0,0.3164140603205436,0.590615374529575,0.0
0.9999999999999999,30.901639449886716,-4.442328817961938,-4.748653585356646,30.90011901257717,25.557671182038064,25.502692828957414,0.3177446522869749,0.5741432782838202,0.5026928272550272
2.0000000000000004,61.95086709965837,21.11534236407614,20.987461381823334,31.10739215370777,26.11534236407613,25.969537105412478,0.324839882298262,0.5576711820380652,0.46684427647796833
3.0000000000000013,93.27006479239941,47.75541171769885,47.184472796951965,31.301191190376915,26.640069353622685,26.42448572258856,0.24136612849951264,0.5411990857923102,0.4549486144621904
4.000000000000002,124.80121080808026,74.39548107132154,73.82609994377601,31.44158347377545,27.16479634316924,26.858768571375744,0.1299691732886093,0.5247269895465554,0.43428284946224116
4.999999999999998,156.50706043840177,102.05206021153357,100.8928933165581,31.54290811773149,27.656579140212123,27.274818174089344,0.08703144549470446,0.5082548932947194,0.41604960249734735
5.999999999999995,188.3120667603142,129.7086393517456,128.38690587439615,31.58567070121593,28.148361937255004,27.713206942096893,0.08923413228954534,0.4917827970428834,0.4383887684779586
6.999999999999991,220.18872067225283,158.31583989353908,156.29810992617553,31.71291642734569,28.607200541793592,28.109201160026846,0.19016201427307808,0.475310700790737,0.3959942153399563
7.999999999999988,252.12071020805848,186.92304043533255,184.58575821353702,31.906401136840593,29.06603914633218,28.466095414719558,0.28058974102693285,0.4588386045385906,0.35689425481977055
8.999999999999984,284.1657344436567,216.41497399370587,213.23623844780548,32.10835902,29.491933558373418,28.83486505385781,0.3500263272169443,0.4423665082899136,0.3687696392385233
9.99999999999998,316.4518737685351,245.9069075520792,242.25965413036604,32.353094000824115,29.917827970414653,29.211966311205064,0.3687540896023676,0.4258944120412366,0.37710125734069316
10.999999999999977,348.92296424339946,276.217685742051,271.66939102343855,32.58850827084067,30.31077818997194,29.607507474985876,0.3472216392151584,0.4094223157992651,0.39554116401671097
11.999999999999973,381.71290485846026,306.5284639320229,301.43943928584304,32.787113880075864,30.703728409529237,29.932589049845514,0.26872496241087396,0.39295021955729353,0.325081574912375
12.99999999999997,414.70072300391894,337.5921983686451,331.5339544144536,32.92013282437911,31.063734436622312,30.256441207359835,0.12906339753156795,0.3764781233251858,0.3238521574571056
13.999999999999966,447.8970044831356,368.6559328052673,361.9282256101016,32.98868642036588,31.42374046371539,30.53210118406291,0.03686645910871285,0.3600060270930781,0.2756599770302717
14.999999999999963,481.21193677266876,400.40673510363786,392.5861488566299,33.01391530000001,31.75080229837075,30.78374530897479,-0.002177774128979724,0.3435339308742176,0.2516441248519662
15.99999999999996,514.5419683904242,432.15753740200853,423.52158347822916,33.01473632122197,32.077864133026104,31.08712393418701,-0.017299148298149176,0.327061834655357,0.3033786251069026
16.99999999999997,547.8872279453852,464.5295191772871,454.75677795130747,32.96828263839716,32.371981775278186,31.383265011910076,-0.028174675985666735,0.31058973845372084,0.29614107760576414
17.999999999999986,581.2403077262273,496.90150095256575,486.247845153983,32.936547300646055,32.666099417530276,31.598869393418905,-0.012519439898742253,0.29411764225208464,0.215604381449829
19.0,614.536932566898,529.8287738199898,517.9756233409585,32.94546381716597,32.92727286742357,31.856686980481015,-0.0012156006939397,0.2776455460726842,0.2578175869767328
20.000000000000014,647.8347229599135,562.7560466874138,549.9692048317061,32.935517829009896,33.18844631731686,32.130476000915934,0.004201193179631668,0.26117344989328384,0.2737890210779777
21.00000000000003,681.1190748937233,596.1727222623233,582.2012553105832,32.97505531706247,33.41667557490909,32.333624956807924,0.02281136027155693,0.24470135374275703,0.20314895581246556
22.000000000000043,714.4091876374019,629.589397837233,614.6239152324131,33.02875010935531,33.64490483250132,32.511694886871865,0.0412509522742286,0.22822925759223023,0.17806993020349474
23.000000000000057,747.7486486115686,663.429587735103,647.2179584099069,33.083895536213554,33.84018989786964,32.676391468126994,0.037128267096696664,0.21175716148027446,0.16469658129312148
24.00000000000007,781.0966397877115,697.2697776329732,679.9674678012494,33.12287524436849,34.03547496323797,32.82262731454401,0.032607732130200594,0.19528506536831866,0.14623584637964854
25.000000000000085,814.5351977847996,731.4675934694662,712.8836664353272,33.13982171946604,34.19781583649264,33.009769953609094,0.04027164994435717,0.1788129693114912,0.1871426390392466
26.0000000000001,848.0087668208795,765.6654093059594,745.9575296823808,33.17473284619732,34.360156709747294,33.137956540463435,0.013342965836879871,0.16234087325466373,0.12818658675630817
27.000000000000114,881.5383685347772,800.1549626970253,779.130886580097,33.163768800797506,34.48955339106537,33.20875725493862,0.001420721332068035,0.1458687772863686,0.07080071438745718
28.000000000000128,915.093980548682,834.6445160880913,812.3797593385226,33.196764555743336,34.61895007238344,33.28898826190715,0.008817235693090711,0.1293966813180735,0.08023100695804665
29.000000000000142,948.5998566500724,869.3599186501934,845.7024773270336,33.20014793413908,34.71540256210176,33.35644771510196,0.009269410755642317,0.11292458551819223,0.06745945313744663
30.000000000000156,982.1405469810868,904.0753212122956,879.1095071903565,33.177848705334405,34.81185505182007,33.457612011555,0.005524597910329577,0.09645248971831097,0.10116429646650692
31.00000000000017,1015.6606458361223,938.9506845630624,912.6154723760147,33.20857853655657,34.87536335076629,33.55431835975671,-0.0041294624607904435,0.07998039433226342,0.09670634819137543
32.000000000000185,1049.1957185821145,973.8260479138293,946.2377115589337,33.17663303654933,34.93887164971251,33.690160006074194,-0.022296874205143306,0.06350829894621586,0.13584164630195875
33.0000000000002,1082.7646331408025,1008.7954836750712,980.0088063402467,33.14194019658961,34.969435761241456,33.852029556538895,-0.010824099150032705,0.04703620523757966,0.16186955043037432
34.00000000000021,1116.2424572470006,1043.7649194363132,1013.9378811787192,33.12545145906595,34.999999872770395,34.006120120389944,-0.001426874961572161,0.030564111528943706,0.15409056380608974
35.00000000000023,1149.7422212626775,1078.764919368102,1048.015197076421,33.11230339100812,34.99999993178831,34.1485116749876,-7.202670297138636e-05,0.015282085273425857,0.14239155452234287
36.00000000000024,1183.2278157718654,1113.7649192998908,1082.2417679602395,33.11068341412843,34.99999999080622,34.30463009257229,-3.990132218470911e-07,5.901791170010035e-08,0.15611841736405654
37.000000000000256,1216.6843216095267,1148.764919290698,1116.628246586247,33.12502650000002,34.999999990806344,34.468327158637535,1.6569052894167247e-07,2.9509021483061146e-08,0.16369706697495143
38.00000000000027,1250.1543699670888,1183.7649192815045,1151.1703593219522,33.133048984943926,34.99999999080648,34.61589831201337,5.1464194296365727e-05,1.3126602944054575e-13,0.14757115058391804
39.000000000000284,1283.6246964329425,1218.7649192688625,1185.8496508999726,33.15482052400884,34.99999998735743,34.74089517187752,0.001200980103015503,-1.7244624805363269e-09,0.115541712971467
40.0000000000003,1317.1169001730004,1253.7649192562205,1220.640368425184,33.17625616413284,34.99999998390836,34.836437656147574,0.0028863353384152197,-3.4490583343641767e-09,0.08307459343786183
41.00000000000031,1350.6374729517697,1288.7507968154816,1255.5135522219448,33.19928195711855,34.9858775592607,34.90608505251729,0.00044215839657179174,-0.007061214048364292,0.059554467573128225
42.00000000000033,1384.1935499037827,1323.736674374743,1290.4450005590795,33.16113763999999,34.97175513461302,34.953336754057965,-0.008996161402975175,-0.014122424647673328,0.03772226556591037
43.00000000000034,1417.742269931289,1358.6613629030721,1325.4140663548078,33.11597799016602,34.92468852832903,34.981939717039296,-0.02687920832285355,-0.030594515465830537,0.020066951635934954
44.000000000000355,1451.2542728002709,1393.5860514314018,1360.4028868304852,33.07946725875861,34.87762192204504,34.993699911463374,-0.022544073612406738,-0.04706660628398775,0.007000033468175369
45.00000000000037,1484.675116503678,1428.3836625572744,1395.3989840122567,33.04447088000002,34.79761112587217,34.99780036837703,-0.2742818410679043,-0.0635387012284273,0.00244380798937164
46.000000000000384,1518.0835148426722,1463.181273683147,1430.3976183679817,32.69937270038856,34.7176003296993,34.99922900378291,-1.2977725295718716,-0.08001079617286683,0.0008533396815014313
47.0000000000004,1551.4491267839503,1497.785919025376,1465.3971358429583,31.429630506966653,34.604645342228366,34.9997251879946,-1.8008404452517839,-0.09648289182190614,0.0002991832268490464
48.00000000000041,1584.0954719653332,1532.3905643676046,1500.396897387111,30.729275884174818,34.49169035475741,34.999797347657534,-1.2089119428423292,-0.11295498747094546,7.024241540919463e-05
49.000000000000426,1615.6431967792294,1566.7363555431075,1535.379558713842,30.30553542022304,34.34579117550234,34.965525311289554,-0.5797056647255093,-0.1294270833630074,-0.03427202636261057
50.00000000000044,1646.5608063237332,1601.0821467186104,1570.3166635742596,30.1736290664139,34.19989199624727,34.90868440982343,-0.13651493835928602,-0.14589917925506934,-0.05684090059991234
51.000000000000455,1677.1285986804278,1635.1031953435881,1605.177913464022,30.117450492511768,34.02104862497714,34.813815369551484,-0.03536184826992278,-0.16237127526259984,-0.09486904040415134
52.00000000000047,1707.6119760154431,1669.1242439685657,1639.9359894756803,30.052227562462335,33.842205253707,34.702336653780705,0.004097457018862457,-0.1788433712701303,-0.11147871571976828
53.00000000000048,1738.0393726933837,1702.7546616588484,1674.57557653718,30.056840343625648,33.63041769028222,34.576837469646236,0.22221568457871443,-0.19531546734745697,-0.12549918275482158
54.0000000000005,1768.4111895171923,1736.385079349131,1709.0663000283578,30.361214923457027,33.41863012685743,34.40460951297605,0.5194972712439268,-0.2117875634247836,-0.1722279563263102
55.00000000000051,1798.8391453559755,1769.5589777202965,1743.3791337349971,30.703969260104593,33.17389837116502,34.22105790031972,0.6260330489706327,-0.22825965955859873,-0.18355161259615477
56.000000000000526,1829.6511755817571,1802.732876091462,1777.48937247058,31.09699323733907,32.929166615472596,33.999419570874856,0.7070317983433092,-0.24473175569241382,-0.2216383293875135
57.00000000000054,1860.7763460612687,1835.384366758828,1811.3715635455587,31.566174067248166,32.65149066736532,33.764962579091865,0.6144567077903077,-0.26120385189984474,-0.23445699175912876
58.000000000000554,1892.3210711946845,1868.0358574261934,1845.0101534125147,31.77047029411296,32.37381471925803,33.512217154830985,0.05814255533369552,-0.2776759481072757,-0.2527454242277181
59.00000000000057,1924.2665404619622,1900.0990520044666,1878.3829080642984,31.5375209439657,32.063194578272466,33.23329214875628,-0.6022447423480369,-0.2941480445464242,-0.2789250060189284
60.00000000000058,1955.8793636328303,1932.162246582739,1911.463365247527,31.018765527359456,31.752574437286878,32.927622217719865,-0.9689209169369143,-0.31062014098557345,-0.30566993099192163
61.0000000000006,1987.1844693509702,1963.5686624016507,1944.222625117355,30.39665987611112,31.406415818910915,32.59089752195267,-0.8528701110818069,-0.32838937968077203,-0.33672469572122227
62.00000000000061,2018.3725036395379,1994.9750782205617,1976.6316355293059,30.141368435217725,31.060257200534924,32.227123301962635,-0.31206598120655465,-0.34615861837597256,-0.3637742199556608
63.000000000000625,2049.0030906992333,2025.6474280002467,2008.6688444680854,30.091505821216362,30.672349779684545,31.847294575602653,-0.048129130856214244,-0.36703301961317947,-0.3798287263438987
64.00000000000064,2079.4306257769513,2056.3197777799314,2040.3116925136922,30.061018998761167,30.284442358834138,31.438401515616405,-0.09220984359018022,-0.3879074208503876,-0.40889305997154746
65.00000000000058,2109.8159518768475,2086.1709478723824,2071.5271757973483,29.923082624316834,29.8511700924523,30.992565051707302,-0.35864636351426,-0.41058984361613027,-0.4458364638887205
66.00000000000053,2140.2222751436616,2116.022117964833,2102.277684290124,29.576445172241495,29.41789782607044,30.508451933887986,-0.667628926004302,-0.43327226638187294,-0.48411311770661614
67.00000000000047,2170.419692331823,2144.961378676644,2132.540051255393,29.116974519749977,28.939260711812665,30.01628199669735,-0.8431404685338139,-0.4559546903198423,-0.4921699370727541
68.00000000000041,2200.2666115310144,2173.9006393884547,2162.2975501864626,28.639629116222327,28.46062359755487,29.498715865484183,-0.9882389543927419,-0.47863711425781164,-0.5175661311083019
69.00000000000036,2229.6444716639194,2201.8372610235624,2191.52750263277,28.01302422106218,27.936621635108928,28.961189027168473,-1.0576940376894786,-0.5013195383518961,-0.5375268382185662
70.0000000000003,2258.463198513605,2229.773882658669,2220.1994911257434,27.422195693842756,27.412619672662974,28.382787958814987,-0.8928669651377844,-0.5240019624459806,-0.5784010682659577
71.00000000000024,2286.665920172021,2256.6171355205715,2248.2866540305104,27.04629042789435,26.843252861903323,27.791537850748266,-0.5339682430354019,-0.5466843866028335,-0.5912501079992833
72.00000000000018,2314.274045368509,2283.460388382473,2275.7863283216507,26.823892062670822,26.273886051143663,27.207810731555465,-0.4314279522737622,-0.5693668107596863,-0.5837271191442908
73.00000000000013,2341.5771023614175,2309.119542774468,2302.676762487743,26.507616876833836,25.65915439199629,26.573057600649875,-0.7041444342476452,-0.592049234953548,-0.634753130855112
74.00000000000007,2368.662588670102,2334.7786971664627,2328.9367749456806,26.006349650618844,25.044422732848915,25.9469673152495,-0.9202151661770704,-0.6147316591474097,-0.6260902853418826
75.00000000000001,2395.3545056252588,2359.1630233917253,2354.536216890705,25.485761596737003,24.38432622526421,25.251916574605385,-1.0912413312843818,-0.6374140833660744,-0.6950507407608811
75.99999999999996,2421.5223426092734,2383.547349616988,2379.4373359699352,24.642221001324817,23.724229717679506,24.550321583928845,-1.7793526532651294,-0.6600965075847393,-0.7015949904849005
76.9999999999999,2447.100695874889,2406.5661179786116,2403.625220038697,23.47843181114357,23.01876836162463,23.825446553665568,-2.383899166915599,-0.6827789318198266,-0.7248750300938832
77.99999999999984,2471.713649212066,2429.584886340235,2427.066578657871,22.05330664566541,22.313307005569754,23.057270684730366,-2.8655947161129416,-0.705461356054914,-0.7681758688209966
78.99999999999979,2495.095826344767,2451.1473671412577,2449.7291688516743,20.46964601496042,21.56248080102428,22.26790970287954,-2.7977610903399848,-0.7281437803002162,-0.7893609818365206
79.99999999999973,2516.932419089864,2472.7098479422807,2471.6097009838995,19.261095961173492,20.811654596478796,21.493154561457995,-1.9885836794215757,-0.7508262045455184,-0.7747551426610838
80.99999999999967,2537.2097583674818,2492.7253114857112,2492.6560658236585,18.533169937671346,20.015463543431654,20.599575118064788,-1.4759343996136753,-0.7735086287963556,-0.8935794433870989
81.99999999999962,2556.4241582660215,2512.740775029142,2512.812415770927,17.714781221128167,19.219272490384498,19.71312477674369,-1.6443469989676307,-0.7961910530471928,-0.8864503408369502
82.99999999999956,2574.9326830311975,2531.1184916179736,2532.0849642429175,16.74407990815087,18.377716588832527,18.831972167263668,-1.8693671945960877,-0.8188734772996091,-0.8811526093577626
83.9999999999995,2592.5454619448524,2549.4962082068046,2550.4585881678154,15.72756219673641,17.536160687280535,17.915275682586255,-1.8546603767179526,-0.8415559015520253,-0.9166964845586844
84.99999999999945,2609.157096174071,2566.1454481440323,2567.9023766064875,14.852367497926194,16.649239937228728,16.972301194773035,-1.5143223659315985,-0.8642383258019464,-0.9429744877741161
85.99999999999939,2624.71987780426,2582.79468808126,2584.3577220638026,14.186262598827177,15.762319187176898,15.93838971987908,-1.6528052238591886,-0.8869207500518673,-1.0339114748411802
86.99999999999933,2639.5265891470312,2597.6247216699003,2599.835989723687,13.073464443803,14.830033588640486,15.018145599883763,-3.191545533872728,-0.9096031742941717,-0.9202441200563569
87.99999999999928,2653.5844538715037,2612.454755258539,2614.3134218140303,10.64939352497331,13.897747990104047,13.93671858068517,-4.76847315151746,-0.9322855985364761,-1.0814270195338545
88.99999999999922,2666.0895508025483,2625.3748528016554,2627.765302001617,8.020087954251917,12.920097543116356,12.967041794131942,-4.485673898761755,-0.9549680227621175,-0.9696767877402812
89.99999999999916,2675.9584376513812,2638.2949503447703,2640.3002814336596,6.19580599937767,11.942447096128635,12.102917069411758,-3.0063720564557945,-0.9776504469877588,-0.8641247263456331
90.9999999999991,2683.3379938612247,2649.2143821455484,2652.1838328535423,5.164208216087805,10.919431800778117,11.636571135967934,-1.4181187447211385,-1.000332871169175,-0.4606785761063036
91.99999999999905,2689.1153827355615,2660.133813946325,2663.466325474732,4.85893069007495,9.896416505427565,10.928414106113765,-0.6071372787325645,-1.023015295350591,-0.7081570331556614
92.99999999999899,2694.1731649625494,2668.9618503328147,2673.6194330263434,4.591835271161011,8.828036386489202,9.3778009930094,-0.7990949036453727,-1.045697707144516,-1.5506131285694253
93.99999999999893,2699.000605822783,2677.789886719302,2682.05518186821,3.777567411364274,7.759656267550798,7.414471126508584,-0.9619399537820401,-1.0683801189384408,-2.0516064807614014
94.99999999999888,2703.3930069448684,2684.5328215431646,2688.6338879245322,3.5446694195559423,6.742934823861317,5.911198619933547,-0.40309662977096433,-1.0425507813140034,-1.2092847565609215
95.99999999999882,2707.114753183784,2691.2757563670243,2694.021905448503,3.375066175917622,5.726213380171891,4.864836428900118,-0.4447757377436308,-1.0167214436895144,-1.0463621890561359
96.99999999999876,2710.6890142504335,2696.1339304529884,2698.442283824748,2.912464368835532,4.858174085963401,3.907502696207078,-0.958880503493053,-0.942380368949016,-1.1686948820473324
97.9999999999987,2713.991517909413,2700.992104538951,2701.7441110247164,2.281273301667397,3.990134791755086,2.7566770486082546,-1.1860535197996442,-0.8680392942084606,-0.9514932331151352
98.99999999999865,2716.7140664337758,2704.2628821860962,2704.16439422051,1.6107656829929464,3.270777647144268,2.1500405548123926,-1.0068430264380361,-0.7936982194096158,-0.4359093860340444
99.9999999999986,2718.8035326921217,2707.533659833239,2706.179163800371,1.210117280039598,2.5514205025336425,1.9284198712426857,-0.496651336022209,-0.719357144610771,-0.07890436847957491
100.99999999999854,2720.3387441913965,2709.5144053407425,2708.1280672682465,1.031932104377769,1.9807455075027551,1.9904515685192845,-0.1428248652382312,-0.6450160698207974,0.08323503163978162
101.99999999999848,2721.5379126696084,2711.4951508482445,2710.1348813268314,1.006426487408141,1.4100705124720772,2.0173714420754725,0.08975576892340292,-0.5706749950308236,0.001021807608329558
102.99999999999842,2722.5690373201824,2712.7356029669027,2712.110252738955,1.189475240131293,1.2404521186578619,1.9600719593009746,0.3327237361019756,-0.37014669442247916,-0.002377466270172745
103.99999999999837,2723.6902647318543,2713.9760550855603,2714.00937500299,1.4770234617346243,1.0708337248442563,1.8381725615095694,0.8943540350888955,-0.16961839381394275,-0.12189947847635915
104.99999999999831,2724.974530159716,2715.5949111110162,2715.8314160814352,2.2707441883016553,1.6188560254554518,1.785861167145393,1.4654696808936076,0.18920195339878532,-0.08246745195311614
105.99999999999825,2726.7898699772736,2717.2137671364726,2717.7976072190972,3.106366455466788,2.16687832606782,2.1446620543498307,1.3731360112363982,0.548022300611772,0.36328798351869257
106.9999999999982,2729.421298450501,2720.193237989025,2720.2144781622856,3.7301589918945055,2.979470852553354,2.7225669790271114,1.14507967458435,0.6803074135489824,0.6776255957446721
107.99999999999814,2732.850539475687,2723.17270884158,2723.2839250360585,4.341012709477427,3.7920633790393516,3.4298070674408074,1.3031928988395558,0.8125925264857969,0.7324036476254469
108.99999999999808,2736.823873471897,2727.5246548521154,2727.035083538765,5.1357427163221,4.351946010537275,4.072509936685977,1.219037273822525,0.6862375789920063,0.6427028683171997
109.99999999999802,2741.5249142812727,2731.8766008626535,2731.4115903075312,5.649458846940077,4.911828642034728,4.680503601517817,0.8536118750397075,0.5598826314977343,0.6079936664755281
110.99999999999797,2746.934941933385,2737.083796160824,2736.2401379695407,6.057648808049981,5.207195298171882,4.976591722534454,0.712667537868086,0.4276246438173358,0.2960881210951587
111.99999999999791,2752.79136980732,2742.290991458996,2741.3837355594887,6.459456720667641,5.502561954308515,5.310603457379141,0.680534254260474,0.29536665613692553,0.3340117348864487
112.99999999999785,2759.0384927000714,2747.8125980241434,2746.7249690569884,6.8198681546053885,5.521606565148327,5.371863537642487,0.5237921905551729,0.1572056334882389,0.061260080429022486
113.9999999999978,2765.6637660707306,2753.3342045892914,2752.107591372816,7.101873439011949,5.540651175987562,5.393381094013124,-0.5130550762866273,0.019044610839539948,0.021517556369031694
114.99999999999774,2772.680896858003,2758.617578330405,2757.4524907627806,6.05394838364711,5.283373741113712,5.241698125925114,-2.584082573072715,-0.11911641201730627,-0.5483236087151461
115.99999999999768,2779.6626166249694,2763.9009520715176,2762.267354683493,4.20513134423459,5.026096306239254,4.397127996387678,-3.446385453883738,-0.2572774348741525,-0.7235277618023784
116.99999999999763,2785.1694093365877,2768.3934488970585,2766.394631246987,2.4676474654446676,4.492496825540609,3.9209782953699612,-3.162376696632737,-0.3954384577865664,-0.3349707963665765
117.99999999999757,2788.8361408444625,2772.8859457225976,2770.501207250917,1.043931513217601,3.958897344841323,4.187207348431872,-2.2333022900111414,-0.5335994806989802,-0.011946339078586355
118.99999999999751,2790.7842566982076,2776.034921540896,2774.552909027624,0.0,3.1489758182970604,3.8375475576360247,-0.7899516353825153,-0.6717605036218046,-0.5712821503881927
119.99999999999746,2791.5313476592546,2779.1838973591907,2777.965954293523,0.0,2.3390542917521255,3.020524959188385,0.34653998157900245,-0.8099215265446291,-0.6203229764481037
120.9999999999974,2791.7887700199863,2780.852189453905,2780.648688379927,0.5436354036653094,1.6682920947122735,2.410198072239424,0.5127718602134371,-0.7403418617924395,-0.5646810832168727
121.99999999999734,2792.263970997547,2782.5204815486154,2782.65425183732,0.8603517986336356,0.9975298976727751,1.5169438028150015,0.4469451900546217,-0.6707621970397214,-1.1139370504024548
122.99999999999729,2793.0583454041634,2783.4953793996488,2783.7124724309692,1.100342777871137,0.9748978510316142,0.7062263892932402,0.3185708727068234,-0.34669712184036783,-0.5058661679610993
123.99999999999723,2794.04867763307,2784.4702772506803,2784.5582651043414,1.2611121199999078,0.9522658043921756,1.0034988665446993,0.1325944474195952,-0.022632046640337862,0.3150919339733802
124.99999999999717,2795.2744604029067,2785.640333285482,2785.6501300546443,1.2750010200000337,1.1700560348016373,1.163927042115695,0.05056715364335059,0.0975790918850104,0.15022082604740647
125.99999999999712,2796.557241483475,2786.8103893202842,2786.8958122129766,1.3512856868009842,1.3878462652117658,1.3263915547817609,0.11194177591295376,0.21779023040979376,0.17091291733038863
126.99999999999706,2797.9285969279476,2788.2521029341115,2788.2733856102777,1.4583344999997019,1.4417136138280453,1.4282598548464025,0.07502965873499517,0.1358287895132162,0.09832167707848465
127.999999999997,2799.3590496342686,2789.69381654794,2789.724026207703,1.4722234000001666,1.4955809624438519,1.4524966314255008,0.015261157516764372,0.05386734861605541,0.0015753291070737378
128.99999999999696,2800.866125963936,2791.191427203734,2791.1720455501177,1.4207821933082299,1.4976106557940345,1.4416918612900504,0.0011037483230710832,0.027948520982997372,-0.01183599099008331
129.9999999999969,2802.3936819589976,2792.689037859527,2792.6114418618727,1.3961980920802084,1.499640349144062,1.4407691711795152,0.0069546090660284,0.0020296933501077435,0.020306046159565792
130.99999999999685,2803.8506424406364,2794.2087474071386,2794.075066937665,1.4777789599997584,1.519709547610823,1.495834414710484,0.018085058947828567,0.011049445908394333,0.07440446125034125
131.9999999999968,2805.3731130422407,2795.7284569547496,2795.6020099854786,1.5420647929859037,1.5397787460776398,1.5537497379455676,0.005295443945203799,0.02006919846678916,0.04612006133719371
132.99999999999673,2806.969104994122,2797.3235811726063,2797.1699929822557,1.593031317205937,1.5951242178569491,1.584901944112156,0.00018228604069291514,0.03770733512306426,0.03706693725557435
133.99999999999667,2808.5671470715924,2798.918705390463,2798.7787682585245,1.6305568599999827,1.6504696896363718,1.6325818371082303,0.004701761872417021,0.05534547177936704,0.0529948638267165
134.99999999999662,2810.23403959141,2800.611482004567,2800.4358543677095,1.6629753681889712,1.692776614104278,1.6913220329953929,0.09971780308676219,0.04882619812366755,0.07694364015471214
135.99999999999656,2811.9770934382846,2802.304258618671,2802.146749727403,1.8398401897598138,1.735083538572141,1.730468686693817,0.3580939950754333,0.04230692446788771,0.03914665429019463
136.9999999999965,2813.687077536034,2804.0735744644903,2803.915294406944,2.1462816720300135,1.7693158458191018,1.8066206724199916,0.2675281507849105,0.03826961585741432,0.07615198577694657
137.99999999999645,2815.6588627435526,2805.84289031031,2805.736624983887,2.105287421948293,1.803548153066035,1.8360404815243556,0.033950291766623036,0.03423230724694947,0.029419809294793004
138.9999999999964,2817.8576247875485,2807.688467577941,2807.5988185215124,2.1055572399998996,1.8455772676318134,1.8883465937605584,-0.0002646473883655129,0.03813071090635775,0.05230611231622326
139.99999999999633,2819.972891848879,2809.5340448455727,2809.500120275395,2.1312652207324523,1.8876063821976197,1.914256914023247,-1.6668959982982982e-05,0.04202911456579424,0.025910320316754817
140.99999999999628,2822.1211001436204,2811.471477149653,2811.4308115609415,2.1552122340513002,1.9374323040801111,1.9471256570839572,-6.1109182149261945e-06,0.04592751822415113,0.03286874309806957
141.99999999999622,2824.3068579623487,2813.408909453733,2813.409739186596,2.1759943627397895,1.9872582259626308,2.010729594233383,-0.0010507101562062969,0.04982592188250801,0.0636039371731447
142.99999999999616,2826.514364496462,2815.453790410349,2815.438120138903,2.1907373554602625,2.044880956616603,2.046032310388246,-0.018281894719560328,0.05372432626824886,0.03530271617407729
143.9999999999961,2828.7572562243727,2817.498671366966,2817.520770944252,2.1055572400003246,2.102503687270605,2.1192693003031566,-0.04851929029353705,0.05762273065398971,0.07323698989642335
144.99999999999605,2830.9441041983177,2819.666594629908,2819.7064898992903,2.018795537801902,2.167923262942603,2.252168609726775,-0.030637371819839332,0.06152115316300319,0.1328993092570126
145.999999999996,2833.0554777789976,2821.8345178928507,2821.9893453974455,1.9538435909686644,2.233342838614631,2.313542386315117,0.005086360739422834,0.06541957567201666,0.06137377529632098
146.99999999999594,2835.1515757035513,2824.1886163877107,2824.3242795862197,1.935037358687222,2.354098494860103,2.356927737332014,0.17612715108909738,0.0930876159587539,0.04605796970022352
147.99999999999588,2837.137181090114,2826.5427148825706,2826.7483364798863,2.1954927743615804,2.474854151105797,2.4912971815784943,0.6970918764891546,0.12075565624558636,0.1344929238366547
148.99999999999582,2839.1822517036317,2829.241199971557,2829.368262958118,2.7853613959626493,2.6984850889864127,2.7485557748589162,1.2547769635209993,0.17219329706316183,0.2572585931386225
149.99999999999577,2841.5843571060896,2831.939685060544,2832.2389503562404,3.579653399460924,2.922116026867453,2.9847419983172307,1.321427753600523,0.22363093788083527,0.20031770771483035
150.9999999999957,2844.69448701703,2835.1510116267073,2835.3169389830905,4.19141494825623,3.211326566164698,3.1778814832943882,0.8547246852453415,0.2564207385891554,0.2177570055799744
151.99999999999565,2848.5374012337056,2838.362338192873,2838.6406885561396,4.487031031833616,3.5005371054622207,3.4722572285603275,0.4032767570294878,0.28921053929739643,0.2980410111646407
152.9999999999956,2852.9582220879297,2842.1803697575974,2842.286088226947,4.665738248992178,3.818031564725839,3.8185421131883106,0.19832605893272864,0.303352499280587,0.34628488495728793
153.99999999999554,2857.617484737639,2845.9984013223248,2846.277371740007,4.777781599999723,4.135526023989581,4.164024912976875,0.08121012687140786,0.3174944592636964,0.3454827998828465
154.99999999999548,2862.300908671624,2850.479705724962,2850.5846560469467,4.834020053272229,4.481304402639276,4.450543700908763,0.042726661380346885,0.33163641895673657,0.28651878793979774
155.99999999999542,2867.149297384661,2854.9610101276025,2855.1628247351878,4.9021299049394464,4.827082781289097,4.705793675575693,0.06894226496445481,0.3457783786497766,0.255249974669292
156.99999999999537,2872.082630852244,2860.1621552067636,2860.0954954462877,5.030604885097488,5.201145079162863,5.159547746601483,0.30673779746641155,0.35992033826181324,0.4537540711054433
157.9999999999953,2877.0660502880287,2865.363300285928,2865.4048490493087,5.351888632480484,5.575207377036758,5.45915945945563,0.553768955270132,0.3740622978738499,0.2996117128840846
158.99999999999525,2882.2720965384037,2871.3408538798885,2871.0995974870793,5.706565127291535,5.977553593962292,5.930337416201383,0.8734297898400958,0.3882042573997354,0.47117795725269124
159.9999999999952,2887.82015112203,2877.3184074738524,2877.2638613653253,6.398866050785111,6.379899810887958,6.398190340429301,1.3061408810536477,0.40234621692562084,0.46785292447951826
160.99999999999514,2893.817746304447,2884.1289374202893,2883.8303986947844,7.156659162968908,6.8105299464395035,6.734884318488667,1.3739757367433705,0.41648817623862877,0.33669397825446684
161.99999999999508,2900.5857646478194,2890.9394673667307,2890.7921488010784,7.87007077737464,7.241160081991185,7.188615894107662,1.3417528769106906,0.43063013555163676,0.4537315756122271
162.99999999999503,2908.0890336658317,2898.6136224702323,2898.2062011996304,8.60187944890677,7.674155103504203,7.639488902948832,1.34489546838689,0.4318125785323741,0.45087300873910124
163.99999999999497,2916.3074041899063,2906.287777573739,2906.0588301423495,9.299388624265124,8.107150125017231,8.065768982551552,1.3146000269298177,0.4329950215130477,0.42628007985154154
164.9999999999949,2925.262921567409,2914.8043685730854,2914.3311035545776,9.979369150409333,8.516590999349543,8.478777842009585,1.203548393027634,0.42121794792269474,0.41300885970156087
165.99999999999486,2934.893541881334,2923.3209595724365,2923.0228375006955,10.567584150645454,8.926031873681735,8.904690050271391,0.878823789173858,0.40944087433227655,0.4259122083657841
166.9999999999948,2945.2010686657445,2932.63287817226,2932.1255595116145,10.919975952558115,9.311918599826218,9.300753971596054,0.4124179727038697,0.3976638002383609,0.39606392136856655
167.99999999999474,2956.077489559889,2941.9447967720876,2941.632481705367,11.03834082448782,9.697805325970581,9.713090415919003,0.09442464607167676,0.38588672614444514,0.4123364443704667
168.99999999999469,2967.2183935553935,2952.0049346757232,2951.5118247937667,11.024047663426172,10.060137903638378,10.04559576089458,-0.12427138012571566,0.3741096519061016,0.3325053450083395
169.99999999999463,2978.4161323140124,2962.065072579363,2961.7347692768813,10.799884811286246,10.422470481306052,10.40029320533076,-0.3959735491709514,0.3623325776677581,0.35469744441629636
170.99999999999457,2989.489703040668,2972.8263214897315,2972.3282299694706,10.496129486875507,10.76124891037085,10.786628179822289,-0.42322023066541065,0.3505555033662573,0.3863349744025415
171.99999999999451,3000.334337717765,2983.5875704001037,2983.2637752229953,10.300665896153848,11.100027339435524,11.08446232720318,-0.09314755338306185,0.33877842906475647,0.29783414731556695
172.99999999999446,3010.890734202036,2995.0028220199138,2994.5216281373373,10.466675039997753,11.415251619812604,11.431243501450512,0.3081205067630059,0.32700135472089553,0.34678117415099846
173.9999999999944,3021.341091193221,3006.4180736397275,3006.0732757916685,10.741093416301172,11.730475900189555,11.67205180725792,0.8129448178348267,0.3152242803770346,0.24080830662603164
174.99999999999434,3032.01562785934,3018.4402196715027,3017.876954569856,11.468771066656684,12.022146031777893,11.935305749347295,1.3875534208820628,0.3034472059826625,0.2632539428758916
175.9999999999943,3043.0970208312206,3030.4623657032816,3029.969741234376,12.284219768100032,12.313816163366099,12.250267580008911,1.4941826712649748,0.29167013158829036,0.3149618312404266
176.99999999999423,3054.9574353123303,3043.044297849189,3042.3639130210686,13.06305508738242,12.581932145909583,12.538075993277124,1.41143031407611,0.27989305706586187,0.287808413085333
177.99999999999417,3067.637778327902,3055.6262299950995,3055.034454319942,13.790634809108107,12.850048128452933,12.79451981261925,1.3138478861180427,0.26811598254343333,0.2272425995320755
178.99999999999412,3081.098507563134,3068.7160875551554,3067.9479641350626,14.47611424157492,13.089857560058377,13.040579689396841,1.2232224009793145,0.253962707074412,0.26897903055259664
179.99999999999406,3095.328151328024,3081.8059451152144,3081.1132976982894,15.105792036139636,13.329666991663656,13.290468153752979,1.0565758142595132,0.23980943160537677,0.2503379902245037
180.999999999994,3110.1925434029513,3095.342362585319,3094.5301332333097,15.615502560903735,13.536417470106654,13.543202916325878,0.9177020694899153,0.22327995502415218,0.25273476266979567
181.99999999999395,3125.661456720262,3108.878780055426,3108.1801600342874,16.101324564754172,13.743167948549457,13.756850685638577,0.8285881662667727,0.2067504784429135,0.2136477693268973
182.9999999999939,3141.6449327418804,3122.7956395286383,3122.035843799398,16.54715240446095,13.91685947321416,13.954516844575917,0.7627463248566344,0.19022100155376465,0.19766615890525555
183.99999999999383,3158.1032233601168,3136.7124990018524,3136.0732183400282,16.943346040049626,14.090550997878664,14.12023223667371,0.7243224666713999,0.17369152466461585,0.165715391984096
184.99999999999378,3174.997432137794,3150.9436825704925,3150.30404121442,17.33491583594907,14.2311835686419,14.341413512134912,0.6980199908224131,0.15716204771387984,0.2211812755043281
185.99999999999372,3192.2891825388147,3165.174866139135,3164.7017616635844,17.73497411933684,14.371816139404933,14.454027386198936,0.5472318510171628,0.14063257076314387,0.112613874074916
186.99999999999366,3209.9993718564247,3179.6542558953524,3179.223270960377,17.961973295411376,14.479389756219824,14.588991207393065,0.21632309248050002,0.12410309378896933,0.134963821204238
187.9999999999936,3228.0702443943837,3194.133645651572,3193.8682964895174,18.02031933523135,14.586963373034504,14.701059850894632,-0.17190174293709218,0.1075736168147948,0.11206864350880913
188.99999999999355,3246.303128147478,3208.7951236874546,3208.5803385420472,17.703803154155004,14.66147803588395,14.723024254166745,-0.6565337043043596,0.09104413983207019,0.0219644032700125
189.9999999999935,3264.554464407715,3223.4566017233383,3223.3357484860117,17.244823302534897,14.735992698733185,14.78779563376182,-0.9231560223646651,0.07451466284934558,0.0647713795936946
190.99999999999343,3282.4225370717536,3238.234050130956,3238.172037398139,16.52851636554018,14.777448407618934,14.884782190495669,-1.3315313519861338,0.05798518586749591,0.0969865567319156
191.99999999999338,3299.722121123519,3253.011498538574,3253.079091159693,15.72279266936387,14.81890411650447,14.92932533261939,-1.5164711384356329,0.04145570888564625,0.04454314213134209
192.99999999999332,3316.2610062200993,3267.8387994100217,3268.023510581495,14.903569625011011,14.8273008714487,14.959513510986747,-1.5495491434278237,0.02492623191488413,0.030188178362672034
193.99999999999326,3331.980560952792,3282.66610028147,3282.9563405642443,14.102979670648377,14.83569762639271,14.906146454511902,-1.4053039173326234,0.008396754944122004,-0.053367056477345645
194.9999999999932,3346.791931926582,3297.477135708931,3297.8572088897313,13.421536430917936,14.811035427462278,14.895590196462452,-1.2688194522626794,-0.008132721993209996,-0.010556258050265813
195.99999999999315,3360.868637540065,3312.288171136392,3312.8584552131456,12.728018158755743,14.786373228531623,15.10690245036909,-1.2011530330484916,-0.024662198930541997,0.21131225390900302
196.9999999999931,3374.2183925956465,3327.0168232124374,3328.028274232551,12.232645842509084,14.728652076046261,15.232735588446436,-0.9542132792656607,-0.04119167570800901,0.12583313808081312
197.99999999999304,3386.930389263644,3341.745475288483,3343.1692029516885,11.767309809083969,14.670930923560674,15.049121849832053,-0.8091796594234131,-0.05772115248547602,-0.18361373861051622
198.99999999999298,3399.1608022004493,3356.3547500642035,3358.2091451716665,11.325057693981819,14.609274775721365,15.030762590128372,-0.7627624625834477,-0.05968865016245166,-0.018359259701810626
199.99999999999292,3410.9146405842152,3370.9640248399237,3373.1844425017034,10.892089462054534,14.547618627882027,14.91983206992936,-0.4913152624941106,-0.061656147839325895,-0.11093052022189323
200.99999999999287,3422.260176005642,3385.475176282709,3388.006463304228,10.869453139998908,14.511151442785751,14.724209535118119,0.024623915576519256,-0.04906166646781045,-0.1956225348258083
201.9999999999928,3433.2379702204057,3399.986327725494,3402.6613502983914,11.027786599999043,14.47468425768965,14.585564453232418,0.26367737428682453,-0.03646718509619194,-0.1386450818584877
202.99999999999275,3444.2966857615315,3414.4497337610346,3417.167477652012,11.270111955627168,14.463406035541457,14.426690254003727,0.43160536061486837,-0.02387270362214875,-0.15887419924255436
203.9999999999927,3455.5515471528165,3428.913139796575,3431.591755889331,11.591299801065905,14.452127813393444,14.421866220627605,0.6046841429403809,-0.011278222148105562,-0.00482403339982748
204.99999999999264,3467.072922903223,3443.379178350813,3445.9984977463123,11.998530357503464,14.466038554238981,14.391617493326608,0.7249981314909434,0.0013162593487608789,-0.03024872732933096
205.99999999999258,3478.951269660394,3457.8452169050515,3460.329126556939,12.430565499996911,14.479949295084701,14.269640127913744,0.7954348459381037,0.013910740845627321,-0.12197736544945946
206.99999999999253,3491.2441403693065,3472.3642659039656,3474.6324188335366,12.922421270655537,14.519048998915174,14.336944425267538,0.9087339174179253,0.026505222338097947,0.06730429732112682
207.99999999999247,3503.9638301350456,3486.88331490288,3488.990709328094,13.464603513543619,14.558148702745836,14.37963656380106,0.953527875844735,0.03909970383056858,0.04269213837636309
208.9999999999924,3517.218752910048,3501.5057522723764,3503.2469383649936,13.988150454092226,14.622437369496996,14.132821509981001,0.9197013681863835,0.051694185290913054,-0.2468150538553027
209.99999999999235,3531.0204409374933,3516.128189641873,3517.4383645540834,14.47309656171315,14.686726036248347,14.250030868143167,0.8633886624551381,0.06428866675125752,0.11720935803691111
210.9999999999923,3545.3374868968367,3530.9043933076105,3531.7345648899905,14.953060220581754,14.776203665739228,14.342369803583667,0.8221300793857584,0.07688314812111943,0.09233893517322833
211.99999999999224,3560.1395402397106,3545.6805969733496,3546.1553188688786,15.421358996388753,14.865681295230301,14.499138154291236,0.6083968702236955,0.08947762949098133,0.15676835101858835
212.99999999999218,3575.4317725558894,3560.660944860404,3560.752690577575,15.635818938179133,14.980347887056052,14.695605263123388,0.15234908341478137,0.10207211065841779,0.1964671088595294
213.99999999999213,3591.10962054456,3575.64129274746,3575.5404052704503,15.49769474694709,15.095014478881998,14.879824122658194,-0.1081787377813083,0.11466659182585423,0.18421885961661577
214.99999999999207,3606.8999790714947,3590.8761627800386,3590.510287074279,15.41226113033895,15.234870032580467,15.059939485029323,-0.042772481458819574,0.12726107276221427,0.18011536244798382
215.999999999992,3622.5544721305696,3606.1110328126197,3605.6713582305983,15.467341187473709,15.374725586279137,15.262202827625027,0.011066986984212815,0.13985555369857428,0.2022633426295769
216.99999999999196,3638.201076663602,3621.6508029141587,3621.023000747178,15.531676436637824,15.539770101541535,15.441082205542896,0.01654950774300378,0.15245003448054104,0.17887937793159864
217.9999999999919,3653.9334324692304,3637.190573015701,3636.5738752848647,15.521827803175611,15.704814616804134,15.660666869832811,0.13599918604021072,0.16504451526250782,0.21958466427707196
218.99999999999184,3669.6792220929524,3653.085621109106,3652.3337265466785,15.746880018092714,15.895048093406956,15.859035653795681,0.3903663391630366,0.17763899593271948,0.19836878397046923
219.9999999999918,3685.4695963941103,3668.980669202513,3668.295579086894,16.031834581449687,16.08528157000998,16.064669426630804,0.4799437495986284,0.1902334766029311,0.20563377281319012
220.99999999999173,3701.5072989011974,3685.2813732102413,3684.4957178285035,16.32036293978396,16.300704007730715,16.335608056570255,0.44922275200731326,0.20282795716188978,0.2709386298764774
221.99999999999167,3717.8650815821798,3701.5820772179727,3700.944813343018,16.592185572238932,16.516126445451654,16.562582972440627,0.4018479301962851,0.2154224377208484,0.22697491581460597
222.99999999999162,3734.487581900575,3718.3388150619926,3717.5843534799988,16.78809967971568,16.75673784402236,16.716497301515233,0.3783383757975433,0.22801691814583536,0.15391432905366012
223.99999999999156,3751.426698752775,3735.095552906016,3734.4538844647345,17.02950389867516,16.997349242593273,17.02256466793036,0.36688589423777157,0.24061139857082228,0.30606736633423764
224.9999999999915,3768.5440607825876,3752.358702507698,3751.640033858238,17.251055828812667,17.26314960168504,17.34973411901241,0.39266413281996154,0.2532058788313538,0.32716945091747646
225.99999999999145,3785.8465056187497,3769.6218521093842,3769.1534394480836,17.528551383880558,17.528949960777016,17.67707706055352,0.43912739614908464,0.2658003590918853,0.32734294114751233
226.9999999999914,3803.3662174426477,3787.441791389357,3786.988683642936,17.806300306049597,17.819939279976033,17.993411328656784,0.4475626623567214,0.27839483914551333,0.31633426632374595
227.99999999999133,3821.1901978536566,3805.2617306693346,3805.0969539420475,18.11187465564754,18.11092859917527,18.223129269525955,0.5859307723472131,0.29098931919914145,0.22971794121245873
228.99999999999127,3839.314702703574,3823.6888375471376,3823.329288658908,18.50637225188052,18.42710687780656,18.24154016455803,1.0999303437180357,0.30358379891527887,0.01841089622904264
229.99999999999122,3857.726308032864,3842.1159444249465,3841.685901423375,19.367300047507058,18.74328515643807,18.469877185951628,1.528635895756584,0.31617827863141634,0.21809468742959998
230.99999999999116,3876.7332839122155,3861.1973107978583,3860.2967292551057,20.195394892249084,19.081366372916346,18.75048188311083,1.5377579603997686,0.32712974755491053,0.28629584770480354
231.9999999999911,3896.5837353914276,3880.278677170777,3879.1965436751457,20.993379913465557,19.419447589394817,19.05271382101366,1.4452478244492677,0.3380812164783903,0.3077169564941675
232.99999999999105,3917.280809666961,3900.0396329849573,3898.3977177789607,21.7657471244806,19.760955814184463,19.349634386669933,1.3246818150281146,0.3397947206340763,0.2969205657728715
233.999999999991,3938.787329618575,3919.800588799143,3917.8912145529443,22.443359321562422,20.102464038974137,19.637359161324028,1.0428521767996752,0.34150822478968007,0.287724774711694
234.99999999999093,3961.051548119019,3940.2327981626495,3937.673503923018,22.909491445884402,20.432209363510466,19.927219578837462,0.7702090191471828,0.3356267746630223,0.28986041755148567
235.99999999999088,3983.9396092848165,3960.665007526162,3957.7437198075168,23.297171182039936,20.761954688046693,20.213212190173913,0.6115732670189469,0.3297453245362962,0.28599261136165927
236.99999999999082,4007.2657392879205,3981.744944638261,3978.0959679712546,23.614974667323033,21.079937112103348,20.491284137311272,0.4834324695946969,0.3238638742964597,0.27807194715938144
237.99999999999076,4030.9814456101208,4002.8248817503663,3998.7239615980075,23.871502003673253,21.3979195361599,20.764703116205716,0.3548689125452463,0.31798242405662325,0.27341897891448214
238.9999999999907,4054.9561382792263,4024.5290208100214,4019.6218462475013,24.042763212222756,21.70413905965934,21.031066182790052,0.2018027070945092,0.3121009737780154,0.26636306660040826
239.99999999999065,4079.21033095204,4046.2331598696824,4040.7812080937065,24.15068421837888,22.010358583158677,21.287657509628186,0.10120549365458258,0.3062195234994075,0.25659132684248226
240.9999999999906,4103.6051190339795,4068.53797507574,4062.1945769567274,24.21946382000061,22.304815206061775,21.53908021640962,0.01796728657000411,0.3003380732012336,0.2514227067832086
241.99999999999054,4128.092594714938,4090.8427902818034,4083.8587872935486,24.209404062917407,22.599271828964763,21.789340457243934,-0.0740004711739868,0.29445662290305974,0.250260240858728
242.99999999999048,4152.6463136669,4113.724755833047,4105.76770498955,24.111653018410586,22.881965551248687,22.028494934764907,-0.17760141378295743,0.28857517259347276,0.2391544775579761
243.99999999999042,4177.142926663595,4136.606721384297,4127.912481706981,23.93350910533919,23.1646592735325,22.261058500089245,-0.2711944378192645,0.28269372228388584,0.23256356533548708
244.99999999999037,4201.541983422042,4160.042311479476,4150.287875401932,23.754921501046052,23.435590095183084,22.48972888982523,-0.24322894844842963,0.27681227196721403,0.22867038976218163
245.9999999999903,4225.734835769165,4183.477901574661,4172.889084525946,23.607750200020412,23.706520916833554,22.712689358211716,-0.1079959157249698,0.2709308216505422,0.22296046840407965
246.99999999999025,4249.716406912474,4207.443590412498,4195.712312996624,23.572241079999888,23.965688837841427,22.93376758315404,-0.008588792200353863,0.26504937132918593,0.22107822495195084
247.9999999999902,4273.593469185435,4231.409279250342,4218.753658389294,23.580063217714482,24.22485675884918,23.148923202191863,0.004705730310940226,0.25916792100782965,0.2151556190441098
248.99999999999014,4297.450730936563,4255.881541029544,4242.0090694677165,23.57255652604382,24.47226177920694,23.361898954657708,0.030612250221891815,0.25328647068277377,0.21297575246922706
249.99999999999008,4321.3187197011375,4280.353802808751,4265.4787671886725,23.62430756906806,24.719666799564585,23.577496487253896,0.049548366414458665,0.2474050203577179,0.21559753259658554
250.99999999999002,4345.176916168561,4305.309111728011,4289.1616078076095,23.707441188157855,24.955308919264304,23.788184750623923,0.0878540498688626,0.2415235700286946,0.21068826336853194
251.99999999998997,4369.098297245317,4330.264420647277,4313.049355778931,23.802580726717263,25.1909510389639,23.9873111920205,0.19207396954092967,0.2356421196996713,0.1991264413930325
252.9999999999899,4393.112636043637,4355.679250905268,4337.13923173514,23.99152844102419,25.414830257994826,24.19244072040084,0.32239154855048036,0.2297606693652753,0.2051295283740693
253.99999999998985,4417.265379938443,4381.0940811632645,4361.431865802882,24.250945025573778,25.638709477025635,24.392827415081143,0.4915465431067723,0.22387921903087932,0.20038669467130557
254.9999999999898,4441.613688882469,4406.944906958632,4385.921181360865,24.618864569958586,25.850825795371993,24.585803700886366,0.6022561701047057,0.21799776868859616,0.19297628579274895
255.99999999998974,4466.2565997729625,4432.795732754004,4410.630115577261,24.965281127041294,26.062942113718233,24.832064731906247,0.5927853117762562,0.21211631834631298,0.24626103100614344
256.99999999998994,4491.256468896578,4459.059028285365,4435.608250794562,25.323453222617626,26.263295531356903,25.124205702678243,0.5664144646957846,0.20623486799243956,0.29214097075322826
257.99999999999017,4516.616514292295,4485.322323816729,4460.958841941082,25.64403047765579,26.463648948995456,25.576976590305918,0.5307964235011421,0.200353417638566,0.4527708874353967
258.9999999999904,4542.311554415525,4511.974563282627,4486.728754919158,25.952338709361236,26.652239465893537,25.96284936581571,0.504176674411195,0.19447196726827254,0.38587277551405996
259.9999999999906,4568.308162652715,4538.6268027485285,4512.882400557584,26.216387526876403,26.840829982791504,26.34444191098216,0.39157126117166524,0.18859051689797904,0.3815925449757155
260.99999999999085,4594.624891961065,4565.644460347437,4539.404375582101,26.416166268417076,27.017657598904847,26.69950813811148,0.32017928364650516,0.18270906650561214,0.35506622737981663
261.9999999999911,4621.19111699037,4592.66211794635,4566.266230436431,26.61946573999811,27.194485215018084,27.024201569712652,0.3077230536109989,0.17682761611324527,0.3246934296485622
262.9999999999913,4648.004606699401,4620.021667876645,4593.451618505788,26.828062312243922,27.35954993029027,27.346574568438797,0.32313491888737295,0.17094616569266988,0.3223729972246818
263.99999999999153,4674.963987476479,4647.381217806944,4620.948781157198,27.047346817859733,27.52461464556235,27.64775073428827,0.3475857971365209,0.1650647152720945,0.30117616563711735
264.99999999999176,4702.145118369215,4675.059134266871,4648.738870143429,27.28215418141592,27.677916459923697,27.932427238122667,0.3358202325567444,0.15918326481667638,0.28467650373835296
265.999999999992,4729.562177019093,4702.737050726803,4676.808219501959,27.51655583969978,27.831218274284943,28.206271478913127,0.282401930832612,0.15330181436125834,0.273844240761949
266.9999999999922,4757.234121872437,4730.709807914458,4705.160397493251,27.67322030409041,27.97275718765089,28.498084503651867,0.13781780204110564,0.1474203638635608,0.29181302471857035
267.99999999999244,4785.11153925147,4758.682565102117,4733.778401371007,27.746628912058394,28.114296101016738,28.737923252102096,0.04546010862733732,0.14153891336586327,0.23983874878212
268.99999999999267,4813.125633394088,4786.926637215411,4762.625913609426,27.800310703554768,28.2440721132877,28.957101224738345,0.060771577859858525,0.13565746281837485,0.21917797265892486
269.9999999999929,4841.212405785034,4815.170709328706,4791.682961866568,27.875022299999586,28.373848125558574,29.156995289531686,0.06609018619162683,0.12977601227088645,0.1998940647852377
270.9999999999931,4869.383965780466,4843.662570565331,4820.9346064795745,27.984061385810957,28.49186123662055,29.346293936463255,0.05949503320579957,0.1238945616663954,0.18929864692072748
271.99999999999335,4897.662219019883,4872.154431801958,4850.37754824548,28.05636426212963,28.609874347682442,29.539589595337844,0.05780123488650895,0.11801311106190435,0.19329565886229344
272.9999999999936,4925.985757996071,4900.870556359368,4879.98975551037,28.095649103014154,28.716124557403198,29.684824934418373,0.06115838641331336,0.11213166039129575,0.1452353390674658
273.9999999999938,4954.326387414605,4929.586680916778,4909.761730612401,28.182432091436716,28.822374767123872,29.859125269626333,0.06258154031531984,0.10625020972068716,0.17430033518865545
274.99999999999403,4982.836049381508,4958.503542992123,4939.698545614232,28.253940332162024,28.916862075339324,30.014504734086955,0.10627775427598245,0.10036875896803926,0.1553794646365786
275.99999999999426,5011.334593357174,4987.420405067469,4969.760236863252,28.421650615118867,29.011349383554702,30.108877763943198,0.242376357437992,0.09448730821539136,0.09437302985011273
276.9999999999945,5040.012410903511,5016.514478857513,4999.916588379461,28.603305972227922,29.094073790037612,30.20382526846136,0.2567130665202085,0.08860585734912219,0.09494750451099897
277.9999999999947,5068.768835153896,5045.608552647558,5030.128454212913,28.773570479190685,29.176798196520448,30.219906398429114,0.2358127025776508,0.08272440648285301,0.01608112996090582
278.99999999999494,5097.6941482749335,5074.856312348468,5060.3717053697155,28.933462691492963,29.247759700904666,30.266595915158582,0.26146000992656643,0.07684295543350964,0.04668951672161903
279.99999999999517,5126.7426940553505,5104.104072049379,5090.676449690511,29.116376915473502,29.31872120528882,30.34289272641685,0.26526800114469423,0.07096150438416625,0.07629681124903319
280.9999999999954,5155.97915443727,5133.481991856226,5121.074525050732,29.28389388349465,29.377919806840254,30.453257994001863,0.1650437856660637,0.06508005296777565,0.11036526757308451
281.9999999999956,5185.413164162381,5162.859911663074,5151.5654464948075,29.3476128386365,29.437118408391626,30.52858489413413,0.052400132644974125,0.05919860155138505,0.07532690011812909
282.99999999999585,5215.069565167775,5192.3444657686905,5182.113189269112,29.357624716559975,29.484554105610123,30.566900654450876,0.005863237245316322,0.053317149384920354,0.038315760301409464
283.9999999999961,5244.785728259922,5221.829019874307,5212.6737961082745,29.386302703202983,29.531989802828562,30.55431302385505,0.028694344726139902,0.04743569721845566,-0.012587630611447194
284.9999999999963,5274.46187462861,5251.396682468424,5243.207567312983,29.46650680020648,29.56766259410952,30.513229385545493,0.02660536043517437,0.04155424424968904,-0.04108363832898135
285.99999999999653,5304.212535074915,5280.96434506254,5273.734566406272,29.459684361870984,29.603335385390434,30.54076880100491,-0.005839098650856477,0.03567279128092241,0.027539415430535293
286.99999999999676,5333.971409662975,5310.591590332284,5304.2879787675165,29.45618620321936,29.62724526973807,30.56605592145037,-0.04400381367689243,0.029791337814266287,0.025287120401218062
287.999999999997,5363.757132882098,5340.218835602029,5334.881188374197,29.3812222262111,29.651155154085668,30.620363291873552,-0.11612367219955529,0.023909884347610166,0.05430737034165051
288.9999999999972,5393.480485084508,5369.882137732856,5365.480787006102,29.253678525885267,29.66330213082035,30.578833971892568,-0.13390589953888823,0.018028430541135752,-0.04152932007780626
289.99999999999744,5423.121941860781,5399.545439863684,5396.051432378851,29.140035694107322,29.675449107555,30.562456773494542,-0.09968268240850055,0.012146976734661342,-0.016377198756015832
290.99999999999767,5452.622008982559,5429.221273039809,5426.534276238064,29.103497067496576,29.675833176118978,30.40323094513152,-0.027688725470742213,0.006265522649310698,-0.1592258279460671
291.9999999999979,5482.048423362591,5458.8971062159335,5456.916867742706,29.10835661999992,29.676217244682928,30.33296182133885,0.03249529296637736,0.000384068563960054,-0.13129241226210478
292.9999999999981,5511.434338836705,5488.561944620387,5487.181452468927,29.188314604733492,29.664838404445867,30.186758021222868,0.05518475381298056,-0.005497385836555229,-0.17212681090467521
293.99999999999835,5540.871945534472,5518.226783024839,5517.273629258587,29.231809359744744,29.653459564208784,29.994022666989924,0.03808270873472101,-0.011378840237070514,-0.20123036840494837
294.9999999999986,5570.333660919065,5547.857100838788,5547.115404233265,29.23057893999998,29.63031781394121,29.68952728257392,0.029837093293324627,-0.01726029525232607,-0.3044953839556832
295.9999999999988,5599.804949726395,5577.487418652736,5576.792323442091,29.239228456627334,29.607176063673617,29.656919406460794,0.018551493891632773,-0.023141750267581633,-0.05384235212646198
296.99999999999903,5629.333956789786,5606.973098767856,5606.4007161607105,29.291492544811994,29.48568011511393,29.559866031078943,0.0205869619256723,-0.07231884941363521,-0.09705337458330408
297.99999999999926,5658.852621817248,5636.458778882977,5635.883445556954,29.32185588170835,29.364184166554125,29.405592761856866,-0.018541768625008847,-0.12149594855974047,-0.1542732681542774
298.9999999999995,5688.44261296665,5665.516521605042,5665.171750946634,29.23241720066746,29.057742722057974,29.171018017716833,-0.0866917181860731,-0.21396869652795025,-0.23457474362793201
299.9999999999997,5718.020374345359,5694.574264327106,5694.176616651837,29.12546736862832,28.751301277561687,28.83871339303684,-0.22949055266950594,-0.30644144449619204,-0.3323046238255996
300.99999999999994,5747.5049687799965,5722.834178653705,5722.780381004179,28.933722700888364,28.259914326592067,28.368815311699773,-0.4706374683243526,-0.3989141977328825,-0.46989808124571697
302.00000000000017,5776.879090377174,5751.094092980303,5750.88480298157,28.5808268651833,27.76852737562237,27.840028643237734,-0.8299911450686832,-0.49138695096957297,-0.5287866680055758
303.0000000000004,5805.993080865702,5778.186287898114,5778.426912037867,27.9358273564971,27.092194917803823,27.24418946887981,-1.239970227968559,-0.5838597043940127,-0.5958391745169025
304.0000000000006,5834.682382773059,5805.278482815922,5805.3174292753765,27.187589023425186,26.415862459985156,26.536845006347406,-1.6257805968537786,-0.6763324578184523,-0.7073444620141575
305.00000000000085,5862.671215249623,5830.833067311121,5831.467153863426,25.93459136247812,25.554584495191783,25.76260416983143,-2.1514067653331366,-0.7688052113058658,-0.7742408362805984
306.0000000000011,5889.785239947225,5856.387651806317,5856.761772938275,24.853290164775302,24.693306530398207,24.826633980159137,-1.987740260889991,-0.8612779647932791,-0.9359701888949058
307.0000000000013,5915.608706647465,5880.034734864892,5881.103979860358,23.89522029888439,23.647083058568263,23.857779864182266,-1.887613300228362,-0.9537507183115633,-0.9688541155057391
308.00000000000153,5940.412638326315,5903.681817923463,5904.3635368038695,22.964928247338833,22.600859586738036,22.66133402292447,-2.351195635906179,-1.0462234718298475,-1.196445841026398
309.00000000000176,5964.238812048554,5925.051508531305,5926.42737206725,21.3675578803912,21.36969060783553,21.466336503585755,-3.1948082705460528,-1.1386962253661286,-1.1949975195346436
310.000000000002,5986.975403239099,5946.421199139143,5947.237099646656,19.643393357706177,20.138521628932658,20.153118655272333,-4.231044505209654,-1.2311689789024094,-1.3132178481876107
311.0000000000022,6008.022040124764,5965.143606282088,5966.70670725027,16.83896741755471,18.72240714293654,18.786096551836525,-6.445870153686262,-1.3236417324492158,-1.367022104156863
312.00000000000244,6027.157482485359,5983.866013425024,5984.729036889636,12.942710174522155,17.30629265693997,17.241370588271437,-7.408844242974065,-1.4161144859960224,-1.6561050581691579
313.0000000000027,6042.957968649109,5999.5712460888735,6001.109660392181,9.285861042688973,15.70523266384216,15.517208696555684,-6.400253739148719,-1.5085872395468676,-1.6980677571746765
314.0000000000029,6054.792487341455,6015.276478752714,6015.808391609978,6.574297615764442,14.104172670743814,13.861212355053725,-5.137452488044285,-1.6010599930977127,-1.7399586006890206
315.0000000000031,6063.255372661741,6027.594645923276,6028.99777271844,4.2534206661486555,12.318167170554187,12.399594130467591,-4.028841893797633,-1.6935327466436227,-1.7561641455299986
316.00000000000335,6069.049711948785,6039.912813093827,6040.452351892657,2.613346523116294,10.532161670363937,10.438335048212227,-2.8929331330978783,-1.7860055001895325,-2.122635004214229
317.0000000000036,6072.754421182438,6048.474023756996,6049.820518798375,1.3830802434166423,8.561210663159754,8.294685039964202,-1.609755057279018,-1.87847825369681,-2.1266610310866985
318.0000000000038,6074.896931900689,6057.035234420149,6057.081519611682,1.143210268596784,6.590259655955763,6.3267615170960525,-0.34779574885714926,-1.9709510072036385,-1.6427431683761167
319.00000000000404,6076.104919179536,6061.705462786844,6062.563148598033,1.1944454000001072,4.670228366684917,4.727538195678301,0.06115590539804743,-1.94549114823697,-1.4501094725277461
320.00000000000426,6077.300185747097,6066.375691153526,6066.5039326392025,1.2965103795779016,2.750197077419333,3.2702736192921646,0.5518716616232014,-1.9200312892677787,-1.1594040381329875
321.0000000000045,6078.516636118125,6068.440272655356,6069.233009391092,1.9259640113573577,2.064581501826956,2.2267336988979527,1.3663127774199544,-1.302823432428544,-0.9827602575383615
322.0000000000047,6079.998297665407,6070.504854157186,6071.13766133673,2.91882372234905,1.3789659262397032,1.629313851457307,0.9553585640385152,-0.6856155755896591,-0.4476142086200946
323.00000000000495,6082.309093281325,6072.284355551874,6072.821847789664,2.855557839999219,1.779501394690631,1.7887342389981575,0.016636092470179376,-0.14254005356800667,0.2922792920514516
324.0000000000052,6085.261604313867,6074.063856946567,6074.817341482592,2.7305417845148274,2.180036863141508,2.1994945025834443,-0.16754039678557053,0.40053546845081145,0.38492923713888677
325.0000000000054,6088.107747029111,6076.634684886354,6077.16456620019,2.606713005114516,2.5708279397886296,2.4695519558829915,-0.12389752701770997,0.3956632725489083,0.2163549151987768
326.0000000000056,6090.857353015646,6079.205512826145,6079.761698790592,2.5443368284137984,2.961619016435696,2.7600110581944657,0.2936728804066915,0.3907910766470052,0.3938012599135311
327.00000000000585,6093.445822855037,6082.548178532045,6082.731439514102,2.9827989106221287,3.3426657059010854,3.179470389231203,1.1002638556997262,0.385918883056139,0.41945933197790153
328.0000000000061,6096.163799224208,6085.890844237949,6086.108366609156,3.818918029532283,3.7237123953664146,3.5743838009003945,1.6339848739145995,0.3810466894652727,0.3949134117184892
329.0000000000063,6099.514417118023,6089.985858935351,6089.870222648228,4.772956031646159,4.095014697402919,3.9493282772471994,1.6458419023939246,0.3761744957508303,0.3749444764761387
330.00000000000654,6103.729833828313,6094.080873632756,6094.016567663667,5.555119684686856,4.466316999439313,4.343361753798231,0.9555495203567521,0.371302302036364,0.39403347697392543
331.00000000000676,6108.87688953651,6098.901469916274,6098.54023556764,5.691915107714009,4.820596283519391,4.703974054207029,0.571333850012202,0.3627907930581516,0.3606123005709485
332.000000000007,6114.58188548507,6103.722066199798,6103.424155499934,6.170547220009949,5.174875567599301,5.06386581041731,0.5991168895171319,0.35427928407991377,0.35989175628985054
333.0000000000072,6120.477044221966,6109.226919403138,6108.663857541547,6.4073344896394175,5.504853203340831,5.415538272806845,0.5792838155872927,0.34212845991063945,0.35167246239023725
334.00000000000745,6126.795589047278,6114.731772606482,6114.243303767475,6.810966457721699,5.83483083908218,5.7433541790772615,0.6599021379262028,0.32997763574136507,0.32781590634144386
335.0000000000077,6133.42884236034,6120.872279432663,6120.153370720191,7.184307815962823,6.140506826181655,6.076779726363312,0.6149583812742441,0.3178268114203369,0.3334255473055153
336.0000000000079,6140.465401130735,6127.012786258849,6126.385514252747,7.550273883473781,6.446182813280937,6.387507338746801,0.4815278384932164,0.30567598709930877,0.310727612395005
337.00000000000813,6147.88411879627,6133.7403434104435,6132.929507534359,7.742140501879245,6.727557151595495,6.700479224476241,0.2352334029762031,0.2935251627068505,0.31297188573449436
338.00000000000836,6155.671116186,6140.467900562043,6139.765590824797,7.858088020112417,7.00893148990985,6.971687356401476,0.1992881452851572,0.2813743383143923,0.27120813193024856
339.0000000000086,6163.558273267356,6147.733904741404,6146.8780797311365,8.034335911969311,7.26600417936316,7.253290456278173,0.3359088917252045,0.2692235138837682,0.2816030998814673
340.0000000000088,6171.577363353978,6154.999908920771,6154.282567361548,8.291245574350704,7.523076868816255,7.555684804540454,0.4363531460384546,0.25707268945314404,0.3023943482662419
341.00000000000904,6179.789186752707,6162.755756830136,6161.960623164462,8.575738030892618,7.75584790936564,7.800426801286682,0.48832842261735243,0.24492186500118174,0.24474199674915625
342.00000000000927,6188.288376806642,6170.511604739507,6169.880961456912,8.870165044313216,7.988618949914799,8.040249783607631,0.5809237128801524,0.23277104054921952,0.23982298232346894
343.0000000000095,6197.069982614493,6178.70869308104,6178.04253819911,9.263030991883312,8.197088341534066,8.282903700785523,0.703176608649885,0.2206202160841601,0.24265391718016446
344.0000000000097,6206.182652965479,6186.905781422578,6186.421694835173,9.653543226830411,8.405557733153094,8.475409571337414,0.8388958826176913,0.20846939161910072,0.19250587056608998
345.00000000000995,6215.705283723348,6195.4955068984045,6194.997067058774,10.20507895071661,8.589725475826489,8.675334875859235,1.1165898225663888,0.1963185671461644,0.19992530453010562
346.0000000000102,6225.643809373959,6204.085232374235,6203.759812021421,10.883342040004521,8.773893218499635,8.85015504943813,1.0013494052370637,0.18416774267322814,0.1748201735817182
347.0000000000104,6236.2226108242285,6213.0189916864565,6212.68354242754,11.308706426140091,8.93375931222108,8.997305762796328,0.5390160026238159,0.1720169181972535,0.14715071335959692
348.00000000001063,6247.427783997525,6221.952750998679,6221.789707733259,11.40978512239248,9.093625405942266,9.215024848641235,-0.12994208143278474,0.15986609372127888,0.21771908584562408
349.00000000001086,6258.9681550544765,6231.181940849399,6231.077060293255,11.108662762666047,9.229189850719166,9.359680271347404,-0.490185293108249,0.1477152692490064,0.14465542270527013
350.0000000000111,6270.407132488754,6240.411130700122,6240.485311232603,10.800953101960152,9.364754295495795,9.45682160734095,-0.5163513869450479,0.13556444477673396,0.09714133598960926
351.0000000000113,6281.54217468341,6249.887147791479,6249.958342952278,10.488149587994684,9.476017091355423,9.489241832003781,-0.5238722899211953,0.12341362031809852,0.032420224661164655
352.00000000001154,6292.389992390144,6259.363164882838,6259.4990023419,10.189560056335313,9.587279887214773,9.592076947237217,-0.5101006162092367,0.1112627958594631,0.10283511522611402
353.00000000001177,6302.91068600203,6269.037405917061,6269.156503954848,9.880852965839525,9.674241034222568,9.722926278670052,-0.49281029455003905,0.09911197143354625,0.13084933147051894
354.000000000012,6313.124719451496,6278.711646951288,6278.956894753313,9.608341019996224,9.76120218123007,9.877855318262716,-0.46660027833622475,0.08696114700762941,0.15492903960719853
355.0000000000122,6323.043386060783,6288.535508630862,6288.872528585215,9.321579553077207,9.823861679573568,9.953412345536952,-0.46019833916523967,0.0748103226754806,0.0755570272755678
356.00000000001245,6332.671196524045,6298.359370310438,6298.816290681397,8.965629344572205,9.886521177916762,9.934111846819333,-0.6051234685872416,0.06265949834333179,-0.019300498717408923
357.0000000000127,6342.002883032477,6308.284249339366,6308.900295042431,8.554185942038238,9.9248790289267,10.233896875256166,-0.7092050974018157,0.05050867467655107,0.2997850284544204
358.0000000000129,6350.95457679393,6318.209128368296,6319.138722940579,8.191312149627647,9.963236879936824,10.242958921034475,-0.5859025189775089,0.03835785101002086,0.009062045776844885
359.00000000001313,6359.462378138809,6328.2252510725675,6329.444260173564,7.916115047965628,10.016122704269915,10.36811554493096,-0.17886002034294665,0.04562183767159925,0.1251566239100933
360.00000000001336,6367.639091363532,6338.241373776842,6339.781206954835,8.040942102432025,10.069008528603721,10.30577801761779,0.3063237121707547,0.05288582433343698,-0.062337527307937485
361.0000000000136,6375.667138790938,6348.416625722835,6350.0904978657545,8.333234764264821,10.175251945993189,10.312803804211704,0.48981148916759487,0.07956462086162545,0.007025786585685632
362.0000000000138,6383.9294032162525,6358.591877668832,6360.389249713654,8.646799442253327,10.281495363383398,10.28469989158404,0.6434528897692736,0.10624341738981394,-0.028103912627248352
363.00000000001404,6392.527634535646,6369.032974042986,6370.748687125386,9.102434617887141,10.441096374152625,10.434174931873581,0.6561406097533137,0.13292221407969373,0.14947504029169797
364.00000000001427,6401.453494358526,6379.4740704171445,6381.201160036546,9.374867124435223,10.600697384922617,10.470770890437564,0.1008843334882774,0.1596010107695735,0.03659595855930386
365.0000000000145,6410.818736931994,6390.2877264062845,6391.709886897578,9.124104976873062,10.813655989141013,10.546682831617291,-0.16475453392162867,0.18627980749415812,0.0759119411643277
366.0000000000147,6420.261252949083,6401.101382395432,6402.354742412434,9.144507383184648,11.026614593360199,10.743028198068458,0.43604280109721877,0.21295860421874271,0.19634536639936173
367.00000000001495,6429.443952868998,6412.394313186459,6413.243478758632,9.66667440001057,11.292930791028974,11.034444494293275,1.2102735768145538,0.2396374009439316,0.29141629614705555
368.0000000000152,6438.889783959779,6423.687243977495,6424.398926571661,10.56548487758372,11.55924698869856,11.276451131736815,1.6882550941118462,0.26631619766912057,0.24200663737452266
369.0000000000154,6448.983646275814,6435.566164757258,6435.7468664896405,11.47810782302167,11.87892077976418,11.419428704401085,1.6968875201041704,0.2929949943675425,0.14297757312977166
370.00000000001563,6459.973595513953,6447.4450855370305,6447.408606400876,12.33961707795291,12.198594570830632,11.904051117654578,1.5851436392137765,0.3196737910659645,0.48462241202581496
371.00000000001586,6471.866339101029,6460.016711492097,6459.537417787561,13.163365222333045,12.571625955069116,12.352434510465995,1.383081504849973,0.346352587652396,0.44001458204421917
372.0000000000161,6484.636228279989,6472.588337447175,6472.08570468099,13.7718586704709,12.944657339308359,12.735775582767074,1.040563052492766,0.3730313842387769,0.37614663549972244
373.0000000000163,6498.176211495795,6485.953090787018,6485.061761531007,14.260539273834596,13.364753339846366,13.226410036083255,0.8256684487381432,0.39656369238854017,0.5112879188474989
374.00000000001654,6512.247417632393,6499.317844126875,6498.51978539472,14.691379268641612,13.784849340384614,13.689683928164984,0.6864466751545536,0.4200960005380323,0.46332526633973736
375.00000000001677,6526.820906932542,6513.537078006035,6512.457838028007,15.035191838002904,14.219233879163973,14.186421338421257,0.48462168084183715,0.42724026965870676,0.4967374103567259
376.000000000017,6541.794303960065,6527.756311885208,6526.8835605187205,15.242078842724004,14.653618417943123,14.665023642898063,0.30889872997120443,0.43438453877915617,0.47860230370913154
377.0000000000172,6557.076628227242,6542.8321202782345,6541.787899071648,15.438542133711875,15.075808393029877,15.143653462779428,0.33810271165778344,0.42828725693285374,0.4786298195369775
378.00000000001745,6572.5757238231845,6557.907928671275,6557.113938643395,15.696585793484086,15.497998368116418,15.508425680808537,0.6304020038432702,0.4221899750865512,0.36477221838829166
379.0000000000177,6588.251014416481,6573.815922449837,6572.833149987907,16.244649992185632,15.907993778565054,15.929997008407925,1.0637800512738367,0.4160926927674917,0.42157132813261483
380.0000000000179,6604.235956550881,6589.723916228412,6588.973539494509,16.893202444106386,16.31798918901347,16.350782004490934,1.2056563753658467,0.40999541044843224,0.4207849952609357
381.00000000001813,6620.8934665845045,6606.439706262032,6605.54277873694,17.534076302365555,16.71579003362354,16.78769648033849,1.1672555105367775,0.40389812752915183,0.4369144757377373
382.00000000001836,6638.170234402424,6623.155496295668,6622.542424869643,18.12485162037175,17.11359087823339,17.211595785098694,1.1390933902591927,0.39780084460987136,0.4238993049514824
383.0000000000186,6656.083014961837,6640.654693450212,6639.9709958787325,18.76547354174859,17.499197154548206,17.64554623321241,1.2454360218523854,0.3917035604622401,0.4339504483799673
384.0000000000188,6674.642054273796,6658.153890604772,6657.8288771145135,19.487818767480736,17.88480343086279,18.070216238404253,1.3264090496002563,0.3856062763146089,0.4246700053412624
385.00000000001904,6693.848386029281,6676.412105741688,6676.1040913129145,20.194272590710487,18.258215136919034,18.480212158484868,1.138899517661473,0.3795089911853265,0.40999592032822413
386.00000000001927,6713.743181411869,6694.6703208786175,6694.790107833546,20.691683220006734,18.63162684297504,18.891820882832555,0.774042582331454,0.3734117060560441,0.4116087245279533
387.0000000000195,6734.319471098332,6713.663164856953,6713.88078156659,21.007594800790578,18.992843978338236,19.289526582916796,0.5601574118267717,0.36731442070951675,0.3977056989926661
388.0000000000197,6755.3402698188465,6732.6560088353035,6733.36044867757,21.319032328184047,19.35406111370119,19.66980763904631,0.6931135644214903,0.36121713536298944,0.38028105615947794
389.00000000001995,6776.700866423091,6752.3590925135195,6753.218658484953,21.822018156394797,19.703083678219834,20.046611975722154,0.9428290945222838,0.355119849940715,0.3768043366904339
390.0000000000202,6798.075803868156,6772.062176191751,6773.440620453937,22.359876212439833,20.052106242738226,20.39731196223501,0.7457095830831327,0.3490225645184406,0.35069998651396855
391.0000000000204,6820.1697476323,6792.451110428087,6794.008729241047,22.567738616476156,20.388934236337974,20.73890561198132,-0.02069979402563039,0.34292527905899267,0.3415936497545545
392.00000000002063,6842.902329202119,6812.840044664437,6814.923864081328,22.238311073189237,20.72576222993747,21.091364068578486,-0.44391438641643083,0.33682799359954474,0.3524584566158396
393.00000000002086,6865.65886034728,6833.890440317008,6836.175266979593,21.972656662706367,21.05039565257358,21.411441727950187,-0.18968775721526593,0.3307307081177272,0.3200776593860937
394.0000000000211,6888.099234524337,6854.9408359695935,6857.76112703881,22.080988933021658,21.375029075209437,21.760278390471722,0.26455810675608593,0.32463342263590955,0.3488366625290302
395.0000000000213,6910.382628953292,6876.628303896445,6879.682334074104,22.38653818176341,21.68746792685294,22.082135680097778,0.6072629481096495,0.31853613713960505,0.3218572896221819
396.00000000002154,6932.787931560409,6898.315771823309,6901.9201935764095,22.868670409954188,21.999906778496175,22.39358332449759,0.7898506125779531,0.3124388516433005,0.3114476443928094
397.00000000002177,6955.60989712367,6920.615922882434,6924.462741023794,23.32986055638548,22.30015105912564,22.69151157026303,0.9426318107161907,0.30634156613627817,0.2979282457597609
398.000000000022,6978.900073594988,6942.916073941571,6947.302686232556,23.933876531473036,22.600395339754826,22.988378847246707,1.1984821541606343,0.3002442806292559,0.296867276976956
399.0000000000222,7002.683192718962,6965.804518990921,6970.428219103188,24.614738158501243,22.888445049352196,23.26268689401306,1.2629122579667469,0.2941469951132111,0.2743080467610519
400.00000000002245,7027.081741165847,6988.692964040285,6993.826506383484,25.27592268761648,23.17649475894929,23.533887666563714,1.1294170907727399,0.2880497095971663,0.2712007725487279
401.0000000000227,7052.164141349098,7012.145313937783,7017.482060387694,25.802798420011257,23.452349897499293,23.777220341844387,0.8729963699104797,0.2819524240734826,0.24333267528453392
402.0000000000229,7077.893011607489,7035.597663835294,7041.389008868127,26.18683068860611,23.728205036049015,24.036676619014788,0.5491671384973905,0.2758551385497989,0.2594562771784437
403.00000000002314,7104.090425771489,7059.589529438834,7065.547735276569,26.42610361197598,23.991865603540163,24.28077619786044,0.3719010281852032,0.2697578530203725,0.2440995788549171
404.00000000002336,7130.6534540202265,7083.581395042384,7089.957508772377,26.66200053937057,24.25552617103103,24.53877079373909,0.3741915127130015,0.2636605674909461,0.25799459588425916
405.0000000000236,7157.4660791437545,7108.088387209842,7114.619408564131,26.902563020199988,24.506992167456588,24.78502878976828,0.41450804938532865,0.2575632819581535,0.24625799602524495
406.0000000000238,7184.519082616065,7132.59537937731,7139.51740558577,27.15926582234431,24.758458163881862,25.010965253492195,0.41426199579043876,0.2514659964253608,0.22593646369474202
407.00000000002404,7211.8313173872475,7157.593108966549,7164.622892950721,27.426722763763763,24.997729589239995,25.200009476127104,0.3564031075629616,0.24536871089164414,0.1890442222582838
408.0000000000243,7239.412752833218,7182.5908385558,7189.93372313399,27.648778706971424,25.237001014597826,25.421650890404383,0.37140648752414723,0.23927142535792748,0.2216414142862652
409.0000000000245,7267.2248297150545,7208.054916424691,7215.440680469107,27.905577880002724,25.464077868891366,25.592263779818047,0.3170548814082204,0.23317413982563176,0.17061288944628725
410.0000000000247,7295.271420753452,7233.518994293594,7241.115374324456,28.081267756407374,25.691154723184603,25.757123930943923,0.2562117398747057,0.22707685429333604,0.16486015139465285
411.00000000002495,7323.530065219163,7259.425031300016,7266.978001505439,28.253852461464913,25.906037006421034,25.968130431048355,0.27501761382871026,0.2209795687647838,0.2110065001657379
412.0000000000252,7351.963786002393,7285.331068306448,7293.0264157875445,28.436358844678626,26.12091928965716,26.128698133165408,0.26199045853812747,0.2148822832362316,0.16056770214604676
413.0000000000254,7380.6029207314905,7311.6546753082985,7319.215478319781,28.5656962344372,26.323607001848934,26.249426931283924,0.18820765100364595,0.20878499771390147,0.12072879795926367
414.00000000002564,7409.435845788087,7337.978282310158,7345.543983626183,28.704628983001545,26.526294714040397,26.40758368152475,0.16550586795750524,0.20268771219157136,0.15815675027490644
415.00000000002586,7438.415864085605,7364.695070165364,7372.040272038808,28.818491337918502,26.716787855205766,26.58499314372559,0.1649507474035795,0.19659042667836857,0.17740946222818588
416.0000000000261,7467.522712062392,7391.411858020581,7398.705446902971,28.969799851689675,26.907280996370815,26.74535658459341,0.12362006312533115,0.1904931411651658,0.1603634408908907
417.0000000000263,7496.751471812296,7418.497437587119,7425.5061061183305,29.062388847033034,27.085579566535536,26.85596184610926,0.134215986962083,0.18439585566484146,0.11060526151000294
418.00000000002655,7526.002926415306,7445.583017153665,7452.386568172182,29.192882346811825,27.26387813669993,26.904962261572226,0.1230822148634759,0.17829857016451706,0.04900041546061551
419.0000000000268,7555.379062908602,7473.012999289567,7479.357030753749,29.276351864757434,27.42998213590053,27.03596290154237,-0.012979759663665777,0.1722012846824578,0.1310006399313125
420.000000000027,7584.962531280545,7500.442981425478,7506.413751617775,29.23441197794466,27.596086135100805,27.077478826489603,-0.36896126674095714,0.16610399920039853,0.04151592492878524
421.0000000000272,7614.579048377646,7528.192976988871,7533.541611237828,28.811130939299396,27.749995563391213,27.17824041363738,-0.6637992410996236,0.16000671374530182,0.1007615872379236
422.00000000002746,7644.0797917861855,7555.942972552272,7560.816647037403,28.422332223128024,27.903904991681284,27.37183118549608,-0.6739056422327186,0.15390942829020512,0.1935907718502586
423.0000000000277,7673.1837452270365,7583.988592401425,7588.204745589309,28.061335095127276,28.045619849149524,27.404365918298556,-0.6133911127314337,0.1478121428791198,0.03253473279531283
424.0000000000279,7701.880748507198,7612.0342122505845,7615.665354690168,27.71912016703937,28.187334706617417,27.51685228341017,-0.5865382716977727,0.14171485746803453,0.11248636510593638
425.00000000002814,7730.223696304951,7640.3510672440425,7643.1917286736925,27.355342437108533,28.31685499345555,27.53589568362127,-0.5525203960163173,0.13561757215298223,0.019043400206992484
426.00000000002836,7758.178882303106,7668.667922237508,7671.019734281907,27.07050036709424,28.44637528029334,28.12011553281032,-0.46138129576092995,0.12952028683792996,0.5842198492229824
427.0000000000286,7785.743110987141,7697.231623235043,7699.139849815607,26.814435277384607,28.563700997532102,28.120115534580286,-0.28066881033499175,0.12342300203824466,1.7720269359383279e-09
428.0000000000288,7813.068447912033,7725.795324232585,7727.259965351767,26.738791425383116,28.68102671477051,28.12011553773176,-0.054635294446051356,0.11732571723855938,3.1548318154388576e-09
429.00000000002905,7840.1956944127005,7754.581482096618,7755.380080892445,26.739112264530068,28.786157864029704,28.12011554361558,-0.007807408619354471,0.1112284332487756,5.888173614960955e-09
430.0000000000293,7867.21332121382,7783.3676399606575,7783.500196438129,26.757514709892128,28.89128901328854,28.120115547740557,0.006926177138452091,0.10513114925899181,4.12966484074685e-09
431.0000000000295,7894.316071679205,7812.3518655560765,7811.620311987185,26.74774503594853,28.984225595416227,28.120115550356335,0.025770470614329737,0.09903386569323788,2.619641358658347e-09
432.00000000002973,7921.434123196756,7841.336091151502,7839.7404275386,26.815087165948203,29.07716217754355,28.12011555245382,0.18743913414500538,0.09293658212748393,2.1001685812290825e-09
433.00000000002996,7948.510760916379,7870.493995344216,7867.8605430919115,27.018143230563272,29.15790419270972,28.120115554115113,0.2818800795142538,0.0868392986467256,1.5888171982603536e-09
434.0000000000302,7975.735267900865,7899.651899536934,7895.980658647537,27.17525262147035,29.23864620787552,28.120115557133015,0.22092325837218194,0.08074201516596728,3.032844639049629e-09
435.0000000000304,8003.111783895485,7928.9590931930925,7924.100774205589,27.353565494972145,29.307193656153203,28.120115558956805,0.13156794887831721,0.07464473172172467,1.829871441845802e-09
436.00000000003064,8030.704820407742,7958.266286849254,7952.220889766182,27.383993712227912,29.375741104430517,28.12011556222118,0.025773417424967023,0.06854744827748205,3.266897403892095e-09
437.00000000003087,8058.40573694863,7987.69838083512,7980.341005331687,27.375766427296373,29.432093985861123,28.12011556877332,0.007959244567477394,0.06245016485394164,6.552935711443048e-09
438.0000000000311,8086.092366789005,8017.130474820989,8008.461120902946,27.40557748000053,29.488446867291348,28.1201155737306,0.010222512617019716,0.05635288143040122,4.958339217771777e-09
439.0000000000313,8113.809084050959,8046.663080002896,8036.581236476796,27.456800241975223,29.53260518190119,28.120115573956802,-0.012984186897710245,0.050255598020022496,2.2683731940807012e-10
440.00000000003155,8141.569861505985,8076.1956851848045,8064.6996048027395,27.421263559694292,29.57676349651065,28.116621077916527,-0.02000655941612591,0.04415831460964377,-0.0034944960394417846
441.0000000000318,8169.339061892889,8105.804412429128,8092.824164350421,27.39658924166288,29.60872724431724,28.132498017432596,-0.021900241499748868,0.038061031208016016,0.015876939516615
442.000000000032,8197.085523684165,8135.413139673453,8120.983346183739,27.35130346242734,29.640690992123442,28.18586564919244,-0.06715985175201289,0.031963747806388276,0.053367631761744645
443.00000000003223,8224.826900981223,8165.073599846596,8149.2084482011405,27.29961041554201,29.66046017313812,28.264338385595373,-0.07962111317709905,0.025866464410430598,0.07847273640519002
444.00000000003246,8252.537587824809,8194.734060019742,8177.5199508339365,27.27478838787734,29.6802293541524,28.35866687998431,-0.035409433815720925,0.01976918101447292,0.09432849439137363
445.0000000000327,8280.166188312156,8224.42186398813,8205.92917134809,27.28018147009482,29.687803968381406,28.45977414831593,-0.027187738924317046,0.013671897621638774,0.10110726833383343
446.0000000000329,8307.790206203508,8254.109667956516,8234.448986494821,27.295520767012963,29.69537858261001,28.579856145135935,-0.04318767385877383,0.007574614228804629,0.12008199682154384
447.00000000003314,8335.43719007961,8283.800426586578,8263.082375390113,27.22852284115598,29.69075863005488,28.686921645436808,-0.00461607969515842,0.0014773308367345087,0.10706550030026284
448.00000000003337,8363.03379949163,8313.49118521664,8291.81741020464,27.29654310333775,29.686138677499336,28.783147983594716,0.06017794395511047,-0.004619952555335612,0.09622633814620214
449.0000000000336,8390.637321930477,8343.160509374804,8320.658594528866,27.396479678125456,29.66932415815682,28.89922066484486,0.07110992338040363,-0.010717235949028032,0.11607268127370889
450.0000000000338,8418.308807664844,8372.829833532967,8349.603453080328,27.474727786424367,29.65250963881389,28.990496438071578,0.1116959116098132,-0.01681451934272045,0.09127577323649504
451.00000000003405,8446.073187368505,8402.45333408565,8378.641037800564,27.602131179676682,29.623500552675594,29.084673002383816,0.2098028524221605,-0.022911802740609423,0.09417656428090622
452.0000000000343,8473.92799788762,8432.076834638332,8407.763948644952,27.783987952224592,29.594491466536876,29.16114868640217,0.2585499806074961,-0.0290090861384984,0.07647568407623376
453.0000000000345,8501.912031202113,8461.630122451928,8436.958569022956,27.966081971479902,29.553287813588685,29.228092069538786,0.2715344465908076,-0.035106369543446356,0.06694338297814026
454.00000000003473,8530.064303587778,8491.183410265523,8466.222748010032,28.13253002720603,29.51208416064007,29.300265904536335,0.23944447501438432,-0.0412036529483943,0.07217383479524536
455.00000000003496,8558.407734667331,8520.642096206391,8495.547589641534,28.320312335542212,29.458685940861592,29.349417358504876,0.20125366743386747,-0.047300936363538396,0.04915145406190395
456.0000000000352,8586.908158231156,8550.100782147256,8524.911126090583,28.430828769539815,29.40528772108268,29.377655539594226,0.10732241011489792,-0.05339821977868248,0.02823818109484982
457.0000000000354,8615.601682129127,8579.440477081713,8554.314911728366,28.480938996436134,29.339694934447174,29.42991573595284,0.08389398378409658,-0.059495503207195065,0.05226019636649582
458.00000000003564,8644.395520121741,8608.780172016164,8583.753321524928,28.593458008710577,29.274102147811238,29.446903857182065,0.05496462083957303,-0.06559278663570765,0.016988121316493132
459.00000000003587,8673.247020695795,8637.976486810461,8613.203046450986,28.61997367092342,29.196314794286536,29.45254599492429,0.01714107551234468,-0.07169007008030645,0.005642137740320649
460.0000000000361,8702.13794295047,8667.172801604751,8642.650399943721,28.640815257484498,29.11852744076139,29.442160990529057,-0.013798725609079352,-0.07778735352490528,-0.010385004434617928
461.0000000000363,8731.080620573104,8696.201347125072,8672.083171419285,28.596137308996322,29.02854552031154,29.423381960562704,-0.06404359950421559,-0.08388463698747842,-0.018779030098050577
462.00000000003655,8759.952479780506,8725.229892645388,8701.487025503591,28.554986214102904,28.938563599861247,29.384326208013853,-0.03292399995288368,-0.08998192045005157,-0.039055752570366364
463.0000000000368,8789.312880366922,8754.066279757844,8730.85695872686,28.51287893597961,28.836387112448286,29.355540238506023,-0.013474530782438883,-0.09607920393160911,-0.028785969512304527
464.000000000037,8817.91662899076,8782.902666870295,8760.195584553145,28.479835756535234,28.734210625034866,29.321711414050867,-0.019926293960276613,-0.10217648741316665,-0.033828824478280596
465.00000000003723,8846.790221682106,8811.522506440928,8789.498997210767,28.439134295011833,28.619839570620645,29.285113901173936,-0.0328493967563067,-0.10827377091379563,-0.03659751290865778
466.00000000003746,8875.565364987558,8840.14234601155,8818.74330500208,28.388911599996035,28.505468516205966,29.203501681421713,-0.043816347047088124,-0.11437105441442459,-0.08161221981357758
467.0000000000377,8904.270691725722,8868.521248906316,8847.885689974928,28.34015572364232,28.378902894753658,29.08126826435593,-0.07403871880267623,-0.12046833793346792,-0.1222334169269055
468.0000000000379,8932.942925583538,8896.90015180107,8876.925691059725,28.250047963021753,28.25233727330089,28.998733905215857,-0.0729949126222677,-0.12656562145251127,-0.08253435914056262
469.00000000003814,8961.554061537103,8925.013728885857,8905.880379638622,28.177598808913135,28.113577084775756,28.910643252565084,-0.03621351245641391,-0.13266290498892286,-0.08809065265067649
470.00000000003837,8990.103553275036,8953.127305970631,8934.74110634351,28.13057164450306,27.974816896250154,28.810810157213243,-0.024239549707380334,-0.13876018852533442,-0.09983309535157564
471.0000000000386,9018.60338043675,8980.951168111267,8963.486567773472,28.093581170428042,27.82386214062018,28.680112702697674,-0.04162416860485284,-0.14485747207775507,-0.13069745451549608
472.0000000000388,9047.064079843376,9008.775030251887,8992.089271655454,28.033423066877077,27.672907384989735,28.525295061252148,-0.056928083955144,-0.15095475563017569,-0.15481764144566662
473.00000000003905,9075.50226031151,9036.284788314126,9020.536586953269,27.99771410896654,27.509758062226254,28.369335534364875,-0.05074635624840378,-0.15705203919692778,-0.1559595268879849
474.0000000000393,9103.874717116018,9063.79454637635,9048.819655272915,27.938937049977056,27.346608739462297,28.196801104914005,-0.03024159788795557,-0.16314932276367985,-0.1725344294509267
475.0000000000395,9132.176598771423,9090.965811225906,9076.932511661878,27.95770469891631,27.171264849540556,28.028911672997257,0.025657841996559464,-0.1692466063428133,-0.16788943191676575
476.00000000003973,9160.411536888078,9118.137076075443,9104.874857110399,27.997752778342903,26.995920959618328,27.855779224036983,0.02297388515152474,-0.17534388992194677,-0.17313244895944552
477.00000000003996,9188.653484287472,9144.945458577975,9132.654486638225,28.02521306560968,26.808382502517773,27.703479831605602,-0.004675405535391277,-0.18144117351135014,-0.15229939242956328
478.0000000000402,9216.926109035592,9171.75384108049,9160.270189835976,28.02809446299893,26.620844045416735,27.527926563890496,-0.006938620399861239,-0.18753845710075354,-0.1755532676975679
479.0000000000404,9245.262732400974,9198.174952101625,9187.692321589651,28.00761186631778,26.42111102112125,27.316336943462407,-0.09020060632374957,-0.19363574069821904,-0.2115896203687272
480.00000000004064,9273.613925156485,9224.596063122744,9214.892692875212,27.87937674268454,26.221377996825275,27.08440562769748,-0.2621794312449844,-0.19973302429568449,-0.23193131558032115
481.00000000004087,9301.95613794065,9250.605513528082,9241.867290709017,27.661459400011076,26.00945040532342,26.864790039897926,-0.3381362404555573,-0.20583030789886933,-0.2196155879703997
482.0000000000411,9330.092218145408,9276.614963933402,9268.631748566868,27.456516427931582,25.797522813821068,26.664125675821964,-0.33313313160044555,-0.21192759150205415,-0.2006643640213792
483.0000000000413,9358.054652396213,9302.188364588523,9295.179996239138,27.230159467000604,25.573400655106372,26.432369668707917,-0.35133593723254786,-0.21802487510847696,-0.23175600709611696
484.00000000004155,9385.759140475053,9327.761765243624,9321.490747474925,27.017303657121207,25.349278496391168,26.1891328028144,-0.3338870234320295,-0.22412215871489977,-0.24323686609006195
485.0000000000418,9413.224235061136,9352.874727014103,9347.573147922156,26.773907900584028,25.11296177046244,25.975668091592592,-0.27025190605839455,-0.23021944232191327,-0.2134647113102745
486.000000000042,9440.432460619317,9377.987688784562,9373.3811938667,26.661186120519677,24.876645044533205,25.64042379747812,-0.3174259864775761,-0.2363167259289268,-0.3352442941263453
487.00000000004223,9467.515408461137,9402.615822535972,9398.899986858873,26.388433611209226,24.628133751395342,25.39716218684812,-0.5943874092136712,-0.2424140095334968,-0.2432616106488347
488.00000000004246,9494.457440705668,9427.243956287362,9424.158500582367,25.93651510594378,24.37962245825696,25.119865260184525,-0.8360558830935959,-0.24851129313806677,-0.27729692657379446
489.0000000000427,9521.088812009479,9451.362872885302,9449.139694374937,25.417427627276297,24.11891659792282,24.842522324936038,-1.2678303915535718,-0.2546085767362055,-0.2773429352719386
490.0000000000429,9547.232461325793,9475.48178948322,9473.831930933256,24.281913861149825,23.858210737588152,24.541950791683774,-2.5588225110330796,-0.2607058603343443,-0.30057153326898356
491.00000000004314,9572.76518739927,9499.06709979332,9498.204833426178,22.552228782482594,23.585310310083663,24.203854194140636,-3.3504326071993047,-0.2668031439195174,-0.3380965975688531
492.00000000004337,9596.836152757858,9522.652410103396,9522.230135077145,20.81765607948151,23.31240988257865,23.84674910778033,-3.2100009635868365,-0.2729004275046905,-0.35710508637887545
493.0000000000436,9619.102147384969,9545.679724991376,9545.983269270842,19.359687639588213,23.027314887961566,23.659519279606258,-2.285557456170335,-0.2789977110609869,-0.18722982816094721
494.0000000000438,9639.677105574221,9568.70703987933,9570.276101620877,18.68871660500966,22.742219893343954,24.926145417754178,-1.1895554857401447,-0.2850949946172833,1.2666261333962714
495.00000000004405,9658.999702873734,9591.151970211224,9594.972092868487,18.28424383583073,22.44493033187741,24.465837077474337,-0.45340735044815833,-0.291192278042016,-0.46030834024757233
496.0000000000443,9677.6975286706,9613.596900543094,9619.122232013955,18.25252311285259,22.147640770410753,23.834441213451537,-0.2700215831349096,-0.2972895614665333,-0.6313958640168883
497.0000000000445,9696.120300050397,9635.444785808411,9642.656185806683,17.9726642532572,21.847885265299418,23.233466371948378,-0.7247159871850826,-0.2985225332889272,-0.6009748414532978
498.00000000004474,9714.533444406696,9657.292671073701,9665.589569163487,17.354073699011362,21.54812976018841,22.633300341623272,-1.2625113472960459,-0.2997555051111035,-0.6001660303977157
499.00000000004496,9732.51694232044,9678.54830800822,9687.944878321292,16.48014403529207,21.255636934499478,22.07731797393253,-1.319908844975987,-0.29612416539990094,-0.5559823678105571
500.0000000000452,9749.792494703921,9699.80394494271,9709.751485822117,15.997665147893757,20.963144108810873,21.53589702768214,-0.46592300157983085,-0.29249282568869833,-0.5414209463212523
501.0000000000454,9766.26973113507,9720.481858905387,9731.008640576241,16.17623442634633,20.677913962656376,20.978412480514525,0.30345439953783043,-0.2888614859214841,-0.5574845472794199
502.00000000004565,9782.43633398863,9741.159772868035,9751.708147154233,16.41824948072226,20.392683816502206,20.42060067539434,0.23880314489718166,-0.28523014615426995,-0.5578118053154606
503.0000000000459,9798.908622354389,9761.27448921797,9771.904114931469,16.51724802855864,20.114716349919405,19.971334879027115,0.1356013798424918,-0.28159880636842227,-0.449265796475941
504.0000000000461,9815.591205846937,9781.38920556788,9791.642259776276,16.658820823027074,19.83674888333693,19.504954810512967,0.16999650866177027,-0.2779674665825746,-0.4663800686959857
505.0000000000463,9832.330687737624,9800.955249664235,9810.975758429686,16.749329806925886,19.566044096335304,19.162042496089004,0.19567351863967092,-0.27433612679198666,-0.34291231506272174
506.00000000004655,9849.158480978873,9820.521293760563,9829.933304976723,16.900023232246852,19.29533930933401,18.753050597611722,0.19639617826662986,-0.2707047870013988,-0.4089918996175255
507.0000000000468,9866.11183684139,9839.55319096248,9848.476698024178,17.038902519982383,19.031897201902005,18.333735497047556,0.22888271823077752,-0.2670734472165861,-0.4193151017663572
508.000000000047,9883.225569065773,9858.585088164376,9866.696302330174,17.19040831011216,18.768455094470344,18.10547311488941,0.4868049555399621,-0.26344210743177343,-0.22826238201769897
509.00000000004724,9900.487745290091,9877.097363830968,9884.692400758278,17.612192396358523,18.51227566657553,17.886723741346437,0.772714046711147,-0.25981076766317956,-0.21874937353849772
510.00000000004746,9917.935278901414,9895.609639497536,9902.470121001812,18.08030093253538,18.256096238681057,17.6687167461642,0.8719947570547186,-0.25617942789458564,-0.21800699456497896
511.0000000000477,9935.901063924923,9913.616818987819,9920.025095442314,18.59387152108572,18.007179490268406,17.441484362499338,0.8749466618614286,-0.25254808815350305,-0.2266379094321348
512.0000000000479,9954.337520947354,9931.62399847808,9937.349307629685,19.08346022531755,17.758262741856115,17.206940012334382,0.8061898761550921,-0.24891674841242065,-0.23454434994302123
513.0000000000481,9973.324529196756,9949.140607150955,9954.443061793614,19.5105052557334,17.516608672857913,16.980568315507455,0.5587858484350271,-0.2452854087051971,-0.22637169679698343
514.0000000000483,9992.758425144055,9966.657215823803,9971.322007008495,19.724701182231616,17.27495460386006,16.77732211425442,0.2560046273245363,-0.24165406899797356,-0.20324620122639153
515.0000000000485,10012.56306179482,9983.697779038039,9987.986789557477,19.814647232776643,17.040563214219524,16.552242983708418,-0.02739488165524665,-0.23802272931913998,-0.22507913054409395
516.0000000000488,10032.586232426449,10000.73834225225,10004.443614073993,19.6472379399882,16.80617182457934,16.361406049297607,-0.366711705772969,-0.23439138964030637,-0.190836934416407
517.000000000049,10052.578245647788,10017.317385366528,10020.71732735678,19.15252530350857,16.579043114263285,16.186020516288746,-1.4076905259825985,-0.2307600499780654,-0.17538553297513437
518.0000000000492,10072.372276844593,10033.896428480786,10036.798603037118,17.861407607565635,16.35191440394759,15.976530844357528,-2.505044234046523,-0.22712871031582443,-0.20948967201089563
519.0000000000495,10091.44717046774,10050.028476853742,10052.684035369899,16.491173031584992,16.132048372942627,15.794333821177817,-1.7284960660124316,-0.22349737066027733,-0.1821970231852819
520.0000000000497,10109.020931463398,10066.160525226676,10068.38232275666,16.208081164783035,15.912182341938028,15.602240952351227,-0.8436705769361899,-0.21986603100473026,-0.192092868794148
521.0000000000499,10125.566670187063,10081.860104216938,10083.898174742664,15.598714879140811,15.699578990246536,15.429463019645354,-1.2582261404599981,-0.21623469134799578,-0.17277793270691882
522.0000000000501,10141.806769164887,10097.559683207177,10099.23656827155,14.838116544035241,15.48697563855541,15.247324038118725,-1.21490520391014,-0.21260335169126132,-0.18213898153173738
523.0000000000504,10157.31941592356,10112.841318173389,10114.416130631527,14.274722679014426,15.28163496619804,15.111800681830085,-0.8322198253599382,-0.2089720120242004,-0.13552335629316717
524.0000000000506,10172.159694034344,10128.12295313958,10129.445085833007,14.07366221190444,15.076294293841038,14.946109721127206,-0.3124972154667529,-0.20534067235713951,-0.16569096070361145
525.0000000000508,10186.528372108,10143.001169440458,10144.307135179948,14.062466363808452,14.878216300864217,14.777988972739767,0.09994929774997362,-0.2017093326668641,-0.1681207483851606
526.000000000051,10200.69158090271,10157.879385741315,10158.982334104974,14.248663779897196,14.68013830788777,14.572408877301903,0.36324190130491496,-0.19807799297658873,-0.20558009543619665
527.0000000000513,10214.927098580469,10172.368708735696,10173.487473480467,14.552789420019288,14.48932299436619,14.43786987367354,0.46623480974326587,-0.19444665324896787,-0.13453900362757262
528.0000000000515,10229.374360882479,10186.858031730055,10187.83754773707,14.84576535113398,14.29850768084499,14.262278639522812,0.1316465120788853,-0.19081531352134706,-0.1755912341507227
529.0000000000517,10244.132708565645,10200.97298677694,10202.019313695442,14.627789479982809,14.114955046871444,14.101253277198296,-0.5040709487710578,-0.18718397374733037,-0.16102536232602138
530.000000000052,10259.084853505075,10215.087941823806,10216.03388671885,14.082752631051864,13.931402412898278,13.927892769605522,-1.2377988438761482,-0.18355263397331367,-0.17336050758669488
531.0000000000522,10273.755406707127,10228.843054282393,10229.850196080895,13.186121659954953,13.755112458575613,13.704725954471824,-1.6396425628925655,-0.1799212941478737,-0.22316681514126852
532.0000000000524,10287.687996730847,10242.598166740963,10243.449595216034,12.290812624540264,13.57882250425333,13.494072315791408,-1.562551408843075,-0.17628995432243372,-0.21065363868349188
533.0000000000526,10300.676014614895,10256.0079619707,10257.001639618926,11.608627320469948,13.40979522972599,13.610016489992999,-1.1238564762634011,-0.17265861442477068,0.11594417420219852
534.0000000000529,10312.810827350544,10269.417757200423,10270.582020028463,11.144941679968674,13.240767955199038,13.550744329078062,-0.8859275084233045,-0.16902727452710767,-0.059272160913080754
535.0000000000531,10324.359168341627,10282.496760561424,10284.147643076505,10.69813682080281,13.079003360991866,13.580501767011251,-0.6620007043124152,-0.1653959343670243,0.02975743793602734
536.0000000000533,10335.432936051455,10295.57576392241,10297.614121193621,10.461919137315538,12.917238766786342,13.352454467220255,-0.039739711175727416,-0.1617645942063105,-0.2280472997744998
537.0000000000535,10346.09491903585,10308.362148894048,10310.832360795239,10.728814909863484,12.786384971625214,13.08402473600637,0.371266876597297,-0.14630919468328896,-0.2684297312074749
538.0000000000538,10356.735400837666,10321.148533865671,10323.7952274165,10.964239329091196,12.655531176467022,12.841708506495095,0.15124526379443637,-0.13085379515963155,-0.24231622952908738
539.000000000054,10367.632566205835,10333.727770164489,10336.536596071632,10.872534635464143,12.57923629881131,12.641028803751162,-0.341821490160577,-0.10357433640692253,-0.20067970274509664
540.0000000000542,10378.71951756837,10346.307006463303,10349.098958817474,10.500649835439974,12.502941421158559,12.483696687933133,-0.6317078626411706,-0.07629487765421349,-0.157332115825625
541.0000000000545,10389.587102013658,10358.78821192453,10361.490502265284,10.118380269594214,12.481205461223833,12.299390207679835,-0.5999664949399767,-0.04901541879372107,-0.18430648025485707
542.0000000000547,10400.070371036234,10371.26941738576,10373.776280635013,9.772556886791897,12.459469501292093,12.2721665317745,-0.2422016513264525,-0.021735959933228678,-0.027223675907484444
543.0000000000549,10410.162052416577,10383.761709844905,10386.028896224794,9.900669132730718,12.49229245914577,12.233064647786092,0.31385534611567095,0.005543498960972861,-0.039101883993200984
544.0000000000551,10420.052701749937,10396.25400230406,10398.2669573197,10.228223082104268,12.525115417002455,12.243057542012984,0.5391119209527896,0.032822957855174396,0.009992894213119307
545.0000000000554,10430.17874264463,10408.866499596725,10410.554705334307,10.564710829062296,12.612497292667644,12.33243848718463,0.6847911558400984,0.060102416760930116,0.08938094515526328
546.0000000000556,10440.610860098588,10421.478996889404,10422.951869084129,11.046904476682966,12.699879168335867,12.461889012442999,0.8058231333860437,0.08738187566668584,0.129450525225793
547.0000000000558,10451.413914738057,10434.320816851196,10435.463557576117,11.508132537971392,12.84181996179843,12.561487971515215,0.8556875952911296,0.11466133456537267,0.09959895900962419
548.000000000056,10462.787781743978,10447.16263681301,10448.043414089483,12.004532027578703,12.98376075526405,12.59822505519585,0.9738410766451521,0.1419407934640595,0.03673708363559018
549.0000000000563,10474.55265806798,10460.342897279454,10460.772377062818,12.591078159269939,13.180260466450799,12.859700891407094,1.1280177044558164,0.16922025232615218,0.2614758360266332
550.0000000000565,10486.812035444162,10473.52315774592,10473.742837588166,13.263853244981563,13.37676017764063,13.081220159256041,1.3802215077865974,0.19649971118824489,0.2215192677235502
551.0000000000567,10499.724591035525,10487.150976552206,10486.97138865918,14.109159727680726,13.627818806296023,13.363317255448855,1.5253925828844799,0.2237791699225672,0.2140657103113382
552.000000000057,10513.400797600892,10500.778795358521,10500.413154991975,14.912691901620965,13.878877434952678,13.514146943553333,1.4694628219608301,0.2510586286559673,0.17587033537400631
553.0000000000572,10527.873040251563,10514.930905507028,10514.04661104149,15.684999609246661,14.152110148519206,13.778438649375001,1.3815638060626423,0.2621456711115357,0.3194093388816942
554.0000000000574,10543.134615983869,10529.083015655566,10527.988862759783,16.384223842822195,14.425342862085149,14.1064172073891,1.2907625097007642,0.2732327135661745,0.32837905882476054
555.0000000000576,10559.203959939963,10543.77138048314,10542.244315141372,17.05668852303892,14.68836482758574,14.40448755587104,1.0586231483805906,0.26812733953320445,0.298070348609251
556.0000000000579,10575.97644118551,10558.459745310744,10556.796894606523,17.504615929025153,14.95138679308574,14.700671374554467,0.5688517696928129,0.2630219655002343,0.29618381884333095
557.0000000000581,10593.354486342245,10573.663943320542,10571.657738461889,17.637992941776712,15.204198009809655,15.021016336181168,-0.20501796940606776,0.25791659111189735,0.32034496164875254
558.0000000000583,10611.139437220207,10588.86814133037,10586.854093711856,17.226137625034962,15.457009226532975,15.37169416375803,-0.7006225444474838,0.25281121672356044,0.35067782760533794
559.0000000000585,10628.83219695827,10604.567751024715,10602.364939916011,16.80358442205029,15.699609694355559,15.649998244552872,-0.7527318666347005,0.24770584227289394,0.27830408081625996
560.0000000000588,10646.108200198567,10620.267360719086,10618.160227574315,16.37807358287438,15.94221016217754,15.940577072050756,-0.7429697863324364,0.24260046782222747,0.2905788275125026
561.000000000059,10662.974170170524,10636.441960600125,10634.24564476619,15.969098049983616,16.174599881047214,16.230257311656107,-0.7266811272066435,0.237495093345772,0.2896802395831707
562.0000000000592,10679.44338579208,10652.616560481189,10650.582005038903,15.552216546087475,16.40698959991628,16.442463233769768,-0.508171664002192,0.23238971886931656,0.2122059221129605
563.0000000000595,10695.437924193546,10669.245729050981,10667.163842763312,15.430567900009738,16.629168569801017,16.721212215074292,-0.11636257961167482,0.22728434437684802,0.27874898173573476
564.0000000000597,10711.097902294263,10685.874897620799,10684.023938040207,15.487850167589777,16.85134753968514,16.998978338699946,0.015483083257034937,0.2221789698843795,0.2777661236048995
565.0000000000599,10726.723822391239,10702.938213381345,10701.097800394497,15.510531562216793,17.063315760555078,17.148746369875862,0.10456105897450525,0.21707359537698243,0.1497680312100095
566.0000000000601,10742.398696893051,10720.001529141917,10718.345591351288,15.668382376188246,17.275283981424405,17.34683554368629,0.39598244861531423,0.21196822086958533,0.19808917379018967
567.0000000000604,10758.124885404577,10737.478570595147,10735.801110413757,16.021914958171834,17.477041453238016,17.564202581231587,0.7008356793415165,0.20686284634142038,0.2173670375139073
568.0000000000606,10774.056218982885,10754.955612048401,10753.444443706752,16.51480082151078,17.67879892505101,17.722464004747327,0.9403122987427892,0.2017574718132554,0.15826142347990974
569.0000000000608,10790.409307139811,10772.825957696125,10771.330491158626,17.106797448278193,17.870345647731213,18.049630899062414,1.0564717593262718,0.19665209724655247,0.3271668943335661
570.000000000061,10807.289995097093,10790.696303343871,10789.404662352596,17.689411536577495,18.061892370410796,18.098711488837885,1.0074053177926379,0.19154672267984957,0.049080589695590586
571.0000000000613,10824.72194927221,10808.939531687625,10807.518297739984,18.22205616783151,18.24322834376111,18.128559285911397,0.902399613270881,0.18644134801490364,0.029847797061624548
572.0000000000615,10842.743934462302,10827.1827600314,10825.783276514372,18.70207977632548,18.424564317110796,18.401398262840612,0.8512297754830432,0.18133597334995774,0.27283897688095554
573.0000000000617,10861.244916455787,10845.778449571288,10844.32415398809,19.175578150970345,18.59568953989265,18.680356684580293,0.8241472912553487,0.17623059806572933,0.27895842171433155
574.000000000062,10880.280642847827,10864.374139111193,10863.089596230677,19.63237234971708,18.766814762671917,18.850527800597934,0.8119891901817526,0.1711252227805232,0.17017111602291718
575.0000000000622,10899.781392137924,10883.270306891778,10882.017637723926,20.07865093622087,18.896167780589842,19.005555186017986,0.6280504808236096,0.1502391203485577,0.15502738559331458
576.0000000000624,10919.782260608104,10902.166474672376,10901.08394880109,20.329012250093303,19.02552079850319,19.127066968301254,0.29509056178400533,0.12935301791560727,0.12151178229636776
577.0000000000626,10940.16197175347,10921.248014830468,10920.253849855455,20.448548596985848,19.081540158090228,19.212735140427508,0.10553856910568173,0.09268618875016443,0.085668172137655
578.0000000000629,10960.79387419752,10940.329554988559,10939.497312099109,20.53295748720424,19.13755951767266,19.27418934683354,0.09078369490057686,0.056019359584721595,0.06145420638267216
579.0000000000631,10981.516764184498,10959.449800207149,10958.764436986487,20.62420792464985,19.120245218584152,19.260060427906804,0.1234685068714798,0.01935253024694846,-0.014128918899885186
580.0000000000633,11002.296083965213,10978.570045425733,10978.018708038926,20.73057214000522,19.102930919491005,19.248481676969888,0.12173225892641769,-0.01731429909082468,-0.011578750918997491
581.0000000000636,11023.176446617612,10997.58232838735,10997.237915908307,20.882836140845658,19.012282961608285,19.189934061785465,0.159252452609973,-0.05398112848793029,-0.058547615170204424
582.0000000000638,11044.178076458782,11016.594611348952,11016.382801530848,21.01852989931809,18.921635003720887,19.09983718330582,0.24913174064869478,-0.09064795788503589,-0.09009687846636244
583.000000000064,11065.308936176194,11035.35226473595,11035.430649092896,21.234022648923705,18.757653386983016,18.995857940794714,0.09260874504101063,-0.12731478731261456,-0.10397924250020849
584.0000000000642,11086.60299607738,11054.109918122922,11054.329624579144,21.19562256791314,18.593671770240427,18.802093031702388,-0.08152764925371102,-0.16398161674019324,-0.19376490909111807
585.0000000000645,11108.094749310238,11072.466274617555,11073.05382434562,21.09293433131085,18.35635649461336,18.64630650123277,-0.38112874928839824,-0.20064844618478853,-0.15578653046285312
586.0000000000647,11129.546452787206,11090.82263111215,11091.556347353946,20.69729278274142,18.11904121898155,18.35873951545526,-0.7850943944393354,-0.23731527562938382,-0.2875669856789777
587.0000000000649,11150.78584202358,11108.631023396625,11109.736083722695,20.02736270587205,17.80839228444838,18.000733222046374,-1.3857978721598012,-0.2739821050824366,-0.3580062933776141
588.0000000000651,11171.558670325925,11126.439415681052,11127.53761986619,19.06890877808207,17.497743349910436,17.602339064974075,-1.87623857140097,-0.3106489345354895,-0.3983941570197434
589.0000000000654,11191.51702579555,11143.553176437548,11144.954700984643,18.02148893660366,17.1137607564678,17.231823171933687,-2.549797088428866,-0.3473157639902198,-0.37051589280660097
590.0000000000656,11210.430188587403,11160.66693719399,11161.987717122012,16.288674447628935,16.729778163020356,16.83420910269489,-3.559113304647576,-0.38398259344495006,-0.3976140695375794
591.0000000000658,11228.388119374626,11176.939399104704,11178.557600394615,14.26645666547435,16.27246191068034,16.30555744247159,-3.9141603868902175,-0.4206494228936426,-0.5286516603253447
592.000000000066,11244.122416121196,11193.211861015352,11194.59012275858,12.250435778850786,15.815145658335481,15.759487285420482,-3.788703281051416,-0.45731625234233503,-0.5460701571247466
593.0000000000663,11257.847888341026,11208.496356762535,11210.442131890297,10.467065613649229,15.284495747143307,15.944530978136102,-2.9815631648165755,-0.49398308176841293,0.18504369304593424
594.0000000000665,11269.52327984415,11223.78085250964,11226.301510414589,9.334846365615254,14.753845835946256,15.774226070460173,-1.8204585505380233,-0.5306499111944908,-0.17030490765170112
595.0000000000667,11279.556592312869,11237.930714775874,11241.859763187365,8.783152935166282,14.149862266188634,15.342279475147722,-0.8844345779133999,-0.5673167404772153,-0.43194659516040085
596.000000000067,11288.64766641656,11252.080577042025,11256.727799998016,8.44117935083042,13.54587869643228,14.393794146095193,0.018812369411789966,-0.6039835697568504,-0.9484853291847066
597.0000000000672,11297.336897485933,11265.041409451082,11270.666932427659,8.945836113093009,12.960832409013587,13.484470713337426,0.9869012670947801,-0.5945149285873872,-0.9093234325542857
598.0000000000674,11305.826751257737,11278.002241860067,11283.742220299537,9.64342020775367,12.375786121602388,12.666105030363271,1.239616689991104,-0.5850462874148136,-0.8183656831034096
599.0000000000676,11314.969742409867,11289.904189917343,11296.020857616391,10.296092369918918,11.90194805724158,11.89116960329301,1.061192996558383,-0.5294421758858698,-0.7749354271685085
600.0000000000679,11324.820260815635,11301.806137974561,11307.600390119718,10.824907639124309,11.42810999288832,11.267895403353545,0.2559753464769882,-0.4738380643569262,-0.6232741999487202
601.0000000000681,11335.383499388783,11312.871618126248,11318.573489892617,10.445194970927554,11.065480151659624,10.678304142433323,-0.9466883719091912,-0.41823395279086995,-0.5895912609538153
602.0000000000683,11346.188920741044,11323.937098277891,11328.979538158119,9.499793573028736,10.70285031043853,10.12314172272842,-1.9187162980779269,-0.36262984122481373,-0.6616690723362898
603.0000000000686,11356.480883576294,11334.388526970255,11338.63995298418,8.288053114154112,10.451428692344102,9.19172543821753,-1.8472530755593843,-0.3070257296576795,-0.8429649809072387
604.0000000000688,11365.658098826472,11344.839955662594,11347.576138243972,7.754421907507157,10.200007074257323,8.837708362142068,-0.9938112076371427,-0.2514216180905452,-0.0642825124772242
605.000000000069,11373.689805560318,11354.899749341886,11356.480913241285,7.366220986914515,10.059793679283098,8.971841632561445,-0.3885648956583754,-0.1958175065304442,0.1341332705306374
606.0000000000692,11381.372292843591,11364.959543021172,11365.545564519802,7.386685302936755,9.919580284316572,9.157460924585399,0.5769553934617795,-0.14021339497034313,0.18561929223846696
607.0000000000695,11388.779653876272,11374.850118133607,11374.828382263622,8.106226463535357,9.890575112430557,9.408174563060681,1.5989498984047212,-0.08460928342623937,0.25071363845704486
608.0000000000697,11396.47402106914,11384.740693246044,11384.353250763812,9.23364755766311,9.86156994055229,9.641562437296527,2.0468912711671883,-0.029005171882135593,0.2333878741887027
609.0000000000699,11404.984980225989,11394.684466237644,11394.109893415927,10.288628682879061,9.943772991604405,9.87172286683688,1.5056583666674161,0.026598939586931387,0.2301604291435364
610.0000000000701,11414.761243995192,11404.628239229265,11404.05602347597,10.688897440008857,10.02597604266277,9.973815162118251,0.5350009411512189,0.08220305105522203,-0.0012684973097577912
611.0000000000704,11425.14765016975,11414.825491762826,11413.946877472288,10.8348481867057,10.197252533570742,9.824881061818264,0.4661574640227783,0.12673977098314923,-0.1106193305667388
612.0000000000706,11436.056069157368,11425.022744296411,11423.900648295517,11.236599645328537,10.368529024480909,10.082660584668423,1.2072190322088736,0.17127649090902922,0.2577795229328702
613.0000000000708,11447.164035475189,11435.593629654817,11434.10332747212,12.159264937830889,10.57088535841806,10.322697768549737,1.5924786825503423,0.18681641242361957,0.2400371839205123
614.000000000071,11458.829904413165,11446.164515013252,11444.54744968061,13.027678093697396,10.77324169235487,10.56554664843085,1.268386098483649,0.20235633393693594,0.24284887989878018
615.0000000000713,11471.418618891583,11457.135334068447,11455.22979682649,13.496337322303397,10.970819055206594,10.799147643323113,0.6292094950402985,0.1999668483942223,0.2336009948803246
616.0000000000715,11484.73901831693,11468.106153123672,11466.143790858134,13.619310129971135,11.168396418057979,11.028840419968866,0.09542528428768399,0.19757736285150862,0.22969277666726368
617.0000000000717,11498.428604024706,11479.467347933183,11477.280512011695,13.566112236244848,11.361194809521454,11.2446018871493,-0.5388197028329746,0.19518787715738511,0.2157614671917113
618.000000000072,11512.317051287717,11490.828542742718,11488.636117395296,12.971961979039602,11.55399320098459,11.46660888004744,-0.5931523250908789,0.1927983914632616,0.2220069929006746
619.0000000000722,11525.929754335295,11502.570555363687,11500.230232895887,12.948900513036206,11.742012620978379,11.721622121141648,0.2668852396701476,0.1904089057284175,0.2550132411177322
620.0000000000724,11538.99484242874,11514.312567984682,11512.067276442338,13.373744486689743,11.93003204097182,11.952464971759346,0.5455636483980414,0.18801941999357338,0.2308428506201845
621.0000000000726,11552.27807652004,11526.425840474134,11524.132010488498,13.532721127396611,12.11327248946402,12.177003120534595,0.23236932998123475,0.1856299342427784,0.22453814873822653
622.0000000000729,11565.957133424688,11538.539112963615,11536.404160947166,13.630566460006229,12.296512937955871,12.367297796795228,0.28707708989601655,0.18324044849198345,0.1902946762618932
623.0000000000731,11579.731135203307,11551.014087378539,11548.861003368818,13.950011160009355,12.47497441493373,12.54638704650297,0.5211657716994847,0.18085096273481366,0.17908924970905624
624.0000000000733,11593.679460683708,11563.489061793487,11561.487583874077,14.276191531568198,12.65343589191124,12.706773964001385,0.5361790281581799,0.17846147697764392,0.16038691749911013
625.0000000000736,11607.941425267363,11576.31618019085,11574.299983923223,14.592250494687642,12.827118397374058,12.918026134288889,0.41642886795619594,0.17607199122012346,0.21125217028693366
626.0000000000738,11622.564475202727,11589.143298588242,11587.29262922488,14.816361479374795,13.000800902836524,13.067264469006965,0.3015713284746774,0.17368250546260305,0.14923833471273076
627.000000000074,11637.446842667934,11602.313003025025,11600.465106084654,14.955980965851667,13.169704436793515,13.277689250534996,0.09121966304319698,0.17129301970968827,0.21042478152484442
628.0000000000742,11652.594951855648,11615.482707461833,11613.846943051767,14.943689342121736,13.338607970750148,13.485984683686539,-0.13682208310858443,0.1689035339567735,0.2082954331525023
629.0000000000745,11667.828510414683,11628.985439995044,11627.426153001006,14.711945972700187,13.502732533221021,13.672435214781864,-0.12009948563679354,0.1665140482137153,0.18645053108874776
630.0000000000747,11682.959851944393,11642.488172528281,11641.182502575266,14.850546504478684,13.666857095691537,13.840263933731135,0.23731398928422962,0.16412456247065707,0.16782871895382148
631.0000000000749,11697.972976312987,11656.31437521498,11655.086042019027,15.092565742106146,13.826202686709703,13.96681495377852,0.38016465588184384,0.16173507674430315,0.1265510200398214
632.0000000000751,11713.132894069546,11670.140577901708,11669.149741037814,15.323266984899227,13.985548277727508,14.16058308378288,0.3301054353478839,0.15934559101794918,0.19376813000592744
633.0000000000754,11728.589782407935,11684.280692799046,11683.392416345869,15.4915036148137,14.140114897346876,14.324767532317486,0.2615880391013297,0.15695610531855086,0.1641844485327183
634.0000000000756,11744.195441196112,11698.420807696406,11697.811644825224,15.673046263388759,14.294681516965884,14.513689426385012,0.1443608622880427,0.15456661961915258,0.1889218940645262
635.0000000000758,11759.975904771247,11712.865276861668,11712.379644885099,15.76945705998642,14.444469165270739,14.62231069335674,-0.26152064364038896,0.15217713396189608,0.1086212669717862
636.000000000076,11775.905521624998,11727.309746026953,11727.060868588098,15.313699080698786,14.594256813575232,14.740136712632541,-0.8133959336214744,0.14978764830463956,0.11782601927363265
637.0000000000763,11791.776926266548,11742.049011517645,11741.895106216038,14.767166959830117,14.739265490700083,14.92833854323089,-0.6027221943599399,0.14739816271463801,0.18820183059604814
638.0000000000765,11807.077170708511,11756.78827700836,11756.87862172068,14.716558937126749,14.88427416782457,15.038692466031808,-0.24541740693908218,0.14500867712463647,0.11035392280071207
639.0000000000767,11821.97990129238,11771.812780882414,11771.99633710371,14.517112361344067,15.02450387406303,15.196738300016868,-0.6231209463489793,0.14261919168143988,0.15804583398655342
640.000000000077,11836.83114416476,11786.837284756493,11787.28722632343,14.046121931209584,15.164733580301434,15.385040139398935,-0.5269622944682985,0.14022970623839956,0.1883018393834364
641.0000000000772,11851.335408225725,11802.141530482611,11802.736867069745,13.968731974925065,15.304245726125565,15.51424135322677,0.11896989668187719,0.13987092603123552,0.12920121382995264
642.0000000000774,11865.419371328158,11817.44577620875,11818.30162730072,14.188939235678143,15.443757871949956,15.615279108714997,0.23261577380335083,0.13951214582422874,0.10103775548828976
643.0000000000776,11879.632802911625,11833.032390078493,11833.97651011024,14.234729306613541,15.586613869751357,15.734486510308262,0.05126795455747304,0.14118407181286463,0.11920740158904246
644.0000000000779,11894.14670272352,11848.619003948259,11849.743471221862,14.219074859209046,15.72946986755302,15.799435712931782,-0.08939829946378577,0.14285599780150054,0.06494920263093668
645.0000000000781,11908.594656825699,11864.494673667847,11865.59607793971,14.108105494924132,15.875669719593603,15.90577772277032,-0.5492274823738263,0.14452792492109062,0.10634200984400112
646.0000000000783,11922.999125575348,11880.370343387456,11881.553452173475,13.52677672350473,16.021869571634447,16.008970744721942,-1.0473350578395808,0.14619985204068067,0.10319302191324553
647.0000000000786,11937.171730874199,11896.541756665541,11897.635142157362,12.840978426965586,16.171413278094192,16.154409223045803,-0.8745494431726093,0.1478717792502628,0.14543847832119672
648.0000000000788,11950.687927535855,11912.71316994365,11913.85107312365,12.678314866744772,16.320956984554204,16.277452709514407,-0.0038528052977887303,0.1495437064598449,0.12304348644714484
649.000000000079,11963.502746190921,11929.187014489147,11930.162283780543,12.95965208004664,16.473844545503567,16.34496860429356,0.43720608537230665,0.15121563370465232,0.06751589482848912
650.0000000000792,11976.411675379968,11945.660859034668,11946.592673217534,13.281385561188644,16.626732106453197,16.515810269677363,0.5963033133242721,0.15288756094945974,0.17084166536783943
651.0000000000795,11989.567822102896,11962.44382255658,11963.213021294354,13.704698589986283,16.782963521921147,16.724885883944555,0.8650707188686998,0.15455948820875387,0.20907561422052257
652.0000000000797,12003.140027599395,11979.226786078516,11979.909600760271,14.246649939276208,16.939194937389363,16.66827304790516,1.0640643612322642,0.15623141546804803,-0.056612836007988096
653.0000000000799,12017.198968467783,11996.32555628588,11996.684621848344,14.921630570805021,17.0987702073705,16.881769128204464,1.4070385311122362,0.15790334272464202,0.21349608023987804
654.0000000000801,12031.784411213182,12013.424326493265,12013.670242422257,15.778002075020717,17.25834547735191,17.089472019585667,1.8203414928372803,0.15957526998123597,0.20770289129810482
655.0000000000804,12047.124225698117,12030.845591095043,12030.646687908209,16.911565883196968,17.42126460178634,16.863418952317048,2.0023525669027125,0.1612471972078835,-0.22605306724930643
656.0000000000806,12063.439600373906,12048.266855696847,12047.624506013042,17.89418335803159,17.584183726221042,17.092217257353436,1.664323623583423,0.16291912443453102,0.2287983050390315
657.0000000000808,12080.84843137383,12066.017302401611,12064.82559279737,18.57260787114126,17.750446704774326,17.30995631129989,1.1751206323932812,0.16459105149395697,0.21773905398809584
658.0000000000811,12099.121450382981,12083.767749106404,12082.248430977039,19.161250014954863,17.916709683327397,17.53572004802939,0.7801037403364443,0.16626297855314073,0.22576373669385735
659.0000000000813,12118.040168510339,12101.848089542087,12099.891147912806,19.444988495857817,18.0803404356919,17.74971382351495,0.589902027779036,0.16494686545875042,0.21399377553166157
660.0000000000815,12137.446067577634,12119.928429977796,12117.741916180465,19.785694955009216,18.243971188055706,17.95182271180026,0.8758499571922941,0.16363075236411656,0.202108888327507
661.0000000000817,12157.250354702337,12138.327423611783,12135.794882291815,20.503453323765264,18.398993633996344,18.154109510885988,1.107821642572139,0.15932659915218295,0.20228679910362085
662.000000000082,12177.473186899975,12156.726417245794,12154.042378392418,21.012416419533405,18.554016079936275,18.34088269032102,0.975363596649082,0.15502244594024933,0.1867731794478336
663.0000000000822,12198.331095749349,12175.426847464958,12172.47633794445,21.46470715033563,18.70043021917257,18.527036413731743,0.5856030881615424,0.15071829258807787,0.1861537234243426
664.0000000000824,12219.71324080351,12194.127277684147,12191.087546463103,21.59420807540522,18.846844358408156,18.695380623572554,0.10051754805611995,0.1464141392359064,0.16834420985771095
665.0000000000827,12241.481021137677,12213.111927874985,12209.868612331971,21.505572759998113,18.98465019084432,18.86675111417527,-0.06899034525253779,0.1421099858358407,0.17137049062326207
666.0000000000829,12263.330076562528,12232.096578065846,12228.821971714186,21.47423250020329,19.122456023279767,19.039967650236512,-0.04765792639804063,0.137805832435775,0.17321653605255838
667.0000000000831,12285.107641403554,12251.34823161471,12247.944321133118,21.435419820171187,19.251653548872532,19.204731187614055,-0.016416675753132798,0.13350167901407434,0.1647635373927471
668.0000000000833,12306.855873043069,12270.599885163598,12267.228890981667,21.430572699994293,19.380851074464573,19.36440850947455,-0.005042245373990689,0.12919752559237369,0.15967732189014106
669.0000000000836,12328.520535570031,12290.101325456784,12286.667615267032,21.407364344171317,19.501440293192605,19.513040061254795,0.0042223549478746175,0.1248933721600082,0.14863155178545379
670.0000000000838,12350.20533659217,12309.60276574999,12306.248559663374,21.39940318445623,19.622029511919916,19.648848731426398,-0.003733390791886589,0.12058921872764274,0.1358086701770713
671.000000000084,12371.893196685927,12329.336776173759,12325.968317147393,21.42512508928294,19.73401042377354,19.790666236568722,-0.007151951970156795,0.11628506529044103,0.14181750508725177
672.0000000000842,12393.581038386299,12349.070786597546,12345.826621101209,21.430615759020274,19.845991335626444,19.925941671056698,-0.03397996194296688,0.11198091185323934,0.13527543450533058
673.0000000000845,12415.245698504152,12369.020150538145,12365.820355318941,21.374219316097317,19.94936394060406,20.06152676440765,-0.0999986675017117,0.10767675841523168,0.13558509335951288
674.0000000000847,12436.912946033326,12388.969514478762,12385.938325338122,21.26322464971927,20.052736545580938,20.17441327394966,-0.07634403995920824,0.10337260497722402,0.11288650954018394
675.0000000000849,12458.53196121153,12409.117015322447,12406.173060975461,21.270007105007306,20.147500843687645,20.295058000711386,0.02693352717707528,0.09906845154177189,0.12064472675089251
676.0000000000852,12480.093844744242,12429.264516166148,12426.530854588951,21.302396574875527,20.24226514179362,20.420529226254175,0.037867738734256,0.09476429810631976,0.12547122553884338
677.0000000000854,12501.641787898981,12449.592937299185,12446.986889151785,21.26668367998569,20.32842113304087,20.49153989940096,-0.002899770547647214,0.09046014467659041,0.07101067314514029
678.0000000000856,12523.223537113101,12469.921358432237,12467.535142074747,21.257592040457173,20.41457712428738,20.604965946502805,0.004926447526268001,0.08615599124686107,0.1134260470967644
679.0000000000858,12544.764813957181,12490.413483240929,12488.1856623276,21.31619711456521,20.492124808693013,20.696074559223053,0.14246767542022964,0.0818518378260513,0.09110861280523926
680.0000000000861,12566.343115077098,12510.905608049634,12508.913521601546,21.466796352788073,20.5696724930979,20.759643988650247,0.33405724644132206,0.07754768440524148,0.06356942942600213
681.0000000000863,12587.985533005982,12531.544219920317,12529.700010680468,21.764795361163728,20.6386118706864,20.813334169180553,0.5278047226040824,0.0732435309966764,0.053690180530168385
682.0000000000865,12609.766086682148,12552.182831791013,12550.55054723391,22.05909968363449,20.707551248274154,20.88773893770349,0.4755547305315723,0.06893937758811129,0.07440476852294116
683.0000000000867,12631.801939079569,12572.950714110091,12571.469979030695,22.30184488166971,20.767882319077156,20.95112465586441,0.18078994925430625,0.06463522419536234,0.06338571815843645
684.000000000087,12654.244785020192,12593.718596429177,12592.442864327566,22.24667395808531,20.828213389879412,20.99464593786179,-0.1200339085237034,0.060331070802613386,0.04352128199553939
685.0000000000872,12676.736043429159,12614.598532583113,12613.462236410209,22.071872218572295,20.87993615393696,21.044098227409858,-0.2232534297156351,0.05602691742988876,0.049452289544556764
686.0000000000874,12699.186781754812,12635.47846873706,12634.539721939867,21.989693064335675,20.93165891799376,21.110872831895563,-0.09869977981944775,0.05172276405716412,0.06677460448150963
687.0000000000877,12721.509472116612,12656.45324211242,12655.706097423361,21.948552434440614,20.97477337535897,21.22187813508215,-0.054164450041131885,0.04741861071099278,0.11100530318208698
688.0000000000879,12743.644833129902,12677.428015487787,12676.92797556139,21.89392481486221,21.017887832723424,21.221878140966652,-0.44429185137697574,0.04311445736482144,5.882100851409513e-09
689.0000000000881,12765.864196801982,12698.480409471267,12698.149853704388,21.337476757705055,21.052393983477316,21.22187814501919,-1.1736968081495895,0.038810304059164136,4.049398967108767e-09
690.0000000000883,12787.860153871852,12719.532803454751,12719.413264675155,20.397427815696275,21.086900134230454,21.30494379650755,-1.4867177658684496,0.03450615075350684,0.0830656514842186
691.0000000000886,12809.149267893346,12740.64560143328,12740.733537108805,19.87099984164689,21.112797978526835,21.33560107078473,-0.8066060786339531,0.030201997524749745,0.03065727427624586
692.0000000000888,12829.586812061896,12761.758399411812,12762.294889471314,19.72306274062319,21.13869582282245,21.787103654233434,0.007004688630955816,0.025897844295992657,0.45150258348361183
693.000000000089,12849.575088259266,12782.914384773037,12784.203510579233,19.9448321009257,21.155985361220637,22.03013856160894,0.4067970692283026,0.021593691346895053,0.24303490738384642
694.0000000000892,12869.560921379649,12804.070370134263,12806.233649140922,20.283158327147806,21.173274899618335,22.030138561756193,0.5594252365387499,0.017289538397936354,1.5231281437327355e-10
695.0000000000895,12889.833430309327,12825.255439099492,12828.263787702921,20.68208637225626,21.18506896522411,22.03013856222949,0.6548034536117203,0.014541802001733856,4.765629161274769e-10
696.0000000000897,12910.462569173653,12846.440508064723,12850.293926265298,21.062618079316874,21.19686303082968,22.03013856251688,0.7125761854578105,0.011794065605670968,2.8864575887742256e-10
697.0000000000899,12931.48363632061,12867.646782521213,12872.324064827917,21.485117722722954,21.206274456486327,22.030138562711585,0.7247005443426177,0.010602745631106551,2.0237849676731371e-10
698.0000000000902,12952.924631415335,12888.853056977705,12894.354203390682,21.837653306662737,21.215685882142765,22.030138562806517,0.6559425018698206,0.009411425656542134,9.726096088901629e-11
699.0000000000904,12974.78594254528,12910.075771645832,12916.3843419535,22.1957580801733,21.222714668123857,22.030138562831166,0.5978792927819249,0.008220105818762372,2.489907037757351e-11
700.0000000000906,12997.001854212369,12931.298486313963,12938.414480516314,22.53143661363537,21.22974345410473,22.030138562777132,0.04878183795230904,0.007028785980982611,-5.1109900932672105e-11
701.0000000000908,13019.607036516134,12952.532875914523,12960.444619079053,22.131493313405805,21.23438960055541,22.030138562696,-0.6962113871171044,0.005837466215774328,-7.966602689380171e-11


==> data/error_stdev.txt <==
0.01,10,0.61
0.03,10,0.59
0.05,10,0.56
0.07,10,0.54
0.10,10,0.53
0.12,10,0.52
0.15,10,0.52
0.17,10,0.52
0.20,10,0.52
0.23,10,0.53
0.25,10,0.54

0.01,50,0.72
0.03,50,0.69
0.05,50,0.66
0.07,50,0.63
0.10,50,0.62
0.12,50,0.61
0.15,50,0.61
0.17,50,0.61
0.20,50,0.64
0.23,50,0.67
0.25,50,0.71

0.01,100,0.83
0.03,100,0.78
0.05,100,0.72
0.07,100,0.70
0.10,100,0.68
0.12,100,0.67
0.15,100,0.67
0.17,100,0.69
0.20,100,0.73
0.23,100,0.79
0.25,100,0.86

0.01,150,0.95
0.03,150,0.93
0.05,150,0.89
0.07,150,0.82
0.10,150,0.78
0.12,150,0.75
0.15,150,0.75
0.17,150,0.78
0.20,150,0.84
0.23,150,0.91
0.25,150,1.01

0.01,200,1.04
0.03,200,1.03
0.05,200,0.96
0.07,200,0.92
0.10,200,0.88
0.12,200,0.88
0.15,200,0.91
0.17,200,0.97
0.20,200,1.06
0.23,200,1.15
0.25,200,1.23

0.01,250,1.12
0.03,250,1.11
0.05,250,1.08
0.07,250,1.04
0.10,250,1.00
0.12,250,0.99
0.15,250,1.01
0.17,250,1.09
0.20,250,1.18
0.23,250,1.24
0.25,250,1.30

0.01,300,1.19
0.03,300,1.17
0.05,300,1.14
0.07,300,1.11
0.10,300,1.09
0.12,300,1.11
0.15,300,1.15
0.17,300,1.21
0.20,300,1.28
0.23,300,1.35
0.25,300,1.43

0.01,350,1.37
0.03,350,1.36
0.05,350,1.33
0.07,350,1.32
0.10,350,1.32
0.12,350,1.36
0.15,350,1.40
0.17,350,1.45
0.20,350,1.51
0.23,350,1.57
0.25,350,1.63

0.01,400,1.52
0.03,400,1.52
0.05,400,1.49
0.07,400,1.46
0.10,400,1.43
0.12,400,1.42
0.15,400,1.44
0.17,400,1.46
0.20,400,1.50
0.23,400,1.54
0.25,400,1.59

0.01,450,1.62
0.03,450,1.62
0.05,450,1.62
0.07,450,1.60
0.10,450,1.59
0.12,450,1.61
0.15,450,1.62
0.17,450,1.61
0.20,450,1.60
0.23,450,1.61
0.25,450,1.65

0.01,500,1.76
0.03,500,1.77
0.05,500,1.78
0.07,500,1.79
0.10,500,1.78
0.12,500,1.80
0.15,500,1.85
0.17,500,1.90
0.20,500,1.95
0.23,500,1.98
0.25,500,2.02



==> data/fuel_reduction.txt <==
0.01,10,104.06
0.03,10,104.07
0.05,10,104.13
0.07,10,104.03
0.10,10,103.81
0.12,10,103.63
0.15,10,103.36
0.17,10,103.04
0.20,10,102.72
0.23,10,102.39
0.25,10,102.13

0.01,50,102.53
0.03,50,102.48
0.05,50,102.41
0.07,50,102.21
0.10,50,101.81
0.12,50,101.43
0.15,50,101.10
0.17,50,100.54
0.20,50,99.96
0.23,50,99.27
0.25,50,98.51

0.01,100,100.77
0.03,100,100.94
0.05,100,101.22
0.07,100,101.09
0.10,100,100.75
0.12,100,100.12
0.15,100,99.43
0.17,100,98.23
0.20,100,96.98
0.23,100,95.18
0.25,100,93.07

0.01,150,98.30
0.03,150,98.54
0.05,150,98.97
0.07,150,99.21
0.10,150,99.06
0.12,150,98.73
0.15,150,98.17
0.17,150,97.44
0.20,150,96.23
0.23,150,94.31
0.25,150,91.69

0.01,200,96.48
0.03,200,96.52
0.05,200,96.87
0.07,200,97.06
0.10,200,97.24
0.12,200,96.58
0.15,200,95.94
0.17,200,94.31
0.20,200,92.16
0.23,200,89.66
0.25,200,86.42

0.01,250,95.08
0.03,250,95.23
0.05,250,95.26
0.07,250,95.28
0.10,250,95.00
0.12,250,94.54
0.15,250,93.56
0.17,250,91.31
0.20,250,88.72
0.23,250,85.69
0.25,250,81.92

0.01,300,93.96
0.03,300,93.99
0.05,300,93.83
0.07,300,93.70
0.10,300,93.56
0.12,300,92.31
0.15,300,90.42
0.17,300,88.33
0.20,300,85.54
0.23,300,82.64
0.25,300,78.24

0.01,350,91.43
0.03,350,91.59
0.05,350,91.62
0.07,350,90.87
0.10,350,89.82
0.12,350,88.44
0.15,350,87.00
0.17,350,84.41
0.20,350,81.43
0.23,350,78.25
0.25,350,75.23

0.01,400,90.06
0.03,400,90.04
0.05,400,89.54
0.07,400,89.21
0.10,400,88.74
0.12,400,88.48
0.15,400,87.32
0.17,400,85.01
0.20,400,81.98
0.23,400,79.10
0.25,400,75.88

0.01,450,89.16
0.03,450,89.21
0.05,450,88.70
0.07,450,87.89
0.10,450,86.99
0.12,450,85.47
0.15,450,83.41
0.17,450,81.82
0.20,450,79.74
0.23,450,76.88
0.25,450,73.28

0.01,500,88.30
0.03,500,87.89
0.05,500,86.78
0.07,500,85.75
0.10,500,84.10
0.12,500,82.64
0.15,500,81.04
0.17,500,79.04
0.20,500,76.66
0.23,500,74.57
0.25,500,71.47



==> data/synthetic0_solution.csv <==
t,preced_s,preced_v,preced_a,consdr_s,consdr_v,consdr_a,s_min,s_max,v_min,v_max,a_min,a_max
0.0,0.0,0.0,0.0,-5.0,1.623590389040989e-20,0.0,-5.0,-5.0,0,35,-3,1.5
2.0,0.0,0.0,0.0,-4.999999999509753,4.902473694313469e-10,2.4512368470586476e-10,-5.0,-5.0,0,35,-3,1.5
4.0,0.0,0.0,0.0,-4.999999998529259,4.902465676936263e-10,-4.0085602407328397e-16,-5.0,-5.0,0,35,-3,1.5
6.0,0.0,0.0,0.0,-4.999999997246997,7.920156145116949e-10,1.5088452341606058e-10,-5.0,-5.0,0,35,-3,1.5
8.0,0.19687499999996527,0.7874999999999305,1.5,-4.105481627042824,0.8945183694121569,0.44725918431007067,-4.803125000000035,-4.803125000000035,0,35,-3,1.5
10.0,4.734374999999717,3.7874999999998917,1.5,-0.0043964002172888995,3.2065668574133785,1.156024244000611,-0.26562500000028333,-0.26562500000028333,0,35,-3,1.5
12.0,15.271874999999284,6.787499999999823,1.5,8.859819966054891,5.6576495088588015,1.2255413257227115,10.271874999999284,2.465624999999841,0,35,-3,1.5
14.0,31.809374999998642,9.787499999999755,1.5,22.41693100389082,7.899461528977127,1.1209060100591628,26.809374999998642,10.0031249999995,0,35,-3,1.5
16.0,54.34687499999776,12.787499999999683,1.5,40.24839544964263,9.932002916774685,1.0162706938987787,47.58562499999801,23.54062499999896,0,35,-3,1.5
18.0,82.8843749999989,15.787499999999827,1.5,61.93567203832815,11.755273671910839,0.9116353775680769,74.32312499999854,43.0781249999982,0,35,-3,1.5
20.0,117.42187500000081,18.7875,1.4999999999957367,87.06021950446261,13.369273794223625,0.8070000611563939,107.06062500000021,68.61562499999833,0,35,-3,1.5
22.0,154.99687500000258,18.7875,0.0,115.20349658234926,14.77400328366302,0.702364744719697,143.724375000002,100.15312499999985,0,35,-3,1.5
24.0,192.57187500000407,18.7875,0.0,145.94696200626913,15.969462140256857,0.5977294282969183,181.2993750000036,136.2093750000017,0,35,-3,1.5
26.0,230.1468750000056,18.7875,0.0,178.87207451064518,16.955650364119183,0.49309411193116365,218.8743750000051,173.7843750000033,0,35,-3,1.5
28.0,267.7218750000078,18.7875,0.0,213.56029283029278,17.732567955528413,0.38845879570461406,256.4493750000071,211.35937500000483,0,35,-3,1.5
30.0,305.2968750000116,18.7875,1.5898339229322645e-15,249.59307570099622,18.300214915175033,0.2838234798233102,294.0243750000104,248.9343750000067,0,35,-3,1.5
32.0,342.8751859238946,18.792506428047915,0.00489073800366895,286.5518818614457,18.658591245274398,0.17918816504968268,331.60169264672965,286.5093750000097,0,35,-3,1.5
34.0,380.4728437015506,18.806745375843782,0.009135454576425995,324.0181700814605,18.807696974740434,0.07455286473301796,369.19354636825375,324.0860304619531,0,35,-3,1.5
36.0,418.1066268558745,18.82830674885439,0.012135254915624165,361.66387969424966,18.838012638048724,0.015157831654145658,406.8164919095773,361.6740148127226,0,35,-3,1.5
38.0,455.7883647901669,18.854168188556397,0.01338261212717712,399.3554245660797,18.853532233781344,0.007759797866308997,444.4838434098791,399.28973527871256,0,35,-3,1.5
40.0,493.52292059654076,18.880418070995468,0.01249999999999997,437.07672607065456,18.867769270793534,0.007118518506094707,482.2025538546286,436.9474958230207,0,35,-3,1.5
42.0,531.3066911879112,18.90254802208049,0.009270509831248379,474.8252191169858,18.880723775537692,0.006477252372079463,519.9715600105001,474.6556426933538,0,35,-3,1.5
44.0,569.1267465673766,18.915796852598763,0.0036584962143678575,512.5983386562057,18.892395763682206,0.005835994072257645,557.7807299535369,512.414805892226,0,35,-3,1.5
46.0,606.960690353411,18.915524461218734,-0.004181138530706135,550.3935196681438,18.90278524825595,0.005194742286871383,595.6105072176007,550.2167188776439,0,35,-3,1.5
48.0,644.7772784500015,18.897592117161736,-0.013905764746872643,588.2081971584151,18.911892242015377,0.004553496879713049,633.4323020210243,588.0437184603938,0,35,-3,1.5
50.0,682.5377845635696,18.858724745289084,-0.02499999999999994,626.0398061588836,18.919716758453042,0.003912258218832673,671.2096327294992,625.8689844017063,0,35,-3,1.5
52.0,720.1980528870364,18.79683145183958,-0.03680218334973711,663.8857817286265,18.92625881128987,0.0032710264184152653,708.8999723899964,663.6575315067855,0,35,-3,1.5
54.0,757.7111324981889,18.711262529543557,-0.048541019662496805,701.7435589521896,18.931518412273245,0.0026298004916867905,746.4572086148431,701.3679187253031,0,35,-3,1.5
56.0,795.0303475430939,18.602984471236034,-0.05938045474676895,739.6105729339218,18.935495569458983,0.001988578592868906,783.8345830296223,738.9545926926127,0,35,-3,1.5
58.0,832.1126245224384,18.47465893511161,-0.06847033205136631,777.4842587909919,18.938190287611107,0.001347359076061258,820.987941428635,776.3707400206414,0,35,-3,1.5
60.0,868.9218750000439,18.330616913192724,-0.07499999999999991,815.3620516480669,18.939602569463784,0.0007061409263382787,857.8790998567622,813.5714860327662,0,35,-3,1.5
62.0,905.4322203274518,18.176725276876727,-0.0782518080587044,853.2413866341699,18.939732416639238,6.492358772797377e-05,894.4791167292294,850.5172497612411,0,35,-3,1.5
64.0,941.6308454455741,18.02014909209321,-0.07765136389962105,891.1196988809565,18.938579830147493,-0.0005762932458720253,930.7712579101374,887.1770476637478,0,35,-3,1.5
66.0,977.5202817447897,17.869019273641626,-0.07281152949374523,928.9944235217499,18.936144810645896,-0.0012175097507997796,966.7534508550252,923.5315328865129,0,35,-3,1.5
68.0,1013.1199439178215,17.73202094284943,-0.06356740760409146,966.8629956909733,18.932427358577453,-0.0018587260342207037,1002.440045265912,959.5755635951818,0,35,-3,1.5
70.0,1048.4667816343763,17.617922939105572,-0.04999999999999994,1004.7228505237987,18.927427474247892,-0.0024999421647798896,1037.8627303194098,995.3201128313056,0,35,-3,1.5
72.0,1083.6149519908363,17.535073020944242,-0.0324467844093695,1042.5714231559168,18.921145157870416,-0.0031411581887386885,1073.0705008838984,1030.793362776099,0,35,-3,1.5
74.0,1118.6344707880842,17.490886131506066,-0.011498130959441856,1080.4061487233798,18.913580409592615,-0.0037823741388994876,1108.1286151489098,1066.0408668126063,0,35,-3,1.5
76.0,1153.6088570827505,17.49135451375473,0.012020773275780086,1118.2244623624856,18.904733229513013,-0.004423590039801308,1143.1165411943507,1101.1247113894601,0,35,-3,1.5
78.0,1188.631843162874,17.54060833272745,0.03708203932499362,1156.02379920969,18.894603617691207,-0.005064805910904067,1178.124947338837,1136.1216639354175,0,35,-3,1.5
80.0,1223.803277997136,17.640553764811965,0.062499999999999875,1193.801594401535,18.883191574153933,-0.005706021768636839,1213.2518475468576,1171.1203501228124,0,35,-3,1.5
82.0,1259.2244031965993,17.79061229945319,0.08698697882665135,1231.5552830745874,18.870497098898422,-0.00634723762775432,1248.5980656367603,1206.217560580005,0,35,-3,1.5
84.0,1294.9927236927708,17.98758039981695,0.10921729424061777,1269.28230036538,18.856520191894038,-0.00698845350219285,1284.2622275439194,1241.5138405968678,0,35,-3,1.5
86.0,1331.196728101405,18.22562289443406,0.12789636406996402,1306.9800814103571,18.841260853083167,-0.0076296694054352925,1320.3355267788147,1277.108563444685,0,35,-3,1.5
88.0,1367.9107340178286,18.496406796564344,0.14183140210640166,1344.646061345823,18.824719082382654,-0.008270885350256838,1356.8965322429017,1313.0947258970878,0,35,-3,1.5
90.0,1405.190139791504,18.789374999999865,0.14999999999999988,1382.2776753078929,18.80689487968724,-0.008912101347706869,1394.0063180594016,1349.553731059617,0,35,-3,1.5
92.0,1443.0673558655733,19.09215184458388,0.15161287811373975,1419.8723584324564,18.787788244876346,-0.009553317405446321,1431.7041910433527,1386.5504369046662,0,35,-3,1.5
94.0,1481.5486655044392,19.39106526635496,0.146167273222816,1457.427545855157,18.767399177824124,-0.010194533526111143,1470.0042726127797,1424.1287478285385,0,35,-3,1.5
96.0,1520.61222740443,19.67176353024753,0.13348780407186622,1494.9406727113917,18.745727678410724,-0.010835749706700554,1508.8931588344328,1462.3080106850061,0,35,-3,1.5
98.0,1560.2073827768204,19.919898752129935,0.11375220308100582,1532.4091741363343,18.7227737465318,-0.0114769659394613,1548.3288361651034,1501.0804464544347,0,35,-3,1.5
100.0,1600.2553691900837,20.12184487717858,0.08749999999999966,1569.8304852649705,18.698537382104398,-0.012118182213702214,1588.240973266105,1540.4098050906252,0,35,-3,1.5
102.0,1640.6514755385397,20.26541476241624,0.05562305898749076,1607.2020412321442,18.673018585069368,-0.012759398517514836,1628.5326436340029,1580.231375983452,0,35,-3,1.5
104.0,1681.268600217325,20.340539710774316,0.01933776570451591,1644.5212771726056,18.646217355391837,-0.013400614838765503,1669.0834628136895,1620.4534223643118,0,35,-3,1.5
106.0,1721.9621014947054,20.339875337657016,-0.019860408020854037,1681.7856282210587,18.618133693061278,-0.014041831165279692,1709.7540511114912,1660.9600378779323,0,35,-3,1.5
108.0,1762.575758890615,20.259300043768576,-0.06025831390311431,1718.9925295122125,18.588767598092552,-0.014683047484363011,1750.3916616718423,1701.615350856015,0,35,-3,1.5
110.0,1802.948600761268,20.098276551472193,-0.09999999999999973,1756.1394161808344,18.558119070529127,-0.01532426378171231,1790.8367482000722,1742.2689301926603,0,35,-3,1.5
112.0,1842.9222996916228,19.860052775639254,-0.13717177430356564,1793.2237233618137,18.526188110450153,-0.015965480039485794,1830.9301900125165,1782.7621798259415,0,35,-3,1.5
114.0,1882.3487967408728,19.551685497207774,-0.16989356881873852,1830.2428861902483,18.492974717984694,-0.016606696232730332,1870.5208476260977,1822.9354502264455,0,35,-3,1.5
116.0,1921.097790531445,19.183878566281056,-0.19641227339315898,1867.194339801574,18.458478893340914,-0.017247912321889408,1909.4730923942736,1862.6355482162478,0,35,-3,1.5
118.0,1959.0637193720008,18.770636298144858,-0.2151924721614369,1904.0755193317877,18.422700636872733,-0.017889128234090272,1947.6739407198343,1901.7232936361588,0,35,-3,1.5
120.0,1996.1718749997926,18.328741913192673,-0.2249999999999997,1940.8838599179285,18.385639949268047,-0.018530343802343658,1985.0394283114551,1940.080754951723,0,35,-3,1.5
122.0,2032.3833151769925,17.877079860340604,-0.22497394816877497,1977.6167966995931,18.347296832396683,-0.019171558435682325,2021.5198831238326,1977.6177971858967,0,35,-3,1.5
124.0,2067.698288433883,17.435829201581885,-0.214683182546011,2014.2730920959696,18.30899856397973,-0.019149134208475367,2057.103796456816,2014.2775950883924,0,35,-3,1.5
126.0,2102.1579459874215,17.02556249224833,-0.19416407864998717,2050.8601670697567,18.278076409807124,-0.01546107708630401,2091.82004872136,2050.0408018054377,0,35,-3,1.5
128.0,2135.8441907223446,16.666290379275747,-0.16393699855792018,2087.398777840295,18.260534360731356,-0.008771024537884267,2125.7383173018675,2084.928117210652,0,35,-3,1.5
130.0,2168.877597831999,16.376496132922295,-0.12499999999999968,2123.915684619591,18.256372418564833,-0.0020809710832607863,2158.967575699103,2119.001068354883,0,35,-3,1.5
132.0,2201.413432431363,16.172206280608304,-0.07879933356561142,2160.437647622101,18.265590583944714,0.004609082689940422,2191.652682051554,2152.3608942771716,0,35,-3,1.5
134.0,2233.63588192928,16.06614327333034,-0.027177400449589925,2196.991427063224,18.288188857178042,0.011299136616664344,2223.9691470799053,2185.1455151316813,0,35,-3,1.5
136.0,2265.7507107325905,16.067003637316226,0.0277000427659279,2233.603783158827,18.324167238425105,0.017989190623531486,2256.1162620915975,2217.524657180322,0,35,-3,1.5
138.0,2297.9766275133816,16.178900406120377,0.08343458848123542,2270.3014761250133,18.373525727761116,0.024679244668004457,2288.3088524791447,2249.6932963309355,0,35,-3,1.5
140.0,2330.535726590548,16.401001958628637,0.13749999999999948,2307.1112661779734,18.43626432519882,0.03136929871885178,2320.7679968673983,2281.863669122986,0,35,-3,1.5
142.0,2363.643421183112,16.727390975653304,0.18735656978047963,2344.059913533864,18.51238303069192,0.03805935274655087,2353.711112805343,2314.256177051965,0,35,-3,1.5
144.0,2397.4983242411745,17.14715743215251,0.2305698433968596,2381.1741784086776,18.601881844121653,0.04474940671486683,2387.341853323756,2347.0895738868303,0,35,-3,1.5
146.0,2432.272549904132,17.644728799388847,0.2649281827163536,2418.480821018054,18.7047607652552,0.05143946056677375,2421.840282205245,2380.5708727121432,0,35,-3,1.5
148.0,2468.102903959337,18.20042943353096,0.28855354221647195,2456.006601576938,18.82101979362824,0.05812951418651816,2457.3537977427754,2414.885437072653,0,35,-3,1.5
150.0,2505.0834045828146,18.791249999999824,0.29999999999999927,2493.778280298669,18.950658928102996,0.06481956723737879,2493.9892543957712,2450.1877269317347,0,35,-3,1.5
152.0,2543.2595258070824,19.391797261119933,0.2983350182238101,2531.822617389195,19.093678162422606,0.07150961715980539,2531.806689439802,2486.593154271076,0,35,-3,1.5
154.0,2582.6244873071696,19.975385156866242,0.28319909186920567,2570.145135776942,19.228840225324536,0.06758103145096465,2570.8149988571436,2524.1714651949487,0,35,-3,1.5
156.0,2623.1178279528403,20.515220311640768,0.25484035322810805,2608.708883851551,19.33490784928425,0.05303381197985684,2610.969825759139,2562.9420065571258,0,35,-3,1.5
158.0,2664.62640076334,20.985629315703555,0.214121794034834,2647.4556727329605,19.411881032125216,0.03848659142048386,2652.1738289201903,2602.8711576300047,0,35,-3,1.5
160.0,2706.9878177835017,21.363271683361795,0.16249999999999953,2686.3273135382315,19.45975977314591,0.023939370510347023,2694.2793926774534,2643.87211435809,0,35,-3,1.5
162.0,2749.996259889054,21.62828150275209,0.10197560814373242,2725.265617383388,19.47854407201088,0.009392149432484698,2737.0937272573883,2685.807109273421,0,35,-3,1.5
164.0,2793.4104538671713,21.765282568949914,0.035017035194663954,2764.212395383933,19.468233928534442,-0.005155071738219587,2780.3861956737364,2728.492038836278,0,35,-3,1.5
166.0,2836.963512635907,21.764226214095377,-0.035539677511001705,2803.109458655077,19.428829342609372,-0.01970229296253483,2823.8975950052863,2771.7033568781126,0,35,-3,1.5
168.0,2880.3742393311477,21.621007970375516,-0.10661086305935613,2841.898618311864,19.360330314177645,-0.03424951421586345,2867.3510213225754,2815.1869832515395,0,35,-3,1.5
170.0,2923.3594169588987,21.337828357655386,-0.174999999999999,2880.5216854692594,19.26273684321782,-0.0487967354799129,2910.4638636705736,2858.6688759835274,0,35,-3,1.5
172.0,2965.6465464961548,20.92327409943901,-0.23754136525739347,2918.9204712422184,19.13604892974118,-0.06334395673832037,2952.9604076349783,2901.866828145023,0,35,-3,1.5
174.0,3006.986460983515,20.392108464872084,-0.2912461179749801,2957.036786745754,18.980266573794598,-0.07789117797329076,2994.5844866373072,2944.5029817275267,0,35,-3,1.5
176.0,3047.1652335197646,19.764772661326152,-0.3334440920395482,2994.81244309502,18.795389775471676,-0.09243839916145986,3035.1116017588897,2986.316503739835,0,35,-3,1.5
178.0,3086.014814221542,19.066613661178117,-0.3619146122715071,3032.189251405431,18.58141853493904,-0.10698562026631851,3074.359940011009,3027.07584725164,0,35,-3,1.5
180.0,3123.421874999529,18.3268669131926,-0.37499999999999883,3069.1090227928694,18.338352852499714,-0.1215328412196627,3112.199756766133,3066.5900238706536,0,35,-3,1.5
182.0,3159.334410026531,17.577434443804417,-0.371696088278845,3105.513568374149,18.06619272877982,-0.13608006185994717,3148.56064951843,3104.7183446105355,0,35,-3,1.5
184.0,3193.7657314222,16.851509311070497,-0.35171500119240034,3141.344699268557,17.764938165628216,-0.15062728157580266,3183.4363350034996,3141.37814251303,0,35,-3,1.5
186.0,3226.7956102300595,16.182105710854987,-0.3155166278062288,3176.588817591246,17.47918015706073,-0.1428790042837436,3216.8866465877018,3176.5500707243655,0,35,-3,1.5
188.0,3258.5684375268725,15.600559815701997,-0.2643065895117487,3211.321507473873,17.253509725566246,-0.11283521574724072,3249.0365893378284,3210.2806708261296,0,35,-3,1.5
190.0,3289.2884140296287,15.13506932673895,-0.20000000000000098,3245.6629441015516,17.08792690211202,-0.08279141172711342,3280.072421078802,3242.6820238784658,0,35,-3,1.5
192.0,3319.2119128718955,14.809339540272294,-0.1251518827218531,3279.7333026917886,16.982431688124603,-0.05274760699370853,3310.2348632192156,3273.9284257782506,0,35,-3,1.5
194.0,3348.6372930704824,14.641400415154578,-0.04285666993973883,3313.6527584640294,16.93702408411617,-0.022703802004215384,3339.809679010906,3304.250163450762,0,35,-3,1.5
196.0,3377.892564382437,14.642652760877748,0.04337931225607624,3347.5414866384704,16.951704090325077,0.007340003104453308,3369.1159829888506,3333.924602971189,0,35,-3,1.5
198.0,3407.3214118638984,14.817192479513318,0.12978713763747754,3381.519662435656,17.026471706860743,0.03738380826783182,3398.49275761946,3363.2649287264594,0,35,-3,1.5
200.0,3437.2681751839673,15.161450152445314,0.212499999999998,3415.7074610762666,17.161326933749848,0.06742761344455216,3428.2841461879466,3392.606988123168,0,35,-3,1.5
202.0,3468.0624391696324,15.66416965185342,0.28772616073430785,3450.225057780963,17.356269770946636,0.09747141859839516,3458.824159973933,3422.2947935239326,0,35,-3,1.5
204.0,3500.003924789585,16.30673446448807,0.3519223925531006,3485.192627770228,17.611300218317908,0.12751522368563517,3490.4214791035997,3452.6653071767996,0,35,-3,1.5
206.0,3533.3483717068634,17.063834704343606,0.4019600013627427,3520.730346264134,17.92641827558783,0.15755902863496274,3523.3450376316805,3484.033181979609,0,35,-3,1.5
208.0,3568.295073900845,17.904452070497527,0.4352756823265416,3556.9583884818862,18.301623942164817,0.1876028332884913,3557.8110632426506,3516.6761482482243,0,35,-3,1.5
210.0,3604.9766693741276,18.793124999999726,0.44999999999999807,3593.996929640372,18.73691721632105,0.21764663707811807,3593.972190732143,3550.8217228038543,0,35,-3,1.5
212.0,3643.4516957485894,19.69144267765596,0.44505715833387965,3631.933159742491,19.19931288579817,0.2311978347385595,3631.9091878362506,3586.635871637486,0,35,-3,1.5
214.0,3683.7003091098973,20.559705047377502,0.42023091051559497,3670.7563358263255,19.623863198036023,0.2122751561189264,3671.625725101505,3624.2141825613585,0,35,-3,1.5
216.0,3725.6234285012456,21.358677093033982,0.37619290238435027,3710.358804634476,19.978605610114478,0.17737120603922787,3713.0464926838413,3663.576002429243,0,35,-3,1.5
218.0,3769.0454187498553,22.05135987927717,0.3144913849886627,3750.6009503649234,20.26354012033289,0.14246725510920605,3756.018821675272,3704.6618688055714,0,35,-3,1.5
220.0,3813.720266376918,22.604698489545,0.2374999999999999,3791.343157213358,20.47866672810201,0.10756330388455879,3800.3178120887997,3747.3344236255507,0,35,-3,1.5
222.0,3859.341044239568,22.99114824308799,0.14832815729997398,3832.445809374594,20.623985433133633,0.07265935251581274,3845.654810880773,3791.3828425633865,0,35,-3,1.5
224.0,3905.5523075170145,23.19002542712559,0.05069630468481145,3873.769291042995,20.699496235267333,0.03775540106684899,3891.6889285337807,3836.530655308243,0,35,-3,1.5
226.0,3951.964923777107,23.1885770905338,-0.051218947001150004,3915.1739864126735,20.705199134410904,0.002851449571785657,3938.041138899079,3882.446675878291,0,35,-3,1.5
228.0,3998.1727197716773,22.982715896982533,-0.15296341221559823,3956.5202796776,20.641094130515544,-0.0320525019476799,3984.3103809733066,3928.7586156470607,0,35,-3,1.5
230.0,4043.770233156523,22.57738016383866,-0.2499999999999973,3997.6685550316806,20.50718122356526,-0.06695645347514066,4030.0909791410695,3975.068821774392,0,35,-3,1.5
232.0,4088.3707933006776,21.986495423238818,-0.3379109562112216,4038.47919666882,20.30346041357412,-0.10186040499557256,4074.9906252574315,4020.9714764641003,0,35,-3,1.5
234.0,4131.624125226144,21.232531432536444,-0.41259866713122084,4078.8125887829838,20.029931700589806,-0.13676435649215526,4118.648125648504,4066.0705132286002,0,35,-3,1.5
236.0,4173.232676508074,20.34566675637127,-0.47047591068593747,4118.52911556828,19.686595084705516,-0.17166830794214474,4160.750111123495,4109.997459263411,0,35,-3,1.5
238.0,4212.965909071073,19.362591024211444,-0.5086367523815767,4157.489161219072,19.273450566087362,-0.20657225930907652,4201.045939302174,4152.428400867109,0,35,-3,1.5
240.0,4250.671874999263,18.32499191319259,-0.5249999999999974,4195.553109930201,18.79049814504055,-0.24147621052340573,4239.3600852208065,4193.099292789573,0,35,-3,1.5
242.0,4286.28550487607,17.277789027268334,-0.5184182283889146,4232.581345897446,18.237737822204963,-0.2763801614177954,4275.601415913028,4231.818892035168,0,35,-3,1.5
244.0,4319.8331744105235,16.26718942055918,-0.4887468198387899,4268.434253319153,17.615169599501943,-0.31128411135151013,4309.768873550188,4268.478689937667,0,35,-3,1.5
246.0,4351.433274472705,15.338648929461693,-0.43686917696246996,4303.031465221715,16.982042303060027,-0.3165636482209577,4341.953244454051,4303.059339643297,0,35,-3,1.5
248.0,4381.292684331406,14.534829252128297,-0.3646761804655768,4336.44827817771,16.434770652934137,-0.2736358250629449,4372.334861373796,4335.633224441614,0,35,-3,1.5
250.0,4409.699230227264,13.893642520555654,-0.2749999999999998,4368.8935693765525,16.0105205459092,-0.2121250535124692,4401.177266458507,4366.362979402056,0,35,-3,1.5
252.0,4437.010393312439,13.446472799936364,-0.17150443187809652,4400.6133819062425,15.709291983780668,-0.1506142810642647,4428.817044386887,4395.495957279335,0,35,-3,1.5
254.0,4463.638704211692,13.216657556978856,-0.05853593942988376,4431.853758857173,15.531084967148724,-0.08910350831597227,4455.650210941916,4423.354811769852,0,35,-3,1.5
256.0,4490.034418032287,13.218301884439276,0.05905858174622346,4462.860743320603,15.475899496282228,-0.02759273543324792,4482.115703886108,4450.324548762066,0,35,-3,1.5
258.0,4516.666196214446,13.455484552906551,0.1761396867937186,4493.880378388184,15.543735571298786,0.03391803750827884,4508.676662759798,4476.83656112199,0,35,-3,1.5
260.0,4544.000623777448,13.921898346262825,0.2874999999999979,4525.158707151702,15.734593192219478,0.0954288104603458,4535.800295508547,4503.350307123366,0,35,-3,1.5
262.0,4572.481457156246,14.600948328055143,0.3880957516881353,4556.9417727029,16.04847235897872,0.15693958337962163,4563.937207142606,4530.333409995947,0,35,-3,1.5
264.0,4602.509525338127,15.466311496826242,0.4732749417093416,4589.4756181332805,16.485373071400616,0.2184503562109477,4593.501104883562,4558.241040466846,0,35,-3,1.5
266.0,4634.424193509771,16.482940609302144,0.5389918200091319,4623.006286533798,17.045295329116204,0.2799611288577945,4624.849793058277,4587.495491247186,0,35,-3,1.5
268.0,4668.4872438425755,17.6084747074692,0.5819978224366118,4657.7798209942,17.728239131286422,0.34147190108510816,4658.2683287427335,4618.466859423948,0,35,-3,1.5
270.0,4704.869934165713,18.795000000006095,0.5999999999999978,4694.042264600481,18.534204474994564,0.4029826718540719,4693.955127068772,4651.455718676173,0,35,-3,1.5
272.0,4743.643865690427,19.991088094199753,0.5917792984439506,4731.923477057839,19.347007982363642,0.4064017536845385,4732.011686233012,4686.678589004145,0,35,-3,1.5
274.0,4784.776130913026,21.144024937897846,0.5572627291619854,4771.320951305006,20.050466264803422,0.3517291412198897,4772.436451346246,4724.25689992807,0,35,-3,1.5
276.0,4828.12902905012,22.202133874437497,0.49754545154059204,4812.015996878078,20.644579308268817,0.297056521732697,4815.123159608991,4764.209998301727,0,35,-3,1.5
278.0,4873.464436736913,23.117090442862125,0.4148609759424922,4853.789923297756,21.129347111409032,0.24238390157010856,4859.863814430874,4806.452579981573,0,35,-3,1.5
280.0,4920.452714970947,23.846125295740414,0.3125000000000009,4896.42404008288,21.50476967371499,0.18771128115297864,4906.356231500737,4850.7967328935165,0,35,-3,1.5
282.0,4968.685828590773,24.35401498343664,0.19468070645621835,4939.699656751528,21.77084699493269,0.13303866060885053,4954.215894504825,4896.958575853931,0,35,-3,1.5
284.0,5017.694161167633,24.614768285314334,0.06637557417496201,4983.398082821381,21.927579074920253,0.07836603999378068,5002.991661394574,4944.56927178086,0,35,-3,1.5
286.0,5066.966334919165,24.612927966985286,-0.06689821649129567,5027.300627809897,21.974965913596556,0.023693419338151292,5052.184682793705,4993.189994879203,0,35,-3,1.5
288.0,5115.971200213151,24.344423823602266,-0.19931596137184052,5071.188601234414,21.913007510919474,-0.0309792013385398,5101.2697406249545,5042.3302480433995,0,35,-3,1.5
290.0,5164.181049355175,23.81693197003405,-0.3249999999999992,5114.84331261221,21.74170386687673,-0.08565182202137317,5149.718094612567,5091.468767566158,0,35,-3,1.5
292.0,5211.095040106302,23.049716747049914,-0.4382805471650512,5158.04607146057,21.461054981483898,-0.14032444269641484,5197.020842880964,5140.076124784163,0,35,-3,1.5
294.0,5256.261789469954,22.072954400210968,-0.5339512162874644,5200.578187296843,21.071060854788616,-0.1949970633476412,5242.7117646608585,5187.638044730738,0,35,-3,1.5
296.0,5299.30011949763,20.926560851425272,-0.607507729332329,5242.220969638513,20.571721486883103,-0.2496696839527564,5286.388620489327,5233.678414788128,0,35,-3,1.5
298.0,5339.917003921912,19.658568387252153,-0.6553588924916492,5282.75572800333,19.963036877933,-0.30434230447505195,5327.731938594627,5277.780954483792,0,35,-3,1.5
300.0,5377.921875000349,18.323116913198422,-0.6749999999999999,5321.96377190951,19.245007028247404,-0.3590149248427976,5366.520413676817,5319.608561709771,0,35,-3,1.5
302.0,5413.236599727008,16.978143610736545,-0.665140368498988,5359.626410876247,18.41763193848897,-0.4136875448792179,5402.6421823090095,5358.91943946113,0,35,-3,1.5
304.0,5445.900617400284,15.682869530050688,-0.6257786384851819,5395.52495442545,17.48091161071537,-0.468360163886799,5436.101412098301,5395.579237363679,0,35,-3,1.5
306.0,5476.070938716827,14.495192148069917,-0.5582217261187167,5429.513089333621,16.50722329745444,-0.48684415663046543,5467.019842321864,5429.568608563646,0,35,-3,1.5
308.0,5504.016931137457,13.469098688554942,-0.4650457714194073,5461.6632825207025,15.64296988962698,-0.43212670391372976,5495.633133411267,5460.985778058555,0,35,-3,1.5
310.0,5530.110046426441,12.652215714371751,-0.35000000000000114,5492.268429439215,14.962177028885407,-0.3403964303707869,5522.282111839746,5490.043934927142,0,35,-3,1.5
312.0,5554.808873754543,12.08360605959915,-0.2178569810343394,5521.695451185467,14.46484471736752,-0.24866615575894405,5547.3992255561125,5517.063488781949,0,35,-3,1.5
314.0,5578.64011535449,11.79191469880153,-0.07421520892003582,5550.311268858586,14.150972955750706,-0.15693588080840587,5571.490742874506,5542.459460090492,0,35,-3,1.5
316.0,5602.176271683759,11.793951007999201,0.07473785123636989,5578.482803558663,14.0205617443266,-0.0652056057120539,5595.115424784978,5566.724494554517,0,35,-3,1.5
318.0,5626.010980566584,12.093776626297968,0.22249223594995945,5606.576976386204,14.073611083212874,0.026524669443137184,5618.860567901736,5590.408193519124,0,35,-3,1.5
320.0,5650.733072372484,12.682346540078127,0.362499999999997,5634.960708441829,14.31012097241346,0.11825494460029325,5643.316444830713,5614.093626125172,0,35,-3,1.5
322.0,5676.9004751443745,13.537727004254089,0.48846534264196323,5664.000920826064,14.730091411821867,0.20998521970420359,5669.050254312807,5638.372026469534,0,35,-3,1.5
324.0,5705.0151258881415,14.625888529160889,0.5946274908655832,5694.064534639058,15.333522401171674,0.3017154946749032,5696.580730665011,5663.816773758429,0,35,-3,1.5
326.0,5735.500015314102,15.902046514256325,0.6760236386555215,5725.51847098009,16.120413939859883,0.3934457693441054,5726.354548486313,5690.957800516258,0,35,-3,1.5
328.0,5768.679413785682,17.31249734443547,0.7287199625466811,5758.729650946073,17.09076602612283,0.4851760431314714,5758.725594244208,5720.257570601121,0,35,-3,1.5
330.0,5804.763198958625,18.796875000006096,0.7499999999999973,5794.0595866941585,18.23916972196238,0.5742018479197771,5793.938063406742,5752.089714549892,0,35,-3,1.5
332.0,5843.836035633539,20.290733510736192,0.7385014385540206,5831.696941457048,19.398185040926467,0.5795076594820422,5832.114184631065,5786.721306372154,0,35,-3,1.5
334.0,5885.851952717357,21.72834482840985,0.6942945478083742,5871.500907428458,20.40578093048463,0.5037979447790819,5873.247177592211,5824.299617296082,0,35,-3,1.5
336.0,5930.634629600134,23.04559065583178,0.6188980006968327,5913.168645746213,21.261957387270154,0.4280882283927627,5917.1998265352995,5864.843994175448,0,35,-3,1.5
338.0,5977.883454725039,24.182821006437045,0.5152305668963192,5956.397317543871,21.966714410388573,0.3523785115592092,5963.708807187566,5908.243291158746,0,35,-3,1.5
340.0,6027.18516356598,25.08755210192512,0.3874999999999992,6000.884083953707,22.520051999446725,0.2766687945290762,6012.394650913697,5954.259042162586,0,35,-3,1.5
342.0,6078.030612942907,25.716881723774097,0.24103325561245903,6046.326106107391,22.921970154237563,0.2009590773954182,6062.776978129828,6002.534309145509,0,35,-3,1.5
344.0,6129.836014819103,26.039511143491634,0.08205484366510901,6092.420545136272,23.172468874643243,0.12524936020283994,6114.294394256243,6052.607888254443,0,35,-3,1.5
346.0,6181.967746061998,26.037278843425327,-0.08257748598144411,6138.864562171512,23.271548160596605,0.04953964297668211,6166.328226689129,6103.933313881005,0,35,-3,1.5
348.0,6233.76968065532,25.70613175021081,-0.24566851052808,6185.355318344173,23.219208012064087,-0.02617007426626038,6218.229100277323,6155.9018804405505,0,35,-3,1.5
350.0,6284.591865554447,25.056483776218737,-0.3999999999999959,6231.589974785275,23.01544842903863,-0.10187979151272801,6269.345210084709,6207.868713358659,0,35,-3,1.5
352.0,6333.819286912484,24.112938070850973,-0.5386501381188759,6277.265692625853,22.660269411538902,-0.17758950874986365,6319.051060505072,6259.180773104884,0,35,-3,1.5
354.0,6380.899453714248,22.913377367876304,-0.6553037654437018,6322.079632997006,22.15367095961438,-0.2532992259622602,6366.775403673719,6309.205576233466,0,35,-3,1.5
356.0,6425.367562487607,21.507454946471118,-0.7445395479787137,6365.728957029979,21.49565307335907,-0.32900894312765644,6412.027129855598,6357.3593703133665,0,35,-3,1.5
358.0,6466.868098773111,19.954545750285874,-0.8020810326017145,6407.910825856281,20.686215752942584,-0.4047186602082432,6454.41793788746,6403.133508100927,0,35,-3,1.5
360.0,6505.171875001748,18.32124191319846,-0.824999999999994,6448.322400607909,19.725358998686264,-0.48042837712815956,6493.680742133157,6446.117830630359,0,35,-3,1.5
362.0,6540.1876945782105,16.67849819420015,-0.8118625086090531,6486.66084241789,18.613082811294802,-0.5561380936957313,6529.682948705271,6486.01998688743,0,35,-3,1.5
364.0,6571.9680603902525,15.098549639538726,-0.7628104571315671,6522.623312422211,17.349387193025443,-0.6318478091346793,6562.4339506466395,6522.67978478998,0,35,-3,1.5
366.0,6600.70860296111,13.651735366675668,-0.6795742752749523,6555.982268251195,16.00956863595868,-0.6699092785333811,6592.0864401898525,6556.077877484231,0,35,-3,1.5
368.0,6626.741177943622,12.403368124980082,-0.5654153623732331,6586.788239494894,14.796402607740372,-0.6065830141091538,6618.931405448868,6586.338331675681,0,35,-3,1.5
370.0,6650.520862625706,11.410788908187113,-0.4249999999999994,6615.422010190852,13.837368088218595,-0.4795172597608893,6643.386957221081,6613.724890452366,0,35,-3,1.5
372.0,6672.607354196707,10.720739319261723,-0.2642095301905813,6642.3918433596145,13.132465080544073,-0.3524515038372606,6665.9814067254065,6638.6310202846635,0,35,-3,1.5
374.0,6693.641526497323,10.367171840624273,-0.08989447841018502,6668.206002025762,12.681693585602966,-0.22538574747055332,6687.3312748071385,6661.564108411207,0,35,-3,1.5
376.0,6714.318125335221,10.36960013155919,0.09041712072651534,6693.372749215124,12.485053603758692,-0.09831999092213706,6708.115145683852,6683.1244403470155,0,35,-3,1.5
378.0,6735.355764918706,10.73206869968945,0.2688447851061976,6718.400347954035,12.542545135152897,0.02874576569710288,6729.04447304366,6703.979825916273,0,35,-3,1.5
380.0,6757.4655209675075,11.442794733893479,0.4374999999999919,6743.797061268975,12.854168179786846,0.15581152231697448,6750.832594152867,6724.836945126964,0,35,-3,1.5
382.0,6781.319493132502,12.474505680453106,0.5888349335957899,6770.071152186287,13.41992273752515,0.2828772788691518,6774.163301483004,6746.410642943107,0,35,-3,1.5
384.0,6807.520726438156,13.785465561495581,0.7159800400218183,6797.73088373184,14.239808808027544,0.4099430352511963,6799.660356446459,6769.3925070500045,0,35,-3,1.5
386.0,6836.575837118438,15.321152419210524,0.8130554573019043,6827.284518930366,15.313826390498452,0.5370087912354544,6827.8593039143525,6794.420109785329,0,35,-3,1.5
388.0,6868.871583728793,17.01651998140182,0.8754421026567456,6859.2403208032665,16.64197548240221,0.6640745459518795,6859.182859745686,6822.048281778298,0,35,-3,1.5
390.0,6904.656463751531,18.79875000000601,0.8999999999999899,6894.029937624052,18.147641338382947,0.7528329279903686,6893.920999744709,6852.723710423616,0,35,-3,1.5
392.0,6944.0282055766465,20.590378927272567,0.8852235786640853,6931.786537671823,19.608958709387842,0.7306586855024467,6932.216683029112,6886.764023740162,0,35,-3,1.5
394.0,6986.927774521685,22.312664718921756,0.8313263664547569,6972.276173468288,20.880677087077025,0.6358591888445911,6974.057903838173,6924.342334664088,0,35,-3,1.5
396.0,7033.140230150141,23.88904743722592,0.7402505498530678,7015.119647023536,21.962796468172122,0.5410596905475491,7019.276493461603,6965.477990049166,0,35,-3,1.5
398.0,7082.302472713163,25.248551570011816,0.6156001578501418,7059.937760343504,22.855316851795315,0.4462601918115959,7067.553799944256,7010.034002335913,0,35,-3,1.5
400.0,7133.917612161007,26.328978908109686,0.462499999999994,7106.351315432864,23.558238237564712,0.35146069288469955,7118.433070326653,7057.721351431652,0,35,-3,1.5
402.0,7187.37539729504,27.079748464111475,0.28738580476869735,7153.98111429571,24.07156062528139,0.25666119385833774,7171.33806175483,7108.110042437085,0,35,-3,1.5
404.0,7241.977868470577,27.464254001668866,0.09773411315524921,7202.447958935824,24.395284014833177,0.1618616947758943,7225.597127117915,7160.6465047280235,0,35,-3,1.5
406.0,7296.969157204836,27.461629719865318,-0.09825675547159271,7251.3726513568145,24.529408406156513,0.06706219566166739,7280.471770584558,7214.676632882809,0,35,-3,1.5
408.0,7351.568161097497,27.067839676819286,-0.29202105968432107,7300.37599356219,24.473933799219495,-0.0277373034685083,7335.188459929698,7269.473512837707,0,35,-3,1.5
410.0,7405.002681753725,26.296035582403327,-0.4749999999999931,7349.078787555425,24.228860194014917,-0.12253680260228828,7388.972325556856,7324.2686591511665,0,35,-3,1.5
412.0,7456.543533718664,25.176159394651947,-0.6390197290726959,7397.1018353399995,23.794187590559545,-0.21733630172768606,7441.081278129181,7378.285421425611,0,35,-3,1.5
414.0,7505.537117958549,23.753800335541534,-0.7766563145999416,7444.065938919459,23.169915988899337,-0.3121358008301054,7490.839042686583,7430.773107736194,0,35,-3,1.5
416.0,7551.435005477585,22.088349041516885,-0.8815713666250968,7489.5919002974815,22.356045389123327,-0.4069352998880036,7537.665639221874,7481.040325838607,0,35,-3,1.5
418.0,7593.81919362431,20.250523113319502,-0.9488031727117776,7533.300521478,21.35257579139518,-0.5017347988640742,7581.103937180293,7528.4860617180675,0,35,-3,1.5
420.0,7632.4218750031405,18.319366913198433,-0.9749999999999854,7574.8126044654255,20.159507196030788,-0.5965342976821965,7620.841070589491,7572.627099550948,0,35,-3,1.5
422.0,7667.138789429402,16.378852777663717,-0.9585846487191152,7613.748951265193,18.776839603736434,-0.691333796147177,7656.723715101523,7613.120534313725,0,35,-3,1.5
424.0,7698.035503380228,14.514229749026745,-0.899842275777949,7649.730363885737,17.20457301680777,-0.7861332934643315,7688.766489194981,7649.780332216271,0,35,-3,1.5
426.0,7725.346267205403,12.808278585281448,-0.8009268244311866,7682.444268780258,15.509331877713421,-0.8476205695471744,7717.15303805785,7682.587146404815,0,35,-3,1.5
428.0,7749.4654247497965,11.33763756140522,-0.665784953327055,7711.901844784443,13.948244126470776,-0.7805438756213229,7742.229677486478,7711.690885292815,0,35,-3,1.5
430.0,7770.931678824968,10.169362102002461,-0.499999999999994,7738.561902178756,12.711813267842443,-0.6182154293141666,7764.491802602416,7737.4058459776,0,35,-3,1.5
432.0,7790.405834638864,9.357872578924292,-0.31056207934681956,7763.073754754787,11.800039308188126,-0.45588697982715864,7784.563587894694,7760.198551787382,0,35,-3,1.5
434.0,7808.642937640139,8.942428982446993,-0.10557374790033691,7786.086716311769,11.212922248794591,-0.29355852969676693,7803.171806739757,7780.668756731916,0,35,-3,1.5
436.0,7826.459978986677,8.945249255119174,0.10609639021666951,7808.250100650707,10.95046209014357,-0.13123007932551042,7821.114866582715,7799.524386139501,0,35,-3,1.5
438.0,7844.700549270827,9.370360773080929,0.31519733426243807,7830.213221573265,11.012658832413814,0.03109837113512208,7839.228378185582,7817.551458313408,0,35,-3,1.5
440.0,7864.197969562522,10.203242927708839,0.5124999999999883,7852.625392881282,11.399512475603116,0.19342682159465055,7858.348743475013,7835.580264128752,0,35,-3,1.5
442.0,7885.738511120606,11.41128435665207,0.6892045245496093,7876.135928376418,12.111023019532585,0.35575527196473444,7879.27634865318,7854.449259416675,0,35,-3,1.5
444.0,7910.0263269881425,12.945042593830273,0.8373325891780535,7901.394141859693,13.147190463742804,0.5180837221051094,7902.739982227881,7874.9682403415645,0,35,-3,1.5
446.0,7937.651658922741,14.740258324164772,0.950087275948289,7929.049347130523,14.508014807086285,0.6804121716717407,7929.3640593423615,7897.882419054375,0,35,-3,1.5
448.0,7969.063753671871,16.720542618368157,1.0221642427668076,7959.750857982694,16.193496045085013,0.8427406189993633,7959.640125247131,7923.838992955441,0,35,-3,1.5
450.0,8004.549728544416,18.800625000006068,1.0499999999999807,7994.000344554566,18.055990526787355,0.9312472408511724,7993.903936082652,7953.357706297306,0,35,-3,1.5
452.0,8044.220375519726,20.890024343809014,1.0319457187741465,8031.875645057208,19.81930997585565,0.881659724534147,8032.319181427132,7986.806741108144,0,35,-3,1.5
454.0,8088.003596325985,22.89698460943374,0.9683581851011407,8073.049864793674,21.354909760609395,0.767799892376873,8074.868630084107,8024.385052032071,0,35,-3,1.5
456.0,8135.645830700121,24.732504218620107,0.8616030990093091,8117.067564432126,22.66278987784354,0.6539400586170713,8121.35316038788,8066.111985922856,0,35,-3,1.5
458.0,8186.721490701251,26.31428213358668,0.7159697488039682,8163.47330463666,23.742950326690167,0.5400802244233145,8171.398792700911,8111.824713513053,0,35,-3,1.5
460.0,8240.650060756003,27.570405714294328,0.5374999999999942,8211.811646070126,24.595391106774855,0.4262203900423428,8224.471489739577,8161.183660700686,0,35,-3,1.5
462.0,8296.72018164714,28.442615204448877,0.3337383539249419,8261.627149394804,25.220112217904717,0.31236055556493103,8279.899145379799,8213.685775728627,0,35,-3,1.5
464.0,8354.119722122012,28.888996859846085,0.11341338264541395,8312.464375272682,25.617113659972237,0.1985007210337607,8336.899859979549,8268.685121201572,0,35,-3,1.5
466.0,8411.970568347628,28.885980596305295,-0.11393602496172738,8363.86788436557,25.786395432916947,0.08464088647235463,8394.615314479943,8325.419951884576,0,35,-3,1.5
468.0,8469.366641539626,28.42954760342777,-0.33837360884055434,8415.382237335196,25.727957536708296,-0.029218948104325557,8452.147819582025,8383.04514523482,0,35,-3,1.5
470.0,8525.413497952952,27.535587388587913,-0.5499999999999828,8466.551994843241,25.441799971338558,-0.14307878268486796,8508.599441028953,8440.668604943627,0,35,-3,1.5
472.0,8579.267780524804,26.23938071845288,-0.7393893200265177,8516.921717551402,24.92792273682216,-0.25693861725819894,8563.111495753248,8497.390069746289,0,35,-3,1.5
474.0,8630.174782202797,24.594223303206874,-0.8980088637561642,8566.035966121426,24.186325833201092,-0.3707984518105353,8614.9026816994,8552.340639238879,0,35,-3,1.5
476.0,8677.502448467521,22.669243136562642,-1.018603185271475,8613.439301215187,23.217009260559127,-0.4846582863209816,8663.304148588104,8604.7212813638,0,35,-3,1.5
478.0,8720.77028847548,20.54650047635314,-1.0955253128218383,8658.6762834948,22.01997301905398,-0.5985181207525735,8707.789936473091,8653.83861533516,0,35,-3,1.5
480.0,8759.671875004507,18.3174919131984,-1.1249999999999751,8701.29147362285,20.59521710899683,-0.712377955028575,8748.0013990458,8699.1363684715,0,35,-3,1.5
482.0,8794.089884280575,16.079207361127253,-1.1053067888291757,8740.829432262946,18.94274153109908,-0.8262377889488753,8783.764481497754,8740.221081739994,0,35,-3,1.5
484.0,8824.102946370174,13.929909858514764,-1.0368740944243287,8776.834720081768,17.062546287722707,-0.9400976216881864,8815.099027743294,8776.88087964254,0,35,-3,1.5
486.0,8849.983931449671,11.964821803887263,-0.922279373587423,8808.913443831201,15.016177461710226,-1.0231844130062397,8842.219635925821,8809.096415325374,0,35,-3,1.5
488.0,8872.18967155596,10.271906997830383,-0.7661545442808803,8837.038764419114,13.109143126202436,-0.9535171677538953,8865.527949524072,8837.043438909923,0,35,-3,1.5
490.0,8891.342495024237,8.927935295817788,-0.5749999999999872,8861.739545473532,11.591637928215633,-0.7587525989934019,8885.596647983753,8861.086801502815,0,35,-3,1.5
492.0,8908.20431508102,7.995005838586838,-0.3569146285030567,8883.801077926064,10.469894524315828,-0.5608717019499022,8903.145769063985,8881.766083290098,0,35,-3,1.5
494.0,8923.644348782957,7.517686124269693,-0.12125301739047625,8904.014885367089,9.743912916709412,-0.3629908038032082,8918.644348782957,8899.773405052629,0,35,-3,1.5
496.0,8938.601832638133,7.520898378679113,0.12177565970680497,8923.17249138988,9.413693106081062,-0.16510990531417524,8933.601832638133,8915.924331931988,0,35,-3,1.5
498.0,8954.045333622948,8.008652846472373,0.3615498834186781,8942.06541958862,9.479235092659255,0.03277099328909713,8949.045333622948,8931.123090710546,0,35,-3,1.5
500.0,8970.93041815754,8.963691121524148,0.5874999999999839,8961.485193557699,9.940538876420769,0.23065189188075694,8965.864892797163,8946.32358313054,0,35,-3,1.5
502.0,8990.157529108723,10.348063032851007,0.7895741155034315,8982.223336891224,10.797604457104228,0.42853279034172925,8984.389395823368,8962.487875890245,0,35,-3,1.5
504.0,9012.531927538153,12.104619626164896,0.9586851383342873,9005.071373182353,12.050431834023696,0.6264136884597341,9005.819608009324,8980.543973633132,0,35,-3,1.5
506.0,9038.727480727068,14.159364229118829,1.0871190945946665,9030.820826021534,13.69902100515802,0.8242945855671616,9030.868814770392,9001.344728323438,0,35,-3,1.5
508.0,9069.255923614983,16.42456525533433,1.1688863828768656,9060.263218971506,15.743371944814085,1.0221754698280319,9060.097390748608,9025.62970413261,0,35,-3,1.5
510.0,9104.442993337329,18.802500000006027,1.199999999999969,9093.968971248192,17.962380331872314,1.1095041935291148,9093.886872420624,9053.991702171024,0,35,-3,1.5
512.0,9144.412545462832,21.189669760345307,1.1786678588842054,9131.956828346372,20.02547676630688,1.0315482172172838,9132.42167982518,9086.849458476156,0,35,-3,1.5
514.0,9189.079418130326,23.481304499945587,1.1053900037475193,9173.805501254994,21.823196142313797,0.8988596880034587,9175.679356330078,9124.427769400081,0,35,-3,1.5
516.0,9238.151431250155,25.575961000014264,0.9829556481655373,9218.984235854075,23.355538456768752,0.7661711572274768,9223.429827314205,9166.74598179658,0,35,-3,1.5
518.0,9291.140508689406,27.38001269716145,0.816339339757788,9266.962278019651,24.62250370880626,0.633482626018755,9275.243785457631,9213.61542469024,0,35,-3,1.5
520.0,9347.382509351066,28.8118325204789,0.6124999999999869,9317.208873626512,25.624091898055187,0.5007940946244628,9330.509909152568,9264.64596996978,0,35,-3,1.5
522.0,9406.064965999303,29.80548194478624,0.380090903081179,9369.193268548896,26.36030302432696,0.3681055631358861,9388.460229004831,9319.261509020236,0,35,-3,1.5
524.0,9466.261575773513,30.31373971802329,0.12909265213555296,9422.38470866074,26.831137087518336,0.23541703159568741,9448.20259284125,9376.723737675184,0,35,-3,1.5
526.0,9526.971979490507,30.31033147274523,-0.12961529445188177,9476.252439835831,27.036594087572162,0.10272850002691475,9508.758858375408,9436.163270886409,0,35,-3,1.5
528.0,9587.165121981838,29.791255530036228,-0.38472615799679377,9530.265707947863,26.976674024459523,-0.029960031556320665,9569.107179234437,9496.61677763201,0,35,-3,1.5
530.0,9645.82431415227,28.775139194772485,-0.6249999999999777,9583.893758870494,26.651376898172185,-0.16264856314366838,9628.22655650114,9557.068550736172,0,35,-3,1.5
532.0,9701.99202733102,27.302602042253813,-0.8397589109803387,9636.605838477388,26.060702708722012,-0.2953370947250868,9685.141713377394,9616.494718067053,0,35,-3,1.5
534.0,9754.812446447122,25.434646270872086,-1.019361412912401,9687.871192642257,25.20465145614688,-0.42802562628756624,9738.96632071229,9673.908170741644,0,35,-3,1.5
536.0,9803.569891457526,23.25013723160841,-1.155635003917854,9737.15906723893,24.08322314052581,-0.5607141578105352,9788.942657954405,9728.402236889071,0,35,-3,1.5
538.0,9847.7213833267,20.842477839386785,-1.2422474529318954,9783.93870814147,22.696417762012793,-0.6934026892565084,9834.475935765946,9779.191168952324,0,35,-3,1.5
540.0,9886.92187500593,18.315616913198387,-1.2749999999999622,9827.679361224404,21.044235320921626,-0.8260912205455834,9875.16172750216,9825.645637392114,0,35,-3,1.5
542.0,9921.040979131796,15.779561944590846,-1.2520289289392352,9867.850272363325,19.126675817998994,-0.9587797514613163,9910.805247894035,9867.321629166316,0,35,-3,1.5
544.0,9950.170389360177,13.345589968002802,-1.1739059130707097,9903.920687437247,16.943739255922914,-1.0914682810380387,9941.431566291662,9903.981427068862,0,35,-3,1.5
546.0,9974.621595693996,11.121365022493015,-1.0436319227436548,9935.440838505445,14.576411812276866,-1.1836637218230248,9967.28623379385,9935.605684245988,0,35,-3,1.5
548.0,9994.913918362176,9.20617643425551,-0.8665241352347005,9962.342724300872,12.325473983149562,-1.125468914563652,9988.826221561721,9962.395992527086,0,35,-3,1.5
550.0,10011.753311223536,7.686508489633174,-0.6499999999999867,9985.14994267477,10.481744390749219,-0.9218647962001717,10006.701493365126,9984.767757028087,0,35,-3,1.5
552.0,10026.002795523225,6.6321390982494455,-0.40326717765930153,10004.747934405104,9.116247339583717,-0.682748525582751,10021.002795523225,10003.333614792857,0,35,-3,1.5
554.0,10038.645759925832,6.09294326609246,-0.13693228688063008,10022.093164578024,8.228982833334925,-0.44363225312439575,10033.645759925832,10018.87805337338,0,35,-3,1.5
556.0,10050.743686289641,6.096547502239143,0.1374549291969513,10038.142098284341,7.8199508729840215,-0.20451598017545175,10045.743686289641,10032.324277724529,0,35,-3,1.5
558.0,10063.390117975123,6.646944919863888,0.407902432574909,10053.851200616144,7.88915145881731,0.03460029291664432,10058.390117975123,10044.694723107736,0,35,-3,1.5
560.0,10077.662866752617,7.724139315339542,0.6624999999999707,10070.176936665695,8.436584590735619,0.2737165659591546,10072.662866752617,10057.066902132381,0,35,-3,1.5
562.0,10094.576547096884,9.284841709050026,0.8899437064572524,10088.075771524642,9.462250268210989,0.5128328387376851,10089.502442993602,10070.52649236387,0,35,-3,1.5
564.0,10115.037528088196,11.26419665849962,1.0800376874905193,10108.504170282926,10.96614849007239,0.7519491109307002,10108.899233790802,10086.11970692475,0,35,-3,1.5
566.0,10139.803302531436,13.578470134073042,1.2241509132410446,10132.418598025559,12.948279252561674,0.9910653812446424,10132.373570198464,10104.80703759254,0,35,-3,1.5
568.0,10169.448093558125,16.128587892300732,1.3156085229869248,10160.71548272778,15.348605449659667,1.2001630985489964,10160.554656250119,10127.420415309816,0,35,-3,1.5
570.0,10204.336258130274,18.804375000005955,1.3499999999999548,10193.956742852748,17.892654675306893,1.2720246128236128,10193.869808758629,10154.62569804478,0,35,-3,1.5
572.0,10244.604715405983,21.489315176881696,1.3253899989942624,10232.099477029942,20.250079501886805,1.1787124132899571,10232.52417822327,10186.8921758442,0,35,-3,1.5
574.0,10290.155239934693,24.065624390457526,1.2424218223938956,10274.65452433294,22.304967801111903,1.0274441496125477,10276.49008257608,10224.470486768128,0,35,-3,1.5
576.0,10340.657031800203,26.41941778140842,1.1043081973217665,10321.016811703486,24.057319569433165,0.8761758841606306,10325.50649424055,10267.379977670338,0,35,-3,1.5
578.0,10395.559526677569,28.44574326073622,0.9167089307116055,10370.581266078834,25.507134805915037,0.7249076182409362,10379.088778214358,10315.406135867448,0,35,-3,1.5
580.0,10454.114957946127,30.053259326663433,0.6874999999999782,10422.742814394918,26.654413510168688,0.5736393521268255,10436.54832856556,10368.108279238886,0,35,-3,1.5
582.0,10515.409750351462,31.168348685123554,0.426443452237415,10476.896383587089,27.499155682002538,0.4223710859169248,10497.02131262986,10424.837242311849,0,35,-3,1.5
584.0,10578.403429425005,31.738482576200468,0.14477192162569777,10532.436900590406,28.04136132131525,0.27110281965635585,10559.505325702941,10484.762354148796,0,35,-3,1.5
586.0,10641.973390633355,31.73468234918515,-0.14529456394202997,10588.759292339775,28.28103042805247,0.11983455336861178,10622.902402270849,10546.906589888233,0,35,-3,1.5
588.0,10704.963602424028,31.15296345664467,-0.43107870715303304,10645.258485770015,28.218163002186596,-0.03143371293293739,10686.066538886826,10610.188410029179,0,35,-3,1.5
590.0,10766.235130351562,30.01469100095708,-0.6999999999999716,10701.329407815909,27.852759043707955,-0.1827019792393211,10747.853671973302,10673.46849652869,0,35,-3,1.5
592.0,10824.716274137212,28.36582336605478,-0.9401285019341586,10756.366985412242,27.18481855262413,-0.333970245541913,10807.171931001516,10735.599366387796,0,35,-3,1.5
594.0,10879.450110691436,26.275069238537352,-1.1407139620686315,10809.766145493832,26.214341528966774,-0.4852385118286773,10863.029959725169,10795.475702244388,0,35,-3,1.5
596.0,10929.637334447518,23.83103132665418,-1.292666822564231,10860.921814995607,24.94132797280803,-0.6365067780793718,10914.581167320692,10852.083192414324,0,35,-3,1.5
598.0,10974.672478177918,21.138455202420438,-1.3889695930419519,10909.22892085271,23.36577788429607,-0.787775044255981,10961.161935058797,10904.543722569477,0,35,-3,1.5
600.0,11014.17187500735,18.313741913198403,-1.424999999999947,10954.082390000753,21.487691263744786,-0.939043310275642,11002.32205595852,10952.154906312717,0,35,-3,1.5
602.0,11047.992073983014,15.479916528054439,-1.398751069049291,10994.87714937643,19.307068111934118,-1.0903115759053341,11037.846014290315,10994.422176592634,0,35,-3,1.5
604.0,11076.237832350167,12.761270077490876,-1.3109377317170854,11031.00812592029,16.82390843192515,-1.2415798400044824,11067.764104840022,11031.081974495182,0,35,-3,1.5
606.0,11099.259259938299,10.27790824109885,-1.1649844718998836,11061.9687113449,14.136676992684524,-1.3436157196203136,11092.35283166186,11062.11495316659,0,35,-3,1.5
608.0,11117.63816516836,8.140445870680724,-0.9668937261885179,11087.644215993778,11.538827656194307,-1.2989246682451083,11112.124493599342,11087.748546144234,0,35,-3,1.5
610.0,11132.164127422819,6.445081683448606,-0.7249999999999777,11108.54750003514,9.364456385166282,-1.087185635514013,11127.164127422819,11108.44871255333,0,35,-3,1.5
612.0,11143.801275965401,5.269272357912099,-0.4496197268155375,11125.6646264787,7.752670058394238,-0.8058931633860216,11138.801275965401,11124.90114629559,0,35,-3,1.5
614.0,11153.647171068658,4.668200407915267,-0.15261155637077511,11140.12076522597,6.70346868887641,-0.524600684758914,11148.647171068658,11137.982701694109,0,35,-3,1.5
616.0,11162.885539941104,4.672196625799201,0.15313419868709904,11153.041086193254,6.216852278406303,-0.24330820523505367,11157.885539941104,11148.72422351703,0,35,-3,1.5
618.0,11172.734902327244,5.285236993255437,0.4542549817311476,11165.550759299049,6.29282082738892,0.03798427449130862,11167.734902327244,11158.266355504882,0,35,-3,1.5
620.0,11184.395315347623,6.484587509154965,0.737499999999964,11178.774954461896,6.93137433545968,0.31927675403538,11179.395315347623,11167.810221134174,0,35,-3,1.5
622.0,11198.995565084993,8.221620385249082,0.9903132974110644,11193.838841597817,8.132512800460644,0.600569232500482,11193.995565084993,11178.565108837432,0,35,-3,1.5
624.0,11217.543128638197,10.423773690834343,1.2013902366467437,11211.867590611535,9.896236213257248,0.881861706398302,11211.978859572235,11191.695440216308,0,35,-3,1.5
626.0,11240.879124335746,12.997576039027255,1.3611827318874168,11233.986371380613,12.222544555820946,1.1631541712818487,11233.878325626481,11208.269346861594,0,35,-3,1.5
628.0,11269.640263501211,15.832610529267068,1.4623306630969781,11261.176292746828,14.967376810392532,1.3724161272857927,11261.011921751571,11229.21112648697,0,35,-3,1.5
630.0,11304.229522923173,18.806250000005925,1.499999999998443,11293.911180203339,17.767510646118296,1.4000669178628828,11293.852745096583,11255.259693918479,0,35,-3,1.5
632.0,11344.790263501305,21.778947737322234,1.4623306630969821,11332.004562114267,20.325871264810136,1.2791803093459198,11332.622041327864,11286.934893212192,0,35,-3,1.5
634.0,11391.179124335935,24.611453529281818,1.3611827318874243,11374.894978566028,22.5645451869494,1.1193369610696318,11377.262466085545,11324.509893212238,0,35,-3,1.5
636.0,11442.993128638473,27.18126106509371,1.2013902366467548,11421.943056162583,24.483532409607022,0.9594936113288118,11427.44892734771,11367.98469391862,0,35,-3,1.5
638.0,11499.595565085365,29.37813744719809,0.9903132974110794,11472.50942150414,26.08283293194926,0.7996502611711174,11482.614834151296,11417.086126487204,0,35,-3,1.5
640.0,11560.145315348087,31.10884999085694,0.7374999999999815,11525.954701189716,27.362446753628,0.6398069108393709,11541.98039026927,11471.29434686192,0,35,-3,1.5
642.0,11623.634902327794,32.30111938129974,0.45425498173115764,11581.63952181782,28.3223738744758,0.4799635604239011,11604.588026233881,11529.870440216726,0,35,-3,1.5
644.0,11688.935539941747,32.9066317291799,0.1531341986871207,11638.924509986706,28.962614294409363,0.32012020996678053,11669.34534865756,11591.89010883794,0,35,-3,1.5
646.0,11754.847171069385,32.90298430318738,-0.1526115563707626,11697.170292294504,29.28316801338914,0.16027685948988898,11735.073681731092,11656.28522113477,0,35,-3,1.5
648.0,11820.15127596621,32.29448714892945,-0.4496197268155143,11755.737495339294,29.28403503139921,0.00043350900503455367,11800.560044497162,11721.891355505566,0,35,-3,1.5
650.0,11883.664127423714,31.11179331656335,-0.7249999999999638,11813.98674571913,28.965215348437987,-0.15940984148061207,11864.610271986461,11787.499223517796,0,35,-3,1.5
652.0,11944.288165169342,29.410381786176536,-0.9668937261884961,11871.278670032087,28.326708964518236,-0.31925319195987595,11926.100953845653,11851.907701694961,0,35,-3,1.5
654.0,12001.059259939373,27.267967147115662,-1.1649844718998694,11926.973894876282,27.36851587967656,-0.47909654242083705,11984.027931508363,11913.976146296529,0,35,-3,1.5
656.0,12053.18783235133,24.78095647922824,-1.3109377317170678,11980.433046849952,26.09063609399471,-0.6389398928409248,12037.549260627742,11972.673712554359,0,35,-3,1.5
658.0,12100.092073984273,22.06011469523141,-1.3987510690492786,12031.016752551592,24.493069607644777,-0.7987832431749674,12086.02080149439,12027.12354614535,0,35,-3,1.5
660.0,12141.421875008702,19.225633086813716,-1.4249999999999363,12078.085638580244,22.575816421007467,-0.9586265933186536,12129.022934701372,12076.639953167802,0,35,-3,1.5
662.0,12177.07247817937,16.40182055776563,-1.388969593041943,12121.000331536363,20.338876535111673,-1.1184699429478984,12166.37729722817,12120.756974496488,0,35,-3,1.5
664.0,12207.187334449065,13.711652002793837,-1.292666822564229,12159.121458026895,17.782249955419907,-1.2783132898458824,12198.152877568155,12159.247176594035,0,35,-3,1.5
666.0,12232.150110693077,11.271412912423063,-1.1407139620686289,12191.97726942507,15.073561442755793,-1.3543442563320576,12224.661277819872,12192.129906314218,0,35,-3,1.5
668.0,12252.566274138951,9.185673421409005,-0.9401285019341662,12219.634782473191,12.583951605365879,-1.2448049186949568,12246.44142510519,12219.66872257107,0,35,-3,1.5
670.0,12269.235130353394,7.542808999055058,-0.699999999999975,12242.780923837714,10.562189759157391,-1.010880923104244,12264.234473489061,12242.358192416013,0,35,-3,1.5
672.0,12283.11360242595,6.411259575688629,-0.43107870715304913,12262.396642967446,9.0535293705736,-0.7543301942918953,12278.11360242595,12260.900702246174,0,35,-3,1.5
674.0,12295.273390635375,5.8366852867283985,-0.1452945639420401,12279.508142780978,8.057970442959482,-0.4977794638070596,12290.273390635375,12276.174366389672,0,35,-3,1.5
676.0,12306.853429427118,5.840136721852259,0.14477192162567476,12295.141626201166,7.5755129772274445,-0.24122873286601812,12301.853429427118,12289.193496530663,0,35,-3,1.5
678.0,12319.00975035367,6.417312401194433,0.42644345223739877,12310.32329615201,7.606156973616966,0.015321998194760565,12314.00975035367,12301.063410031245,0,35,-3,1.5
680.0,12332.864957948426,7.5389281733485864,0.687499999999951,12326.07935555757,8.14990243194172,0.2718727291623774,12327.864957948426,12312.931589890395,0,35,-3,1.5
682.0,12349.459526679962,9.152174462543567,0.9167089307115851,12343.436007340937,9.206749351427085,0.5284234597426818,12344.459526679962,12325.937354151049,0,35,-3,1.5
684.0,12369.707031802696,11.183189923536586,1.1043081973217392,12363.419454422752,10.776697730388081,0.7849741894804985,12363.632780265874,12341.162242314194,0,35,-3,1.5
686.0,12394.355239937295,13.540436155114245,1.2424218223938737,12387.055899715344,12.859747562204387,1.041524915908153,12386.960777496915,12359.58327924133,0,35,-3,1.5
688.0,12423.954715408672,16.118819573105014,1.3253899989942428,12415.24471649411,15.329069216560383,1.2346608271779975,12415.074872767258,12382.031135869995,0,35,-3,1.5
690.0,12458.836258133058,18.804375000005862,1.3499999999999348,12448.405160477958,17.83137476728838,1.2511527753639995,12448.371795315743,12409.154977672984,0,35,-3,1.5
692.0,12499.098093561004,21.479302320785727,1.3156085229869048,12486.332254275192,20.095719029945922,1.1321721313287696,12487.01954293262,12441.395486770865,0,35,-3,1.5
694.0,12544.603302534404,24.027133638769737,1.2241509132410298,12528.505588424803,22.077615119663932,0.9909480448590061,12530.951739842383,12478.967175847032,0,35,-3,1.5
696.0,12594.987528091267,26.337804283699388,1.0800376874905027,12574.36026657864,23.777063034174734,0.8497239572554007,12579.872260424207,12521.850698047703,0,35,-3,1.5
698.0,12649.67654710004,28.312406883623126,0.889943706457246,12623.33139238559,25.19406277277414,0.7084998692997023,12633.269841397409,12569.795415312836,0,35,-3,1.5
700.0,12707.912866755863,29.86742318467217,0.662499999999969,12674.854069493515,26.32861433515112,0.567275781188491,12690.441970859116,12622.332037595654,0,35,-3,1.5
702.0,12768.790117978466,30.93825264096221,0.4079024325749215,12728.363401549816,27.180717721148326,0.4260516929986026,12750.526942611683,12678.79470692795,0,35,-3,1.5
704.0,12831.293686293084,31.48188887100253,0.1374549291969601,12783.294492201645,27.75037293068267,0.28482760476717167,12812.542615798699,12738.351492367165,0,35,-3,1.5
706.0,12894.345759929367,31.47863342674731,-0.13693228688060685,12839.08244509604,28.037579963711813,0.14360351651457232,12875.43013783848,12800.041902135774,0,35,-3,1.5
708.0,12956.852795526867,30.9327792223209,-0.4032671776592828,12895.16236387997,28.042338820218248,0.0023794282532173198,12938.100684847617,12862.819723111224,0,35,-3,1.5
710.0,13017.75331122727,29.872241510378686,-0.649999999999956,12950.96935220039,27.764649500202644,-0.1388446600078016,12999.483156517148,12925.599277728117,0,35,-3,1.5
712.0,13076.063918365993,28.347160462375545,-0.8665241352346742,13005.938513704277,27.204512003684396,-0.2800687482591241,13058.570736224376,12987.303053377069,0,35,-3,1.5
714.0,13130.921595697917,26.427544179450376,-1.0436319227436206,13059.504952038671,26.361926330709803,-0.4212928364872961,13114.46429249834,13046.908614796632,0,35,-3,1.5
716.0,13181.620389364187,24.200062384182452,-1.17390591307068,13111.103770850754,25.236892481371527,-0.5625169246691385,13166.410751264304,13103.492757031956,0,35,-3,1.5
718.0,13227.640979135904,21.76413733219778,-1.2520289289392035,13160.170073787976,23.82941045585207,-0.7037410127597282,13213.834802204387,13156.270992531052,0,35,-3,1.5
720.0,13268.67187501013,19.22750808681377,-1.2749999999999335,13206.138964498366,22.139480254537794,-0.8449651006571384,13256.362606247862,13204.630684250045,0,35,-3,1.5
722.0,13304.621383330987,16.701465974302106,-1.242247452931871,13248.44554663133,20.167101878425942,-0.9861891880559259,13293.83653083473,13248.156427073016,0,35,-3,1.5
724.0,13335.619891461894,14.295971893305873,-1.1556350039178316,13286.524923841953,17.912275332197822,-1.1274132731140598,13326.320339022623,13286.646629170558,0,35,-3,1.5
726.0,13362.012446451581,12.114869693817376,-1.0193614129123885,13319.97447356537,15.537274391218837,-1.1875004704894927,13354.094679954675,13320.120637396441,0,35,-3,1.5
728.0,13384.342027335568,10.251403984983968,-0.8397589109803265,13348.911005891521,13.39925793493239,-1.0690082281432236,13377.643153070372,13348.816168956739,0,35,-3,1.5
730.0,13403.324314156904,8.78423580523982,-0.6249999999999793,13374.003374909928,11.69311108347363,-0.8530734257293806,13397.629628110502,13373.177236893574,0,35,-3,1.5
732.0,13419.815121986563,7.774126316026184,-0.3847261579967947,13396.115319843686,10.418833850285123,-0.6371386165942529,13414.815121986563,13393.833170746235,0,35,-3,1.5
734.0,13434.771979495323,7.261428144905799,-0.1296152944518984,13416.11057993111,9.576426237138216,-0.4212038065734534,13429.771979495323,13411.569718071732,0,35,-3,1.5
736.0,13449.211575778432,7.264487598292406,0.12909265213553842,13434.852894412878,9.165888244629144,-0.20526899625453612,13444.211575778432,13427.293550740942,0,35,-3,1.5
738.0,13464.164966004313,7.779020327803079,0.3800909030811499,13453.206002530447,9.187219872941775,0.01066581415631478,13459.164966004313,13441.991777636878,0,35,-3,1.5
740.0,13480.632509356174,8.778479979533339,0.6124999999999604,13472.03364352539,9.640421122000575,0.22660062452940052,13475.632509356174,13456.688270891373,0,35,-3,1.5
742.0,13499.540508694608,10.21539578634467,0.8163393397577504,13492.199556638843,10.52549199145175,0.4425354347255875,13493.868108893079,13472.398737680243,0,35,-3,1.5
744.0,13521.701431255447,12.023612891201969,0.9829556481655025,13514.56748111068,11.842432480384428,0.6584702444663392,13515.053154487196,13490.08650902539,0,35,-3,1.5
746.0,13547.779418135711,14.121330250160113,1.105390003747479,13540.001156176828,13.591242585763217,0.8744050526893941,13539.95602207163,13510.620969975029,0,35,-3,1.5
748.0,13578.262545468315,16.414796936138725,1.1786678588841686,13569.304142260831,15.711743498240851,1.0602504562388173,13569.117607268534,13534.74042469558,0,35,-3,1.5
750.0,13613.442993342893,18.80250000000588,1.199999999999933,13602.910928847281,17.89504308820895,1.0916497949840505,13602.88885898052,13563.020981802012,0,35,-3,1.5
752.0,13653.40592362064,21.179656904249313,1.1688863828768339,13640.668973479556,19.863001544065657,0.9839792279283527,13641.417044537315,13595.852769405603,0,35,-3,1.5
754.0,13698.027480732813,23.442813748257784,1.0871190945946407,13682.118167398867,21.586192375245297,0.8615954155898197,13684.641013599161,13633.424458481766,0,35,-3,1.5
756.0,13746.981927543984,25.49434750230514,0.9586851383342635,13726.76897535386,23.06461557974815,0.7392116022514272,13732.295593500632,13675.716702176727,0,35,-3,1.5
758.0,13799.757529114651,27.246676320048223,0.7895741155034206,13774.131862090539,24.298271156930106,0.6168277885909772,13783.92484864345,13722.504704138399,0,35,-3,1.5
760.0,13855.680418163558,28.62599637848747,0.5874999999999743,13823.717292353967,25.28715910649871,0.494443974784302,13838.903551448886,13773.369728329319,0,35,-3,1.5
762.0,13913.945333629052,29.57538590062472,0.36154988341868455,13875.035730888767,26.031279428301797,0.3720601609015431,13896.465858989402,13827.718973639105,0,35,-3,1.5
764.0,13973.651832644337,30.057146012825186,0.12177565970681878,13927.597642439327,26.530632122256478,0.2496763469773414,13955.73988293975,13884.812875896305,0,35,-3,1.5
766.0,14033.84434878925,30.054282550307207,-0.12125301739045297,13980.913491749901,26.785217188319375,0.12729253303144827,14015.786593945773,13943.798583136693,0,35,-3,1.5
768.0,14093.554315087391,29.571071295712272,-0.356914628503034,14034.493743564695,26.795034626472965,0.004908719076795214,14075.641325197947,14003.748090716792,0,35,-3,1.5
770.0,14151.842495030693,28.632689704193965,-0.5749999999999504,14087.848862627889,26.560084436720345,-0.11747509487630953,14134.356041047702,14063.69933193832,0,35,-3,1.5
772.0,14207.839671562515,27.283939138574453,-0.76615454428084,14140.489313683694,26.08036661908623,-0.23985890881705726,14191.040518602967,14122.698405059042,0,35,-3,1.5
774.0,14260.783931456324,25.587121211785007,-0.9222793735873843,14191.925561476406,25.35588117362486,-0.36224272273068614,14244.900653488181,14179.841083296604,0,35,-3,1.5
776.0,14310.052946376913,23.619168289136624,-1.0368740944242867,14241.668070750471,24.386628100438976,-0.48462653659294086,14295.272241900737,14234.311801509419,0,35,-3,1.5
778.0,14355.189884287398,21.468159969164084,-1.1053067888291341,14289.227306250632,23.172607399723262,-0.6070103503578583,14341.648802914251,14285.418438916618,0,35,-3,1.5
780.0,14395.921875011425,19.229383086813744,-1.124999999999933,14334.113732722235,21.713819071878735,-0.7293941639222633,14383.702277794215,14332.621415332156,0,35,-3,1.5
782.0,14432.170288482488,17.00111139083854,-1.0955253128217974,14375.837814912033,20.010263117919603,-0.8517779769795663,14421.295764441169,14375.555879649412,0,35,-3,1.5
784.0,14464.052448474633,14.880291783817873,-1.0186031852714434,14413.91001757259,18.06193954263833,-0.9741617876406353,14454.487800476989,14414.046081746957,0,35,-3,1.5
786.0,14491.874782210005,12.958326475211633,-0.8980088637561396,14448.022224364415,16.050267249185357,-1.005836146726487,14483.528082089393,14448.11136847856,0,35,-3,1.5
788.0,14516.117780532115,11.317134548558867,-0.7393893200265023,14478.348015569067,14.275523955467254,-0.8873716468590521,14508.844881035482,14477.96361534232,0,35,-3,1.5
790.0,14537.413497960366,10.025662611424519,-0.5499999999999702,14505.480108007776,12.856568483242777,-0.7094777361122385,14531.02478273189,14503.996281371059,0,35,-3,1.5
792.0,14556.51664154713,9.136993056363673,-0.3383736088405583,14530.130077327207,11.793400836186793,-0.5315838235279915,14550.7856984711,14526.765639246241,0,35,-3,1.5
794.0,14574.270568355232,8.686171003083135,-0.11393602496173988,14553.009499178697,11.086021015303926,-0.3536899104414338,14568.944390312801,14546.965069753747,0,35,-3,1.5
796.0,14591.56972212971,8.688838474732487,0.11341338264538446,14574.829949214989,10.734429020987246,-0.17579599715834002,14586.379975997366,14565.393604951181,0,35,-3,1.5
798.0,14609.320181654932,9.140728254411655,0.33373835392491774,14596.303003089344,10.738624853366957,0.0020979161898560523,14603.995043797364,14582.920145242471,0,35,-3,1.5
800.0,14628.400060763885,10.018031785718035,0.5374999999999553,14618.140236455103,11.09860851239216,0.17999182951260106,14622.676097031199,14600.444951892321,0,35,-3,1.5
802.0,14649.621490709224,11.278617110145722,0.7159697488039296,14641.053224965293,11.814379997799708,0.357885742703774,14643.255061725622,14618.860121209407,0,35,-3,1.5
804.0,14673.695830708182,12.864035858867316,0.8616030990092574,14665.753544272007,12.885939308913665,0.5357796555569786,14666.473528708495,14639.010775736555,0,35,-3,1.5
806.0,14701.203596334142,14.702224345205943,0.9683581851010936,14692.952770024598,14.31328644367651,0.7136735673814223,14692.951266646352,14661.658660708703,0,35,-3,1.5
808.0,14732.570375527972,16.710774299172407,1.031945718774097,14723.360474064206,16.094417595931443,0.8905655761274658,14723.160341769824,14687.449713521162,0,35,-3,1.5
810.0,14768.049728552753,18.80062500000587,1.0499999999999334,14757.415377562296,17.960485902159615,0.933034153114087,14757.405922645317,14716.886985931058,0,35,-3,1.5
812.0,14807.7137536803,20.880011487712853,1.0221642427667648,14795.00790521192,19.632041747463585,0.8357779226519846,14795.814546142035,14750.310052040362,0,35,-3,1.5
814.0,14851.451658931257,22.85849385774575,0.9500872759482468,14835.736425533814,21.096478574430797,0.732218413483607,14838.33028735597,14787.881741116526,0,35,-3,1.5
816.0,14898.97632699675,24.650890720910862,0.8373325891780253,14879.18670048947,22.353796381224786,0.6286589033969945,14884.718926577101,14829.582706305779,0,35,-3,1.5
818.0,14949.838511129292,26.180945756473296,0.6892045245495848,14924.944492037928,23.40399516723366,0.5250993930044361,14934.57985588953,14875.213992964003,0,35,-3,1.5
820.0,15003.447969571294,27.38456957230274,0.5124999999999793,14972.595562137334,24.247074932173625,0.4215398824699825,14987.365132038693,14924.40741906302,0,35,-3,1.5
822.0,15059.100549279687,28.21251916028721,0.31519733426243285,15021.725672745402,24.8830356758942,0.31798037186028766,15042.404775367168,14976.643240350293,0,35,-3,1.5
824.0,15116.009978995628,28.63240315464784,0.10609639021667598,15071.92058581961,25.311877398311964,0.21442086120888135,15098.937150080845,15031.27425942549,0,35,-3,1.5
826.0,15173.342937649186,28.629931673867112,-0.10557374790031536,15122.766063317304,25.533600099382845,0.11086135053544029,15156.143050053119,15087.555264137656,0,35,-3,1.5
828.0,15230.255834648005,28.209363369103695,-0.3105620793467874,15173.847867195776,25.548203779089718,0.007301839853437299,15213.18196554836,15144.676458322407,0,35,-3,1.5
830.0,15285.9316788342,27.39313789800926,-0.4999999999999601,15224.751759412304,25.355688437437923,-0.09625767082589724,15269.22892557834,15201.799386148596,0,35,-3,1.5
832.0,15339.615424759118,26.220717814773394,-0.6657849533270084,15275.063501924198,24.956054074456606,-0.1998171814906586,15323.510300981643,15258.093756741102,0,35,-3,1.5
834.0,15390.646267214808,24.746698244119656,-0.8009268244311398,15324.368856688861,24.349300690206668,-0.30337669212496976,15375.3370144781,15312.77355179666,0,35,-3,1.5
836.0,15438.485503389718,23.03827419409079,-0.8998422757778954,15372.253585663868,23.535428284799693,-0.40693620270348707,15424.133732537244,15365.130845986963,0,35,-3,1.5
838.0,15482.738789438989,21.172182606130413,-0.9585846487190635,15418.303450807109,22.514436858441385,-0.5104957131791532,15469.462803624207,15414.565885302263,0,35,-3,1.5
840.0,15523.171875012828,19.231258086813764,-0.9749999999999345,15462.104214077095,21.286326411545456,-0.6140552234479654,15511.041949340677,15460.612146414354,0,35,-3,1.5
842.0,15559.719193634093,17.300756807374974,-0.9488031727117294,15503.241637433775,19.85109694513365,-0.7176147332059025,15548.754998047712,15502.955332225909,0,35,-3,1.5
844.0,15592.485005487451,15.464611674329841,-0.8815713666250566,15541.301482842848,18.208748463937916,-0.821174240597867,15582.655261931444,15541.44553432346,0,35,-3,1.5
846.0,15621.737117968503,13.801783256605857,-0.7766563145999023,15576.061580919495,16.55134961271024,-0.8286994256138382,15612.961484224186,15576.102099560772,0,35,-3,1.5
848.0,15647.893533728717,12.382865112133745,-0.6390197290726782,15607.73792441941,15.124993887205743,-0.7131778627522481,15640.046609000652,15607.111061727977,0,35,-3,1.5
850.0,15671.50268176388,11.26708941760919,-0.47499999999997583,15636.84662445083,13.983706144212812,-0.5706438714964659,15664.41993735333,15634.815325848609,0,35,-3,1.5
852.0,15693.218161107747,10.49985979670113,-0.292021059684321,15663.957816981088,13.127486386046645,-0.42810987908308323,15686.703517304586,15659.698107746299,0,35,-3,1.5
854.0,15713.769157215176,10.11091386126043,-0.09825675547159746,15689.641637980578,12.556334613442319,-0.28557588630216263,15707.603858382947,15682.360421435813,0,35,-3,1.5
856.0,15733.927868481014,10.113189351172526,0.09773411315524569,15714.468223420725,12.270250826705142,-0.14304189336858833,15727.880255101263,15703.49365916146,0,35,-3,1.5
858.0,15754.47539730557,10.502436181020196,0.2873858047686713,15739.007709273372,12.269235025941082,-0.0005079003820302611,15748.311138658204,15723.848512848095,0,35,-3,1.5
860.0,15776.16761217164,11.257583591902698,0.4624999999999644,15763.830231510428,12.553287211115283,0.14202609258710033,15769.659947711818,15744.201632893291,0,35,-3,1.5
862.0,15799.702472723886,12.341838433946744,0.6156001578500987,15789.505926103579,13.122407382035238,0.2845600854599779,15792.64201455821,15765.321504738604,0,35,-3,1.5
864.0,15825.69023016095,13.704458826532628,0.7402505498530224,15816.60492902385,13.976595538235502,0.42709407810013117,15817.89390292983,15787.935042447763,0,35,-3,1.5
866.0,15854.627774532597,15.283118440251748,0.8313263664547038,15845.697376240618,15.115851678532623,0.5696280701485608,15845.946511221104,15812.696351442417,0,35,-3,1.5
868.0,15886.87820558765,17.00675166220606,0.8852235786640305,15877.353403716617,16.540175797467185,0.7121620594672806,15877.203076271133,15840.159002346772,0,35,-3,1.5
870.0,15922.656463762634,18.79875000000586,0.8999999999999362,15911.942710810674,18.049131296588993,0.7544777495609049,15911.92298631014,15870.752990060124,0,35,-3,1.5
872.0,15962.02158373999,20.58036607117641,0.8754421026566948,15949.407824355316,19.415982248052657,0.6834254757318317,15950.212047746783,15904.767334675144,0,35,-3,1.5
874.0,16004.875837129734,22.274173967233768,0.8130554573018612,15989.43823591981,20.614429316441836,0.5992235341945892,15992.01956111281,15942.339023751312,0,35,-3,1.5
876.0,16050.970726449548,23.807433939516635,0.7159800400217803,16031.69713773618,21.644472499928096,0.5150215917431297,16037.142259653603,15983.448710434863,0,35,-3,1.5
878.0,16099.919493143989,25.11521519289842,0.5888349335957616,16075.847722034012,22.506111797902875,0.43081964898738995,16085.234863135654,16027.92328178964,0,35,-3,1.5
880.0,16151.215520979089,26.14314276611808,0.4374999999999733,16121.553181041996,23.199347210081523,0.3466177060893238,16135.826712628557,16075.445109796769,0,35,-3,1.5
882.0,16204.255764930385,26.849652419949745,0.26884478510619614,16168.47670698839,23.72417873631158,0.26241576311502884,16188.343691744996,16125.56750706154,0,35,-3,1.5
884.0,16258.368125346993,27.207660296470504,0.09041712072651956,16216.281492101209,24.080606376507813,0.17821382009811573,16242.134417222009,16177.735642954736,0,35,-3,1.5
886.0,16312.84152650918,27.205580797427043,-0.08989447841016324,16264.630728608343,24.2686301306252,0.09401187705869563,16296.499506160522,16231.311945138688,0,35,-3,1.5
888.0,16366.95735420866,26.847655442495117,-0.26420953019055465,16313.187608737615,24.288249998647068,0.009809934010932782,16350.722605898816,16285.604825928087,0,35,-3,1.5
890.0,16420.020862637757,26.153586091824558,-0.42499999999995797,16361.615324716844,24.13946598058096,-0.07439200903305378,16404.101810109027,16339.89944035892,0,35,-3,1.5
892.0,16471.391177955764,25.15749649097234,-0.5654153623731887,16409.577068773884,23.822278076460318,-0.1585939520603205,16455.980083360362,16393.489108423208,0,35,-3,1.5
894.0,16520.508602973332,23.90627527645429,-0.6795742752748981,16456.736033136698,23.336686286352716,-0.24279589505380234,16505.77337546806,16445.706020296762,0,35,-3,1.5
896.0,16566.918060402568,22.457380099044926,-0.7628104571315124,16502.755410033427,22.682690610379314,-0.3269978379867004,16552.995223173795,16495.949890464548,0,35,-3,1.5
898.0,16610.287694590617,20.876205243096667,-0.8118625086089956,16547.298391692566,21.86029104875963,-0.41119978080984076,16597.2768043342,16543.713331687948,0,35,-3,1.5
900.0,16650.421875014246,19.233133086813684,-0.8249999999999383,16590.028170343256,20.869487601929446,-0.4954017234150937,16638.381620887158,16588.602877496593,0,35,-3,1.5
902.0,16687.26809878568,17.600402223911416,-0.8020810326016656,16630.607938216148,19.71028027096138,-0.5796036654840316,16676.214231654252,16630.354784802432,0,35,-3,1.5
904.0,16720.91756250027,16.048931564841666,-0.7445395479786625,16668.70088754826,18.38266906115235,-0.6638056049045159,16710.822723385892,16668.844986899963,0,35,-3,1.5
906.0,16751.59945372701,14.645240038000106,-0.6553037654436717,16704.16234305532,17.078786445903333,-0.6519413076245077,16742.394886358987,16704.092830642978,0,35,-3,1.5
908.0,16779.669286925346,13.448595675708557,-0.5386501381188459,16737.231894411878,15.990764910657028,-0.544010767623153,16771.248336965844,16736.258508113642,0,35,-3,1.5
910.0,16805.591865567418,12.508516223793809,-0.3999999999999813,16768.341263795654,15.118604473117509,-0.43608021876975994,16797.815091974797,16765.634370326177,0,35,-3,1.5
912.0,16829.919680668387,11.862726537038537,-0.245668510528072,16797.922173403582,14.462305134811745,-0.32814966915288174,16822.621336138094,16792.63057624638,0,35,-3,1.5
914.0,16853.267746075155,11.535656719437704,-0.08257748598145356,16826.406345434683,14.02186689629,-0.22021911926087237,16846.263326453125,16817.755773117904,0,35,-3,1.5
916.0,16876.28601483235,11.537540227612546,0.08205484366509337,16854.225502088764,13.797289757792576,-0.11228856924871168,16869.380534205193,16841.59371337177,0,35,-3,1.5
918.0,16899.63061295625,11.864144107628722,0.24103325561242717,16881.81136556596,13.78857371940516,-0.00435801919370822,16892.62723351908,16864.77688045375,0,35,-3,1.5
920.0,16923.935163579394,12.497135398087295,0.3874999999999549,16909.595658066468,13.995718781100539,0.10357253084768948,16916.64379839245,16887.958313894298,0,35,-3,1.5
922.0,16949.783454738557,13.405059757747807,0.515230566896277,16938.010101790293,14.418724942727025,0.2115030808132426,16942.02896739081,16911.782888267822,0,35,-3,1.5
924.0,16977.684629613756,14.54488179419786,0.6188980006967765,16967.48641893695,15.05759220392963,0.31943363060130325,16969.314277151196,16936.859309158976,0,35,-3,1.5
926.0,17008.05195273106,15.864012535297622,0.6942945478083201,16998.456331704754,15.912320563871056,0.4273641799707127,16998.94175579587,16963.734042176155,0,35,-3,1.5
928.0,17041.18603564733,17.302729025239636,0.738501438553962,17031.35156228824,16.982910019616927,0.5352947278729349,17031.24581077245,16992.86829117241,0,35,-3,1.5
930.0,17077.263198972498,18.796875000005848,0.7499999999999412,17066.462830855704,18.128358547847263,0.5727242641151679,17066.440049974946,17024.618994189193,0,35,-3,1.5
932.0,17116.32941379966,20.280720654639985,0.7287199625466297,17103.768479023503,19.177289619948148,0.5244655360504434,17104.60954935151,17059.224617309912,0,35,-3,1.5
934.0,17158.300015328176,21.689854076721776,0.6760236386554771,17143.04509737039,20.099328726938925,0.4610195534953881,17145.70883486962,17096.79630638608,0,35,-3,1.5
936.0,17202.965125902305,22.96397715812239,0.5946274908655448,17184.038901964403,20.894475867072877,0.3975735700669756,17189.565592730065,17137.314714563916,0,35,-3,1.5
938.0,17250.000475158624,24.049484629323533,0.4884653426419387,17226.496108871237,21.562731039762355,0.3341275863447387,17235.889870381725,17180.632570615242,0,35,-3,1.5
940.0,17298.98307238681,24.9017159599334,0.36249999999997945,17270.162934155727,22.104094244729264,0.27068160248345474,17284.288293218353,17226.482800530466,0,35,-3,1.5
942.0,17349.410980581008,25.486785679612254,0.22249223594995696,17314.78559388228,22.51856548182358,0.20723561854715775,17334.282608122747,17274.491773772716,0,35,-3,1.5
944.0,17400.72627169827,25.782917438293225,0.07473785123636754,17360.110304115067,22.80614475096161,0.143789634569017,17385.33168436309,17324.19702648391,0,35,-3,1.5
946.0,17452.340115369087,25.781229920987005,-0.07421520892001468,17405.88328091813,22.96683205210042,0.08034365056940261,17436.85596226784,17375.06862613964,0,35,-3,1.5
948.0,17503.65887376922,25.48594751588655,-0.21785698103431858,17451.850740355458,23.00062738522675,0.01689766656316536,17488.26324624918,17426.53319353368,0,35,-3,1.5
950.0,17554.110046441223,24.91403428563994,-0.3499999999999601,17497.758898491036,22.907530750353736,-0.04654831743650605,17538.974694639623,17477.99949456915,0,35,-3,1.5
952.0,17603.16693115234,24.094275167171322,-0.4650457714193611,17543.353971388915,22.68754214752354,-0.1099943014150979,17588.449865739003,17528.88446010522,0,35,-3,1.5
954.0,17650.3709387318,23.065852308788987,-0.558221726118665,17588.382175113256,22.3406615768174,-0.1734402853530711,17636.20973645796,17578.63848879678,0,35,-3,1.5
956.0,17695.350617415366,21.87648600399913,-0.6257786384851262,17632.589725728452,21.866889038379256,-0.23688626921907077,17681.856713810295,17626.76893494207,0,35,-3,1.5
958.0,17737.836599742182,20.58022788006302,-0.6651403684989321,17675.722839299306,21.266224532472485,-0.3003322529533853,17725.090805044136,17672.860778073584,0,35,-3,1.5
960.0,17777.67187501562,19.235008086813743,-0.6749999999999445,17717.52773189142,20.53866805964442,-0.3637782364140332,17765.72129243359,17716.593608578776,0,35,-3,1.5
962.0,17814.817003937296,17.900047640447738,-0.6553588924915952,17757.75061957254,19.684219621475645,-0.42722421908438685,17803.673465260792,17757.754237378904,0,35,-3,1.5
964.0,17849.350119513092,16.63325145535384,-0.6075077293322872,17796.142542156314,18.707702962295194,-0.48825832959022686,17838.990184840353,17796.24443947646,0,35,-3,1.5
966.0,17881.461789485515,15.488696819394246,-0.5339512162874198,17832.600050037316,17.749804918708477,-0.47894902179335763,17871.828288493787,17832.083561725194,0,35,-3,1.5
968.0,17911.445040121936,14.514326239283529,-0.43828054716502973,17867.296243542416,16.946388586392594,-0.40170816615794164,17902.45006493101,17865.405954499303,0,35,-3,1.5
970.0,17939.681049370916,13.749943029978477,-0.3249999999999716,17900.540086096928,16.297453968116496,-0.3244673091380496,17931.21024659622,17896.453414803727,0,35,-3,1.5
972.0,17966.62120022899,13.225593277376023,-0.19931596137183497,17932.64054112974,15.803001064694763,-0.24722645171086577,17958.539154971568,17925.56304474643,0,35,-3,1.5
974.0,17992.766334935102,12.960399577615023,-0.06689821649129915,17963.90657207092,15.46302987648494,-0.1699855941049114,17984.922794523267,17953.15112479995,0,35,-3,1.5
976.0,18018.64416118367,12.961891104052611,0.06637557417494305,17994.647142351056,15.277540403653637,-0.09274473641565208,18010.8808133091,17979.693767582045,0,35,-3,1.5
978.0,18044.785828606902,13.225852034237285,0.1946807064561939,18025.171215400966,15.246532646256286,-0.015503878698675031,18036.94332837993,18005.705248059385,0,35,-3,1.5
980.0,18071.70271498717,13.73668720427203,0.3124999999999636,18055.78775465148,15.370006604258352,0.06173697900103327,18063.62764907309,18031.714994895287,0,35,-3,1.5
982.0,18099.86443675323,14.468281081548792,0.4148609759424515,18086.805723533256,15.647962277521092,0.13897783663137,18091.415920223408,18058.244271797033,0,35,-3,1.5
984.0,18129.679029066527,15.38530476186334,0.4975454515405476,18118.534085476513,16.08039966573581,0.21621869410735878,18120.734651372535,18085.7835758702,0,35,-3,1.5
986.0,18161.476130929517,16.444906630343326,0.5572627291619332,18151.281803910457,16.66731876820553,0.29345955123485956,18151.93700037062,18114.771732909878,0,35,-3,1.5
988.0,18195.493865706994,17.5987063882735,0.5917792984439004,18185.35784226138,17.40871958271773,0.3707004072561009,18185.28854527375,18145.577579998022,0,35,-3,1.5
990.0,18231.869934182367,18.79500000000582,0.5999999999999487,18220.978767968194,18.21220612409903,0.4017432706906492,18220.957113639754,18178.484998318258,0,35,-3,1.5
992.0,18270.637243859313,19.981075238103593,0.5819978224365666,18258.14748406331,18.95650997101306,0.3721519234570139,18259.00705095623,18213.68189994468,0,35,-3,1.5
994.0,18311.724193526603,21.105534186209862,0.538991820009091,18296.71675271858,19.61275868425912,0.32812435662303147,18299.398108626418,18251.25358902084,0,35,-3,1.5
996.0,18354.95952535506,22.12052037672822,0.4732749417093102,18336.510463664963,20.180952262123814,0.28409678893234686,18341.988925806523,18291.180718692958,0,35,-3,1.5
998.0,18400.081457173274,22.983754065748723,0.38809575168810984,18377.35250663111,20.66109070402184,0.2400692209490137,18386.54487762781,18333.341859440832,0,35,-3,1.5
1000.0,18446.750623794564,23.660289153748796,0.28749999999998527,18419.066771344802,21.053174009672322,0.19604165282524008,18432.749873808178,18377.520491264168,0,35,-3,1.5
1002.0,18494.566196231644,24.12391893927489,0.17613968679371225,18461.4771475334,21.35720217892214,0.15201408462490937,18480.22152450052,18423.41604048392,0,35,-3,1.5
1004.0,18543.084418049562,24.358174580115964,0.05905858174623775,18504.407524924005,21.5731752116855,0.1079865163816792,18528.528951504188,18470.658410013104,0,35,-3,1.5
1006.0,18591.838704229027,24.356879044547,-0.05853593942987916,18547.68179324361,21.701093107918766,0.063958948116633,18577.212418375188,18518.825307140603,0,35,-3,1.5
1008.0,18640.36039332983,24.124239589278083,-0.17150443187806286,18591.123842219138,21.7409558676097,0.01993137984546739,18625.803886599588,18567.461561139295,0,35,-3,1.5
1010.0,18688.199230244725,23.67448247945522,-0.27499999999997393,18634.557561577523,21.692763490774418,-0.02409618841764151,18673.847579170255,18616.099548779428,0,35,-3,1.5
1012.0,18734.94268434891,23.03105384337034,-0.3646761804655316,18677.806841045756,21.556515977460453,-0.06812375665698202,18720.919648117655,18664.279811787277,0,35,-3,1.5
1014.0,18780.233274490278,22.225429341123647,-0.43686917696242766,18720.695570350974,21.332213327757557,-0.11215132485144817,18766.64609744787,18711.57095729682,0,35,-3,1.5
1016.0,18823.783174428154,21.295591908953295,-0.4887468198387428,18763.047639220553,21.0198555418228,-0.15617889296737758,18810.71820444679,18757.587979419593,0,35,-3,1.5
1018.0,18865.38550489376,20.284250517029296,-0.5184182283888689,18804.686937382317,20.61944261994087,-0.20020646094096592,18852.904805754075,18802.008224459216,0,35,-3,1.5
1020.0,18904.921875016997,19.236883086813656,-0.524999999999953,18845.437354564958,20.13097456270053,-0.2442340286201695,18893.060963980024,18844.584339660956,0,35,-3,1.5
1022.0,18942.365909088847,18.199693056984138,-0.5086367523815349,18885.12278049949,19.554451371828524,-0.28826159543600227,18931.13269886729,18885.153689955376,0,35,-3,1.5
1024.0,18977.78267652588,17.2175713458656,-0.4704759106858963,18923.60831752778,18.931085656465306,-0.3116828576816097,18967.15764629477,18923.64389205292,0,35,-3,1.5
1026.0,19011.324125243835,16.332153600792395,-0.4125986671311923,18960.88892590883,18.349522724583295,-0.2907814659410059,19001.26169062845,18960.074292807363,0,35,-3,1.5
1028.0,19043.220793318247,15.580056802865627,-0.33791095621119854,18997.095643911132,17.85719527771957,-0.24616372343186343,19033.651792895926,18994.553400884855,0,35,-3,1.5
1030.0,19073.770233173975,14.99136983617318,-0.2499999999999979,19032.406942506528,17.45410331767583,-0.20154598002186896,19064.605401217257,19027.27245928104,0,35,-3,1.5
1032.0,19103.32271978905,14.588460017725247,-0.15296341221559243,19067.00129266926,17.140246845058368,-0.15692823630873057,19094.45697380453,19058.49551324611,0,35,-3,1.5
1034.0,19132.264923794377,14.385142435805008,-0.051218947001156444,19101.057165374466,16.915625860146235,-0.11231049245606732,19123.58226259278,19088.54647648151,0,35,-3,1.5
1036.0,19161.0023075342,14.38624198050534,0.05069630468480034,19134.753031597687,16.780240363071577,-0.06769274853732786,19152.381092412255,19117.79382179171,0,35,-3,1.5
1038.0,19189.941044256666,14.587559960857606,0.148328157299952,19168.267362314633,16.73409035387635,-0.023075004597613216,19181.259423239928,19146.633615664286,0,35,-3,1.5
1040.0,19219.47026639393,14.97623901046671,0.2374999999999738,19201.778628501037,16.77717583252683,0.021542739325239684,19210.611499752755,19175.47167589543,0,35,-3,1.5
1042.0,19249.94541876676,15.53150240535732,0.3144913849886295,19235.465301132463,16.909496798900776,0.06616048318697156,19240.802873054912,19204.7056553253,0,35,-3,1.5
1044.0,19281.67342851804,16.22572772953297,0.3761929023843157,19269.505851184098,17.13105325273371,0.11077822691646794,19272.155025592656,19234.70784258035,0,35,-3,1.5
1046.0,19314.900309126584,17.02580072538996,0.4202309105155613,19304.07874963028,17.441845193446916,0.15539597035660296,19304.932244944022,19265.8094236424,0,35,-3,1.5
1048.0,19349.801695765156,17.894683751304044,0.4450571583338467,19339.36246744305,17.841872619321894,0.2000137129374894,19339.331279773585,19298.28686882231,0,35,-3,1.5
1050.0,19386.47666939056,18.793124999998668,0.4499999999999653,19375.493892032166,18.289551969795294,0.22383967523669895,19375.47417730294,19332.35100244587,0,35,-3,1.5
1052.0,19424.945073917122,19.681429821555938,0.4352756823265119,19412.50045738198,18.71701338001723,0.2137307051109695,19413.404552559154,19368.139182577856,0,35,-3,1.5
1054.0,19465.148371722975,20.52121429568285,0.40196000136271637,19450.31544130513,19.097970543137368,0.19047858156006897,19453.08738238122,19405.710871653842,0,35,-3,1.5
1056.0,19506.953924805515,21.277063595315543,0.35192239255308116,19488.84583530579,19.432423457521736,0.16722645719218354,19494.412258880755,19445.04672282005,0,35,-3,1.5
1058.0,19550.162439185377,21.918023502152586,0.28772616073428414,19527.998630885915,19.720372122602768,0.14397433254051498,19537.19988487142,19486.051148264247,0,35,-3,1.5
1060.0,19594.518175199504,22.418862347540518,0.21249999999999225,19567.680819546622,19.961816538104348,0.12072220775079,19581.211454395267,19528.558181995446,0,35,-3,1.5
1062.0,19639.721411879214,22.76105219891226,0.12978713763748398,19607.799392788602,20.15675670387488,0.09747008288526746,19626.160440875305,19572.34030719244,0,35,-3,1.5
1064.0,19685.442564397566,22.933431721912754,0.043379312256082075,19648.261342112306,20.30519261982986,0.07421795797748891,19671.726218642063,19617.119793539357,0,35,-3,1.5
1066.0,19731.337293085417,22.932528168081042,-0.04285666993972882,19688.973659018066,20.40712428592797,0.0509658330490553,19717.568874479064,19662.58198813839,0,35,-3,1.5
1068.0,19777.06191288661,22.762531662644363,-0.1251518827218365,19729.843335006153,20.46255170216113,0.027713708116580103,19763.344526946254,19708.38992874149,0,35,-3,1.5
1070.0,19822.288414044157,22.43493067324691,-0.199999999999981,19770.777361576867,20.471474868552274,0.0044615831955724106,19808.720463696896,19754.199602986013,0,35,-3,1.5
1072.0,19866.718437541207,21.96783251954771,-0.26430658951172453,19811.68273023058,20.4338937851597,-0.01879054169628647,19853.389430492094,19799.675163465385,0,35,-3,1.5
1074.0,19910.09561024421,21.385006373439374,-0.31551662780620504,19852.46643246783,20.3498084520903,-0.042042666534701026,19897.08245843331,19844.50342579268,0,35,-3,1.5
1076.0,19952.215731436183,20.71469781389154,-0.3517150011923772,19893.03545978945,20.219218869530234,-0.06529479128003235,19939.579695078595,19888.40702389271,0,35,-3,1.5
1078.0,19992.934410040347,19.988273153982973,-0.3716960882788213,19933.2968036968,20.042125037821,-0.08854691585461842,19980.7188064591,19931.1556708402,0,35,-3,1.5
1080.0,20032.17187501318,19.23875808680441,-0.3749999999999767,19973.157455692322,19.81852695769827,-0.11179904006136326,20020.400635521335,19972.575070738265,0,35,-3,1.5
1082.0,20069.91481423505,18.499338473514662,-0.36191461227148725,20012.524407281646,19.548424631625622,-0.13505116303632467,20058.59193246849,20012.55314252676,0,35,-3,1.5
1084.0,20106.21523353314,17.801891236374857,-0.33344409203953107,20051.342963634946,19.27013172167655,-0.1391464549745367,20095.325107743716,20051.043344624115,0,35,-3,1.5
1086.0,20141.186460996756,17.175610382182704,-0.2912461179749681,20089.63505724841,19.021961891788738,-0.124084914943905,20130.695092757673,20088.065023884097,0,35,-3,1.5
1088.0,20174.99654650927,16.64578736643555,-0.2375413652573842,20127.460934286682,18.803915146481664,-0.10902337265353694,20164.85352085552,20123.700847264947,0,35,-3,1.5
1090.0,20207.8594169719,16.232796642352,-0.17499999999998872,20164.880840919897,18.61599148673401,-0.09396182987382784,20198.00055583311,20158.091503753014,0,35,-3,1.5
1092.0,20240.024239344028,15.95132675805639,-0.10661086305935531,20201.955023319584,18.458190912954382,-0.07890028688981311,20230.374792632392,20191.427981740584,0,35,-3,1.5
1094.0,20271.763512648682,15.809885293975709,-0.035539677511007416,20238.743727657882,18.330513425345142,-0.06383874380462079,20262.241730657286,20223.941828157964,0,35,-3,1.5
1096.0,20303.360453879835,15.810592856938792,0.03501703519465705,20275.307200107232,18.23295902400287,-0.04877720067113504,20293.88137151049,20255.893875996357,0,35,-3,1.5
1098.0,20335.096259901613,15.949267887459865,0.10197560814372013,20311.70568684019,18.165527708952872,-0.03371565752499914,20325.57551809508,20287.56198326426,0,35,-3,1.5
1100.0,20367.23781779596,16.215790816645665,0.1624999999999871,20347.999434029298,18.128219480156584,-0.01865411439814419,20357.59535042766,20319.228356890722,0,35,-3,1.5
1102.0,20400.026400775678,16.594723729153465,0.214121794034818,20384.24868784695,18.12103433749841,-0.0035925713290877047,20390.189825881764,20351.167038848787,0,35,-3,1.5
1104.0,20433.66782796506,17.066150697194388,0.2548403532280886,20420.513694465186,18.14397228073935,0.01146897162047025,20423.575399808244,20383.63210928582,0,35,-3,1.5
1106.0,20468.324487319274,17.60669482043314,0.2831990918691912,20456.8547000553,18.197033309375854,0.02653051431825127,20457.92748951301,20416.84711437037,0,35,-3,1.5
1108.0,20504.109525819043,18.19066111433631,0.29833501822379516,20493.331950786695,18.280217422019362,0.041592056321755375,20493.374014269113,20450.996157642167,0,35,-3,1.5
1110.0,20541.083404594647,18.791249999998758,0.2999999999999859,20530.005692798833,18.393524590118798,0.056653584049717876,20529.99124096197,20486.21700656916,0,35,-3,1.5
1112.0,20579.25290397102,19.381784405021,0.28855354221646035,20566.916903059322,18.51768567036712,0.0620805401241593,20567.80205415811,20522.596465206843,0,35,-3,1.5
1114.0,20618.572549915676,19.936894405173632,0.26492818271634694,20604.06802027538,18.63343154569045,0.057872937661666436,20606.776656132282,20560.168154282834,0,35,-3,1.5
1116.0,20658.948324252553,20.433606813925326,0.23056984339685305,20641.442214035487,18.740762214416517,0.05366533436303363,20646.835591951494,20598.91272694335,0,35,-3,1.5
1118.0,20700.243421194304,20.852292938582668,0.18735656978047474,20679.022653925866,18.839677675961074,0.04945773077227859,20687.85489211178,20638.760437084115,0,35,-3,1.5
1120.0,20742.28572660155,21.177435541361703,0.13749999999999896,20716.79250953186,18.930177930036802,0.04525012703786376,20729.67303497938,20679.59587272343,0,35,-3,1.5
1122.0,20784.876627524198,21.39818545858124,0.08343458848123579,20754.734950438382,19.012262976484244,0.04104252322372175,20772.099357247404,20721.264573897926,0,35,-3,1.5
1124.0,20827.80071074322,21.508688863742115,0.02770004276593255,20792.833146230078,19.08593281521372,0.03683491936473716,20814.923485777515,20763.58117706287,0,35,-3,1.5
1126.0,20870.83588193973,21.508177291647655,-0.02717740044958509,20831.070266491475,19.151187446181137,0.03262731548370747,20857.92533058078,20806.338669133707,0,35,-3,1.5
1128.0,20913.763432441625,21.400823736042188,-0.07879933356560323,20869.429480807034,19.208026869377914,0.028419711598388443,20900.885167291057,20849.318296341473,0,35,-3,1.5
1130.0,20956.377597842074,21.19537886706807,-0.124999999999992,20907.89395876124,19.256451084828804,0.024212107725446085,20943.59334822194,20892.299657190677,0,35,-3,1.5
1132.0,20998.494190732246,20.904611195751652,-0.16393699855791405,20946.446869938667,19.296460092596387,0.02000450388379141,20985.859212865194,20935.07051514185,0,35,-3,1.5
1134.0,21039.957945997143,20.544583405778038,-0.19416407864997826,20985.071383924056,19.3280538927945,0.015796900099056353,21027.518819417674,20977.435894287162,0,35,-3,1.5
1136.0,21080.648288443448,20.133803718848505,-0.2146831825460016,21023.75067030247,19.351232485618976,0.011589296412237366,21068.44118570956,21019.226068364696,0,35,-3,1.5
1138.0,21120.483315186397,19.69229579095075,-0.2249739481687669,21062.467898659514,19.365995871422236,0.007381692901631235,21108.532807163512,21060.303117220297,0,35,-3,1.5
1140.0,21159.421875009044,19.24063308680447,-0.22499999999999273,21101.206238581875,19.372344050939727,0.00317408975874561,21147.740307062253,21100.565801814922,0,35,-3,1.5
1142.0,21197.46371938112,18.79898389004973,-0.2151924721614295,21139.948859659267,19.3702770264508,-0.0010335122444647897,21186.0511660695,21139.95259509772,0,35,-3,1.5
1144.0,21234.64779054042,18.386211126884216,-0.1964122733931542,21178.68391207115,19.36477538543178,-0.0027508205095094895,21223.492569192633,21178.442797195083,0,35,-3,1.5
1146.0,21271.048796749696,18.019067163573173,-0.16989356881873977,21217.409507174918,19.360819718335502,-0.0019778335481383386,21260.128494886914,21216.05575496077,0,35,-3,1.5
1148.0,21306.77229970032,17.71151793000558,-0.13717177430356378,21256.128736923987,19.358410030734362,-0.0012048438005709077,21296.055248815133,21252.84829364506,0,35,-3,1.5
1150.0,21341.94860076982,17.474223448531045,-0.10000000000000062,21294.844693278494,19.35754632377367,-0.0004318534803466599,21331.395710448975,21288.91054822501,0,35,-3,1.5
1152.0,21376.72575889902,17.31419349838764,-0.06025831390311542,21333.560468200205,19.358228597937917,0.0003411370821250521,21366.292611460263,21324.36045023507,0,35,-3,1.5
1154.0,21411.262101502987,17.23462815214652,-0.019860408020857392,21372.279153651623,19.360456853479526,0.0011141277708039475,21400.9011987218,21359.337179834423,0,35,-3,1.5
1156.0,21445.718600225464,17.234943733372365,0.01933776570451286,21411.00384159564,19.36423109053717,0.0018871185288221954,21435.381650608724,21393.993930201003,0,35,-3,1.5
1158.0,21480.251475546556,17.310975814062267,0.055623058987485596,21449.737623995356,19.36955130918005,0.002660109321440381,21469.891612950232,21428.490350864224,0,35,-3,1.5
1160.0,21515.00536919797,17.455342622824727,0.08749999999999587,21488.483592813962,19.37641750942572,0.0034331001228351922,21504.579201102548,21462.98503788601,0,35,-3,1.5
1162.0,21550.107382784583,17.6579450529497,0.11375220308100059,21527.24484001463,19.384829691244928,0.004206090909602529,21539.5767787086,21497.62842237226,0,35,-3,1.5
1164.0,21585.662227412053,17.906573664856012,0.13348780407186212,21566.024457560434,19.394787854556892,0.004979081655982855,21574.995774023813,21532.556375991277,0,35,-3,1.5
1166.0,21621.7486655119,18.187588915476383,0.14616727322281195,21604.825537414203,19.406291999213323,0.005752072328214863,21610.92273408195,21567.884805098318,0,35,-3,1.5
1168.0,21658.417355872887,18.48663847736873,0.1516128781137365,21643.651171538382,19.41934212496279,0.006525062874732593,21647.41674876459,21603.705446461976,0,35,-3,1.5
1170.0,21695.690139798695,18.789374999998863,0.14999999999999747,21682.504451894714,19.43393823137093,0.007298053204071356,21684.508304620955,21640.083010692393,0,35,-3,1.5
1172.0,21733.560734024868,19.082138988486047,0.14183140210639986,21721.3884704437,19.450080317613754,0.008071043121411915,21722.19955575702,21677.05374783579,0,35,-3,1.5
1174.0,21771.996728108297,19.352574514664525,0.12789636406996077,21760.306319143067,19.46776838175091,0.008844032068579536,21760.46592988327,21714.62543691178,0,35,-3,1.5
1176.0,21810.94272369949,19.590150032535046,0.10921729424061778,21799.26108994001,19.48700241519287,0.00961701672097881,21799.25892502213,21752.77873106658,0,35,-3,1.5
1178.0,21850.324403203143,19.786562375012767,0.08698697882665396,21838.252988218315,19.504895863111024,0.008946723959077032,21838.50989935205,21791.469725903895,0,35,-3,1.5
1180.0,21890.05327800352,19.93600873518284,0.06250000000000108,21877.27644625484,19.518562173415656,0.006833155152315675,21878.13461556341,21830.633563451316,0,35,-3,1.5
1182.0,21930.03184316911,20.03531871825013,0.03708203932499442,21916.32300976859,19.528001340332683,0.004719583458512603,21918.038273619433,21870.188840603332,0,35,-3,1.5
1184.0,21970.158857088827,20.083946005571455,0.012020773275782036,21955.38422447082,19.533213361899467,0.002606010783392672,21958.120752912913,21910.042560586313,0,35,-3,1.5
1186.0,22010.334470793998,20.08382641521424,-0.011498130959440465,21994.451636069796,19.534198237074744,0.0004924375876386142,21998.281786682448,21950.09535012897,0,35,-3,1.5
1188.0,22050.46495199659,20.03911580943998,-0.03244678440936731,22033.516790272057,19.530955965188745,-0.001621135942999259,22038.425807635813,21990.246663941412,0,35,-3,1.5
1190.0,22090.466781639978,19.955827060889167,-0.049999999999998594,22072.571232783004,19.523486545759027,-0.0037347097148595445,22078.466232746963,22030.399711395294,0,35,-3,1.5
1192.0,22130.269943923257,19.84138987195561,-0.0635674076040897,22111.606509307174,19.511789978409713,-0.005848283674656796,22118.328995238277,22070.465866818282,0,35,-3,1.5
1194.0,22169.82028175006,19.704160438116656,-0.07281152949374421,22150.614165548413,19.495866262829523,-0.007961857790094444,22157.955180402023,22110.368362781617,0,35,-3,1.5
1196.0,22209.080845450673,19.55290962380546,-0.07765136389962012,22189.58574720999,19.47571539874691,-0.010075432041306358,22197.302676340492,22150.04511283666,0,35,-3,1.5
1198.0,22248.032220332414,19.396318427918526,-0.07825180805870394,22228.512799994653,19.451337385913487,-0.012189006416711237,22236.346807867892,22189.450563600367,0,35,-3,1.5
1200.0,22286.67187500485,19.24250808680453,-0.07499999999999982,22267.386869604656,19.422732224091572,-0.014302580910958918,22275.07997860312,22228.556532891544,0,35,-3,1.5
1202.0,22325.012624527102,19.098629306584883,-0.06847033205136639,22306.19950174179,19.38989991304351,-0.01641615552403043,22313.510399670427,22267.35204766863,0,35,-3,1.5
1204.0,22363.080347547624,18.97053101739356,-0.0593804547467691,22344.942242107354,19.352840452521274,-0.018529730261116838,22351.66003064147,22305.842249765978,0,35,-3,1.5
1206.0,22400.91113250259,18.862523944963538,-0.04854101966249598,22383.60663640213,19.31155384225488,-0.020643305133197225,22389.5618970161,22344.04648603736,0,35,-3,1.5
1208.0,22438.548052891307,18.77724849357565,-0.03680218334973738,22422.184230326326,19.266040081937934,-0.02275688015847344,22427.256976774694,22381.995740025108,0,35,-3,1.5
1210.0,22476.037784567707,18.715650254710127,-0.025000000000000622,22460.666569579473,19.216299171207652,-0.02487045536514106,22464.790865064788,22419.72959269695,0,35,-3,1.5
1212.0,22513.427278453986,18.677060238718965,-0.013905764746872896,22499.04519986029,19.16233110961444,-0.026984030796606544,22502.210430288105,22457.29291872951,0,35,-3,1.5
1214.0,22550.760690357274,18.659371010317432,-0.00418113853070688,22537.311666866477,19.104135896570856,-0.02909760652179164,22539.56066678629,22494.732531510846,0,35,-3,1.5
1216.0,22588.07674657111,18.659294609806025,0.003658496214367324,22575.457516294304,19.041713531255642,-0.03121118265760757,22576.88192970696,22532.09398440563,0,35,-3,1.5
1218.0,22625.40669119151,18.672683740664695,0.009270509831247555,22613.47429383796,18.97506401240205,-0.03332475942679537,22614.20770780539,22569.418718464192,0,35,-3,1.5
1220.0,22662.7729206,18.694894429003856,0.012499999999999121,22651.35354518805,18.904187337684718,-0.035438337358665584,22651.563051777455,22606.741718881312,0,35,-3,1.5
1222.0,22700.188364793506,18.721166376746,0.01338261212717638,22689.08681602582,18.82908350008967,-0.03755191879752384,22688.963731535456,22644.089805895754,0,35,-3,1.5
1224.0,22737.656626859076,18.746996632517632,0.012135254915623695,22726.501539366287,18.585639840374572,-0.12172182985754951,22726.416148239405,22681.480642696755,0,35,-3,1.5
1226.0,22775.17284370461,18.768483010519677,0.009135454576425629,22762.983068075617,17.895888868956355,-0.3448754857091093,22763.917978650952,22718.922495826293,0,35,-3,1.5
1228.0,22812.725185926818,18.782615840401174,0.004890738003668757,22797.524932693388,16.645975748811967,-0.6249565600721928,22801.459483260158,22756.414735281844,0,35,-3,1.5
1230.0,22850.29687500278,18.71250000027525,-2.9999999889494093,22829.006808920658,14.835900478459664,-0.9050376351761523,22839.025368279992,22793.949014815713,0,35,-3,1.5
1232.0,22881.79687500324,12.712500000296451,-3.0,22856.30837245666,12.465663057542208,-1.1851187104587275,22872.346875003102,22831.511030464797,0,35,-3,1.5
1234.0,22901.296875003794,6.71250000031832,-3.0,22878.309299000146,9.535263485942204,-1.4651997858000023,22895.44687500363,22866.046875003012,0,35,-3,1.5
1236.0,22908.796875004424,0.7125000003401376,-3.0,22893.889264249738,6.04470176364909,-1.745280861146557,22903.796875004424,22891.546875003518,0,35,-3,1.5
1238.0,22908.89062500451,0.0,0.0,22901.92794390442,1.9939778910350636,-2.025361936307013,22903.89062500451,22903.89062500451,0,35,-3,1.5
1240.0,22908.89062500451,0.0,0.0,22903.921921795893,4.363065123584525e-10,-0.9969889452993784,22903.89062500451,22903.89062500451,0,35,-3,1.5
1242.0,22908.89062500451,0.0,0.0,22903.92192179658,2.530420243989615e-10,-9.163224397978345e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1244.0,22908.89062500451,0.0,0.0,22903.921921797093,2.5777170591489575e-10,2.36484075794496e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1246.0,22908.89062500451,0.0,0.0,22903.921921797613,2.62681564450226e-10,2.454929267671808e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1248.0,22908.89062500451,0.0,0.0,22903.921921798144,2.6778209554405737e-10,2.5502655468293134e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1250.0,22908.89062500451,0.0,0.0,22903.921921798683,2.730846262364157e-10,2.651265346172206e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1252.0,22908.89062500451,0.0,0.0,22903.921921799236,2.786013988654803e-10,2.75838631457198e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1254.0,22908.89062500451,0.0,0.0,22903.9219217998,2.843456654423474e-10,2.87213328836277e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1256.0,22908.89062500451,0.0,0.0,22903.921921800375,2.903317939340628e-10,2.9930642458735843e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1258.0,22908.89062500451,0.0,0.0,22903.92192180096,2.965753882569325e-10,3.121797161566282e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1260.0,22908.89062500451,0.0,0.0,22903.92192180156,3.030934240938781e-10,3.259017918507131e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1262.0,22908.89062500451,0.0,0.0,22903.92192180217,3.0990440302461123e-10,3.405489465374499e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1264.0,22908.89062500451,0.0,0.0,22903.921921802797,3.170285279160942e-10,3.562062445804128e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1266.0,22908.89062500451,0.0,0.0,22903.92192180344,3.244879030727019e-10,3.72968757845516e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1268.0,22908.89062500451,0.0,0.0,22903.921921804096,3.3230676332488774e-10,3.909430126108541e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1270.0,22908.89062500451,0.0,0.0,22903.92192180477,3.40511737056192e-10,4.102486865667696e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1272.0,22908.89062500451,0.0,0.0,22903.92192180546,3.4913214918333314e-10,4.3102060635001985e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1274.0,22908.89062500451,0.0,0.0,22903.921921806166,3.5820037135532846e-10,4.534111085996706e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1276.0,22908.89062500451,0.0,0.0,22903.921921806894,3.6775222818256664e-10,4.775928413447078e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1278.0,22908.89062500451,0.0,0.0,22903.92192180764,3.7782747024319133e-10,5.037621030392218e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1280.0,22908.89062500451,0.0,0.0,22903.921921808404,3.8847032703449384e-10,5.321428395441212e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1282.0,22908.89062500451,0.0,0.0,22903.921921809193,3.9973015608917166e-10,5.629914527181688e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1284.0,22908.89062500451,0.0,0.0,22903.92192181,4.11662208353056e-10,5.966026131897335e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1286.0,22908.89062500451,0.0,0.0,22903.921921810837,4.2432853485973344e-10,6.333163253293537e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1288.0,22908.89062500451,0.0,0.0,22903.9219218117,4.3779906610371676e-10,6.735265622054039e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1290.0,22908.89062500451,0.0,0.0,22903.92192181259,4.521529037541522e-10,7.1769188251714936e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1292.0,22908.89062500451,0.0,0.0,22903.92192181351,4.67479875084052e-10,7.663485664968677e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1294.0,22908.89062500451,0.0,0.0,22903.92192181446,4.838824146488336e-10,8.201269782395268e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1296.0,22908.89062500451,0.0,0.0,22903.921921815447,5.014778565117858e-10,8.797720931452532e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1298.0,22908.89062500451,0.0,0.0,22903.92192181647,5.204012454614159e-10,9.46169447477305e-12,22903.89062500451,22903.89062500451,0,35,-3,1.5
1300.0,22908.89062500451,0.0,0.0,22903.92192181753,5.408088096912075e-10,1.0203782114943609e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1302.0,22908.89062500451,0.0,0.0,22903.921921818637,5.628822839241596e-10,1.1036737116721393e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1304.0,22908.89062500451,0.0,0.0,22903.921921819787,5.868343363179834e-10,1.1976026196952997e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1306.0,22908.89062500451,0.0,0.0,22903.921921820984,6.129154425368413e-10,1.3040553109435882e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1308.0,22908.89062500451,0.0,0.0,22903.92192182224,6.414226781594644e-10,1.4253617811415574e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1310.0,22908.89062500451,0.0,0.0,22903.921921823556,6.727110844694815e-10,1.5644203154953948e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1312.0,22908.89062500451,0.0,0.0,22903.921921824935,7.072085314010321e-10,1.7248723465785e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1314.0,22908.89062500451,0.0,0.0,22903.921921826386,7.454354008849303e-10,1.91134347422461e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1316.0,22908.89062500451,0.0,0.0,22903.921921827918,7.880310187435464e-10,2.1297808929400408e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1318.0,22908.89062500451,0.0,0.0,22903.921921829544,8.357896981535269e-10,2.3879339705172906e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1320.0,22908.89062500451,0.0,0.0,22903.92192183127,8.897107353705975e-10,2.6960518608410526e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1322.0,22908.89062500451,0.0,0.0,22903.92192183311,9.510690932625695e-10,3.067917894595736e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1324.0,22908.89062500451,0.0,0.0,22903.92192183508,1.0215174996499e-09,3.522420319387716e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1326.0,22908.89062500451,0.0,0.0,22903.921921837205,1.103237552656003e-09,4.08600265030684e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1328.0,22908.89062500451,0.0,0.0,22903.92192183951,1.1991696633456708e-09,4.796605534498906e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1330.0,22908.89062500451,0.0,0.0,22903.92192184202,1.3133743936996483e-09,5.710236517677892e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1332.0,22908.89062500451,0.0,0.0,22903.921921844787,1.451622007142098e-09,6.912380672119686e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1334.0,22908.89062500451,0.0,0.0,22903.92192184786,1.6223981707884235e-09,8.538808182327635e-11,22903.89062500451,22903.89062500451,0,35,-3,1.5
1336.0,22908.89062500451,0.0,0.0,22903.92192185132,1.8387142164725465e-09,1.0815802284213979e-10,22903.89062500451,22903.89062500451,0,35,-3,1.5
1338.0,22908.89062500451,0.0,0.0,22903.92192185528,2.1215884055197583e-09,1.4143709452382486e-10,22903.89062500451,22903.89062500451,0,35,-3,1.5
1340.0,22908.89062500451,0.0,0.0,22903.92192185991,2.5073249193733044e-09,1.9286825692666056e-10,22903.89062500451,22903.89062500451,0,35,-3,1.5
1342.0,22908.89062500451,0.0,0.0,22903.921921865483,3.0644981067563005e-09,2.785865936915051e-10,22903.89062500451,22903.89062500451,0,35,-3,1.5
1344.0,22908.89062500451,0.0,0.0,22903.92192187249,3.9400523765820844e-09,4.3777713491284977e-10,22903.89062500451,22903.89062500451,0,35,-3,1.5
1346.0,22908.89062500451,0.0,0.0,22903.921921881945,5.516041698473656e-09,7.879946609457925e-10,22903.89062500451,22903.89062500451,0,35,-3,1.5
1348.0,22908.89062500451,0.0,0.0,22903.921921896694,9.231812607352222e-09,1.8578854544393723e-09,22903.89062500451,22903.89062500451,0,35,-3,1.5
1349.9750000005283,22908.89062500451,0.0,0.0,22903.921921933386,2.7928536060354164e-08,9.466695416709062e-09,22903.89062500451,22903.89062500451,0,35,-3,1.5

